Precision Measurement of the Excited State Land\'e g-factor and Diamagnetic Shift of the Cesium D$_{2}$ Line

We have performed saturated absorption spectroscopy on the cesium D$_{2}$ line in 3 T and 7 T magnetic fields. By means of sideband spectroscopy on the extreme angular momentum states we have measured the linear magnetic frequency shift of the transition to be $\gamma_1 = 13.994\:301(11)$ GHz/T. This corresponds to an optical magnetic field measurement of better than 1 ppm accuracy. From this value we can calculate the fine structure Land\'e g-factor $g_J\left(6^2P_{3/2}\right) = 1.334\:087\:49(52)$. This is consistent with the previous best measurement, and improves the accuracy by more than two orders of magnitude. We have also measured, for the first time ever, the quadratic diamagnetic shift as $\gamma_2 = 0.4644(35)\:\mathrm{MHz/T^2}$. Our work opens up the field of accurate high field optical magnetometry using atomic cesium. These high accuracy measurements also allow for testing of advanced atomic structure models, as our results are incompatible with the Russel-Saunders coupling value, and the hydrogen-constant-core-model value, by 31 and 7 standard deviations respectively.

==> Broad_spectrum.txt <==
     Freq      Ref.   sigma_+   sigma_-
 -0.99612   0.95153   0.65594   0.65349
 -0.99392   0.95149   0.65531   0.65333
 -0.99172   0.95127   0.65513   0.65238
 -0.98952   0.95120   0.65602   0.65174
 -0.98732   0.95108   0.65547   0.65154
 -0.98512   0.95084   0.65584   0.65296
 -0.98292   0.95078   0.65511   0.65312
 -0.98072   0.95061   0.65540   0.65194
 -0.97852   0.95035   0.65590   0.65236
 -0.97633   0.95019   0.65598   0.65277
 -0.97413   0.95012   0.65432   0.65260
 -0.97193   0.94999   0.65409   0.65225
 -0.96973   0.94983   0.65524   0.65252
 -0.96753   0.94968   0.65592   0.65334
 -0.96533   0.94942   0.65611   0.65211
 -0.96313   0.94925   0.65637   0.65246
 -0.96093   0.94893   0.65558   0.65302
 -0.95873   0.94888   0.65611   0.65143
 -0.95654   0.94880   0.65578   0.65058
 -0.95434   0.94852   0.65411   0.65144
 -0.95214   0.94823   0.65565   0.65163
 -0.94994   0.94811   0.65487   0.65146
 -0.94774   0.94770   0.65402   0.65147
 -0.94554   0.94753   0.65411   0.65092
 -0.94334   0.94742   0.65455   0.65062
 -0.94114   0.94712   0.65518   0.65198
 -0.93894   0.94700   0.65466   0.65146
 -0.93675   0.94677   0.65427   0.65091
 -0.93455   0.94654   0.65421   0.65145
 -0.93235   0.94624   0.65421   0.65154
 -0.93015   0.94598   0.65456   0.65138
 -0.92795   0.94566   0.65476   0.65123
 -0.92575   0.94558   0.65482   0.65172
 -0.92355   0.94538   0.65473   0.65099
 -0.92135   0.94497   0.65436   0.65239
 -0.91915   0.94479   0.65495   0.65180
 -0.91695   0.94452   0.65454   0.65336
 -0.91476   0.94403   0.65566   0.65181
 -0.91256   0.94386   0.65687   0.65195
 -0.91036   0.94352   0.65703   0.65207
 -0.90816   0.94311   0.65582   0.65112
 -0.90596   0.94290   0.65466   0.65246
 -0.90376   0.94264   0.65473   0.65212
 -0.90156   0.94228   0.65521   0.65126
 -0.89936   0.94206   0.65572   0.65124
 -0.89716   0.94172   0.65580   0.65131
 -0.89497   0.94141   0.65488   0.65143
 -0.89277   0.94117   0.65566   0.65124
 -0.89057   0.94062   0.65625   0.65162
 -0.88837   0.94027   0.65649   0.65159
 -0.88617   0.93996   0.65625   0.65136
 -0.88397   0.93951   0.65505   0.65206
 -0.88177   0.93922   0.65392   0.65223
 -0.87957   0.93887   0.65464   0.65117
 -0.87737   0.93833   0.65408   0.65103
 -0.87517   0.93814   0.65471   0.65063
 -0.87298   0.93762   0.65450   0.65247
 -0.87078   0.93727   0.65340   0.65062
 -0.86858   0.93685   0.65391   0.65175
 -0.86638   0.93628   0.65602   0.65193
 -0.86418   0.93581   0.65539   0.65202
 -0.86198   0.93547   0.65586   0.65137
 -0.85978   0.93504   0.65607   0.65069
 -0.85758   0.93458   0.65472   0.65155
 -0.85538   0.93424   0.65492   0.65240
 -0.85319   0.93374   0.65649   0.65244
 -0.85099   0.93334   0.65590   0.65190
 -0.84879   0.93295   0.65613   0.65250
 -0.84659   0.93235   0.65454   0.65193
 -0.84439   0.93185   0.65428   0.65059
 -0.84219   0.93144   0.65556   0.65143
 -0.83999   0.93080   0.65463   0.65070
 -0.83779   0.93040   0.65333   0.65074
 -0.83559   0.92992   0.65502   0.65080
 -0.83340   0.92929   0.65462   0.64952
 -0.83120   0.92870   0.65408   0.64895
 -0.82900   0.92823   0.65438   0.65000
 -0.82680   0.92767   0.65372   0.65037
 -0.82460   0.92711   0.65407   0.65022
 -0.82240   0.92663   0.65425   0.64984
 -0.82020   0.92596   0.65268   0.64987
 -0.81800   0.92540   0.65346   0.64980
 -0.81580   0.92471   0.65474   0.65038
 -0.81360   0.92412   0.65403   0.65064
 -0.81141   0.92364   0.65476   0.65126
 -0.80921   0.92292   0.65541   0.65131
 -0.80701   0.92231   0.65519   0.65031
 -0.80481   0.92164   0.65555   0.65135
 -0.80261   0.92107   0.65495   0.65122
 -0.80041   0.92047   0.65465   0.65082
 -0.79821   0.91977   0.65535   0.65104
 -0.79601   0.91906   0.65591   0.65110
 -0.79381   0.91843   0.65514   0.65170
 -0.79162   0.91760   0.65523   0.65068
 -0.78942   0.91699   0.65488   0.64981
 -0.78722   0.91631   0.65609   0.64982
 -0.78502   0.91555   0.65572   0.65078
 -0.78282   0.91480   0.65452   0.64989
 -0.78062   0.91404   0.65500   0.65083
 -0.77842   0.91324   0.65430   0.64952
 -0.77622   0.91252   0.65419   0.64907
 -0.77402   0.91178   0.65414   0.64975
 -0.77183   0.91091   0.65438   0.65014
 -0.76963   0.91026   0.65490   0.64911
 -0.76743   0.90950   0.65406   0.64949
 -0.76523   0.90866   0.65218   0.64942
 -0.76303   0.90782   0.65279   0.64903
 -0.76083   0.90706   0.65431   0.64913
 -0.75863   0.90625   0.65324   0.64922
 -0.75643   0.90548   0.65321   0.64877
 -0.75423   0.90459   0.65311   0.64957
 -0.75203   0.90378   0.65375   0.65000
 -0.74984   0.90301   0.65378   0.65051
 -0.74764   0.90210   0.65368   0.65020
 -0.74544   0.90122   0.65404   0.64980
 -0.74324   0.90054   0.65431   0.64835
 -0.74104   0.89954   0.65378   0.64961
 -0.73884   0.89863   0.65397   0.64964
 -0.73664   0.89773   0.65433   0.64936
 -0.73444   0.89678   0.65429   0.64945
 -0.73224   0.89578   0.65348   0.64849
 -0.73005   0.89492   0.65408   0.64902
 -0.72785   0.89385   0.65312   0.64865
 -0.72565   0.89303   0.65378   0.64807
 -0.72345   0.89204   0.65349   0.64794
 -0.72125   0.89106   0.65332   0.64687
 -0.71905   0.89010   0.65375   0.64773
 -0.71685   0.88887   0.65288   0.64893
 -0.71465   0.88792   0.65160   0.64855
 -0.71245   0.88700   0.65224   0.64832
 -0.71026   0.88590   0.65278   0.64874
 -0.70806   0.88481   0.65212   0.64772
 -0.70586   0.88383   0.65187   0.64711
 -0.70366   0.88262   0.65251   0.64724
 -0.70146   0.88172   0.65338   0.64690
 -0.69926   0.88063   0.65206   0.64772
 -0.69706   0.87944   0.65193   0.64787
 -0.69486   0.87850   0.65253   0.64784
 -0.69266   0.87737   0.65435   0.64816
 -0.69046   0.87627   0.65362   0.64846
 -0.68827   0.87523   0.65277   0.64817
 -0.68607   0.87404   0.65183   0.64831
 -0.68387   0.87285   0.65149   0.64790
 -0.68167   0.87176   0.65123   0.64767
 -0.67947   0.87055   0.65176   0.64732
 -0.67727   0.86935   0.65243   0.64661
 -0.67507   0.86834   0.65293   0.64743
 -0.67287   0.86695   0.65230   0.64762
 -0.67067   0.86582   0.65156   0.64603
 -0.66848   0.86460   0.65239   0.64519
 -0.66628   0.86328   0.65218   0.64586
 -0.66408   0.86220   0.65125   0.64474
 -0.66188   0.86088   0.65125   0.64525
 -0.65968   0.85956   0.65150   0.64563
 -0.65748   0.85838   0.65120   0.64591
 -0.65528   0.85703   0.65075   0.64517
 -0.65308   0.85582   0.64895   0.64466
 -0.65088   0.85456   0.64844   0.64552
 -0.64868   0.85323   0.64925   0.64518
 -0.64649   0.85196   0.64889   0.64476
 -0.64429   0.85068   0.64882   0.64462
 -0.64209   0.84945   0.64843   0.64438
 -0.63989   0.84819   0.64809   0.64364
 -0.63769   0.84676   0.64846   0.64393
 -0.63549   0.84537   0.65037   0.64397
 -0.63329   0.84405   0.64924   0.64372
 -0.63109   0.84265   0.64850   0.64358
 -0.62889   0.84125   0.64761   0.64417
 -0.62670   0.83999   0.64922   0.64355
 -0.62450   0.83848   0.65026   0.64326
 -0.62230   0.83719   0.64890   0.64277
 -0.62010   0.83586   0.64865   0.64338
 -0.61790   0.83431   0.64873   0.64415
 -0.61570   0.83286   0.64880   0.64308
 -0.61350   0.83145   0.64861   0.64327
 -0.61130   0.82993   0.64905   0.64178
 -0.60910   0.82841   0.64951   0.64023
 -0.60691   0.82694   0.64827   0.64122
 -0.60471   0.82538   0.64809   0.64162
 -0.60251   0.82401   0.64731   0.64168
 -0.60031   0.82264   0.64738   0.64119
 -0.59811   0.82099   0.64694   0.64021
 -0.59591   0.81960   0.64653   0.64048
 -0.59371   0.81801   0.64738   0.64016
 -0.59151   0.81635   0.64738   0.63946
 -0.58931   0.81491   0.64460   0.63877
 -0.58711   0.81342   0.64442   0.63904
 -0.58492   0.81186   0.64470   0.63812
 -0.58272   0.81040   0.64335   0.63826
 -0.58052   0.80883   0.64422   0.63802
 -0.57832   0.80724   0.64485   0.63795
 -0.57612   0.80577   0.64629   0.63874
 -0.57392   0.80417   0.64536   0.63813
 -0.57172   0.80257   0.64424   0.63686
 -0.56952   0.80099   0.64434   0.63753
 -0.56732   0.79959   0.64386   0.63738
 -0.56513   0.79811   0.64241   0.63640
 -0.56293   0.79652   0.64162   0.63585
 -0.56073   0.79495   0.64335   0.63484
 -0.55853   0.79349   0.64224   0.63513
 -0.55633   0.79199   0.64289   0.63488
 -0.55413   0.79058   0.64183   0.63382
 -0.55193   0.78918   0.64125   0.63461
 -0.54973   0.78777   0.64053   0.63528
 -0.54753   0.78633   0.64014   0.63336
 -0.54534   0.78494   0.63848   0.63226
 -0.54314   0.78346   0.63928   0.63238
 -0.54094   0.78217   0.63846   0.63113
 -0.53874   0.78077   0.63900   0.63134
 -0.53654   0.77949   0.63726   0.62985
 -0.53434   0.77840   0.63624   0.62911
 -0.53214   0.77727   0.63565   0.62999
 -0.52994   0.77632   0.63511   0.62793
 -0.52774   0.77554   0.63531   0.62795
 -0.52554   0.77485   0.63488   0.62788
 -0.52335   0.77428   0.63347   0.62731
 -0.52115   0.77411   0.63253   0.62796
 -0.51895   0.77381   0.63225   0.62644
 -0.51675   0.77334   0.63181   0.62563
 -0.51455   0.77237   0.63338   0.62495
 -0.51235   0.77049   0.63325   0.62439
 -0.51015   0.76799   0.63040   0.62382
 -0.50795   0.76478   0.63121   0.62359
 -0.50575   0.76105   0.62991   0.62292
 -0.50356   0.75707   0.62907   0.62192
 -0.50136   0.75324   0.62777   0.62084
 -0.49916   0.74938   0.62823   0.62052
 -0.49696   0.74592   0.62751   0.61924
 -0.49476   0.74257   0.62575   0.61783
 -0.49256   0.73935   0.62515   0.61757
 -0.49036   0.73623   0.62338   0.61749
 -0.48816   0.73312   0.62374   0.61592
 -0.48596   0.73024   0.62288   0.61529
 -0.48377   0.72744   0.62076   0.61407
 -0.48157   0.72452   0.62003   0.61278
 -0.47937   0.72183   0.61888   0.61273
 -0.47717   0.71909   0.61795   0.61139
 -0.47497   0.71633   0.61754   0.60966
 -0.47277   0.71371   0.61677   0.60798
 -0.47057   0.71115   0.61664   0.60757
 -0.46837   0.70860   0.61523   0.60713
 -0.46617   0.70607   0.61392   0.60744
 -0.46397   0.70348   0.61281   0.60495
 -0.46178   0.70105   0.61147   0.60307
 -0.45958   0.69866   0.61002   0.60281
 -0.45738   0.69625   0.60884   0.60093
 -0.45518   0.69390   0.60765   0.60033
 -0.45298   0.69158   0.60750   0.59886
 -0.45078   0.68929   0.60593   0.59768
 -0.44858   0.68715   0.60402   0.59553
 -0.44638   0.68496   0.60394   0.59351
 -0.44418   0.68290   0.60258   0.59333
 -0.44199   0.68091   0.60220   0.59150
 -0.43979   0.67883   0.59999   0.58962
 -0.43759   0.67685   0.59777   0.58892
 -0.43539   0.67502   0.59629   0.58729
 -0.43319   0.67324   0.59490   0.58477
 -0.43099   0.67164   0.59284   0.58275
 -0.42879   0.67011   0.59163   0.58231
 -0.42659   0.66866   0.59086   0.58055
 -0.42439   0.66748   0.58740   0.57847
 -0.42219   0.66655   0.58522   0.57603
 -0.42000   0.66580   0.58457   0.57520
 -0.41780   0.66525   0.58166   0.57502
 -0.41560   0.66496   0.58175   0.57264
 -0.41340   0.66525   0.57936   0.57030
 -0.41120   0.66582   0.57752   0.56835
 -0.40900   0.66696   0.57643   0.56674
 -0.40680   0.66871   0.57581   0.56444
 -0.40460   0.67107   0.57285   0.56258
 -0.40240   0.67338   0.57031   0.56205
 -0.40021   0.67512   0.57058   0.55959
 -0.39801   0.67466   0.56865   0.55736
 -0.39581   0.67135   0.56602   0.55489
 -0.39361   0.66561   0.56286   0.55440
 -0.39141   0.65774   0.56034   0.55071
 -0.38921   0.64887   0.55911   0.54945
 -0.38701   0.63997   0.55789   0.54818
 -0.38481   0.63102   0.55566   0.54588
 -0.38261   0.62251   0.55501   0.54368
 -0.38042   0.61465   0.55034   0.54120
 -0.37822   0.60708   0.54757   0.53883
 -0.37602   0.59959   0.54631   0.53493
 -0.37382   0.59297   0.54346   0.53281
 -0.37162   0.58676   0.54149   0.53011
 -0.36942   0.58097   0.53763   0.52693
 -0.36722   0.57526   0.53454   0.52513
 -0.36502   0.56961   0.53283   0.52236
 -0.36282   0.56441   0.53057   0.52047
 -0.36062   0.55917   0.52866   0.51874
 -0.35843   0.55396   0.52706   0.51507
 -0.35623   0.54907   0.52315   0.51201
 -0.35403   0.54398   0.52023   0.50892
 -0.35183   0.53911   0.51802   0.50561
 -0.34963   0.53441   0.51590   0.50365
 -0.34743   0.52962   0.51470   0.50154
 -0.34523   0.52507   0.51095   0.49869
 -0.34303   0.52066   0.50734   0.49595
 -0.34083   0.51617   0.50578   0.49276
 -0.33864   0.51183   0.50272   0.48850
 -0.33644   0.50753   0.49986   0.48638
 -0.33424   0.50326   0.49646   0.48352
 -0.33204   0.49908   0.49362   0.47926
 -0.32984   0.49483   0.49246   0.47700
 -0.32764   0.49079   0.48925   0.47387
 -0.32544   0.48678   0.48392   0.46917
 -0.32324   0.48267   0.48209   0.46580
 -0.32104   0.47898   0.47860   0.46227
 -0.31885   0.47521   0.47426   0.45938
 -0.31665   0.47149   0.47276   0.45590
 -0.31445   0.46800   0.46903   0.45153
 -0.31225   0.46456   0.46638   0.44809
 -0.31005   0.46124   0.46247   0.44597
 -0.30785   0.45818   0.45861   0.44191
 -0.30565   0.45519   0.45541   0.43814
 -0.30345   0.45269   0.45317   0.43344
 -0.30125   0.45047   0.44866   0.42980
 -0.29905   0.44853   0.44605   0.42663
 -0.29686   0.44696   0.44292   0.42318
 -0.29466   0.44580   0.43956   0.41964
 -0.29246   0.44525   0.43517   0.41552
 -0.29026   0.44524   0.43243   0.41137
 -0.28806   0.44568   0.42788   0.40712
 -0.28586   0.44592   0.42402   0.40365
 -0.28366   0.44566   0.42073   0.40007
 -0.28146   0.44416   0.41792   0.39628
 -0.27926   0.44146   0.41383   0.39320
 -0.27707   0.43817   0.40922   0.38820
 -0.27487   0.43479   0.40742   0.38519
 -0.27267   0.43210   0.40238   0.38074
 -0.27047   0.43079   0.39723   0.37697
 -0.26827   0.43171   0.39413   0.37267
 -0.26607   0.43535   0.38967   0.36836
 -0.26387   0.44237   0.38353   0.36562
 -0.26167   0.45312   0.38026   0.36125
 -0.25947   0.46690   0.37592   0.35675
 -0.25728   0.48078   0.37189   0.35428
 -0.25508   0.48928   0.36786   0.34795
 -0.25288   0.48775   0.36342   0.34370
 -0.25068   0.47484   0.35926   0.33929
 -0.24848   0.45388   0.35538   0.33550
 -0.24628   0.42971   0.35037   0.33116
 -0.24408   0.40565   0.34647   0.32692
 -0.24188   0.38369   0.34299   0.32282
 -0.23968   0.36437   0.33939   0.31959
 -0.23748   0.34777   0.33530   0.31534
 -0.23529   0.33351   0.33002   0.31106
 -0.23309   0.32095   0.32719   0.30785
 -0.23089   0.30988   0.32218   0.30209
 -0.22869   0.29992   0.31771   0.29856
 -0.22649   0.29085   0.31478   0.29385
 -0.22429   0.28253   0.31034   0.28789
 -0.22209   0.27492   0.30615   0.28434
 -0.21989   0.26740   0.30232   0.28134
 -0.21769   0.26052   0.29873   0.27633
 -0.21550   0.25398   0.29278   0.27192
 -0.21330   0.24766   0.28872   0.26767
 -0.21110   0.24193   0.28440   0.26336
 -0.20890   0.23624   0.27980   0.26005
 -0.20670   0.23089   0.27672   0.25526
 -0.20450   0.22590   0.27188   0.25082
 -0.20230   0.22100   0.26745   0.24651
 -0.20010   0.21641   0.26237   0.24230
 -0.19790   0.21232   0.25735   0.23752
 -0.19570   0.20833   0.25353   0.23361
 -0.19351   0.20463   0.24936   0.22950
 -0.19131   0.20113   0.24503   0.22555
 -0.18911   0.19805   0.23775   0.21996
 -0.18691   0.19524   0.23370   0.21538
 -0.18471   0.19260   0.23062   0.21040
 -0.18251   0.19034   0.22654   0.20619
 -0.18031   0.18860   0.22254   0.20260
 -0.17811   0.18718   0.21825   0.19886
 -0.17591   0.18638   0.21366   0.19287
 -0.17372   0.18611   0.20878   0.18900
 -0.17152   0.18650   0.20560   0.18465
 -0.16932   0.18791   0.20002   0.18047
 -0.16712   0.19006   0.19381   0.17638
 -0.16492   0.19352   0.19175   0.17289
 -0.16272   0.19818   0.18661   0.16781
 -0.16052   0.20465   0.18284   0.16362
 -0.15832   0.21355   0.17809   0.15903
 -0.15612   0.22526   0.17346   0.15534
 -0.15393   0.24057   0.16994   0.15286
 -0.15173   0.26093   0.16693   0.14886
 -0.14953   0.28676   0.16320   0.14364
 -0.14733   0.31772   0.15786   0.13877
 -0.14513   0.35118   0.15336   0.13457
 -0.14293   0.37980   0.14962   0.13315
 -0.14073   0.39491   0.14535   0.12908
 -0.13853   0.39050   0.14121   0.12513
 -0.13633   0.36784   0.13770   0.12122
 -0.13413   0.33368   0.13310   0.11726
 -0.13194   0.29574   0.12768   0.11288
 -0.12974   0.25951   0.12488   0.11061
 -0.12754   0.22771   0.12120   0.10665
 -0.12534   0.20061   0.11643   0.10376
 -0.12314   0.17781   0.11236   0.10091
 -0.12094   0.15853   0.10951   0.09631
 -0.11874   0.14205   0.10672   0.09428
 -0.11654   0.12787   0.10315   0.09085
 -0.11434   0.11523   0.09967   0.08778
 -0.11215   0.10402   0.09698   0.08432
 -0.10995   0.09402   0.09241   0.08171
 -0.10775   0.08513   0.08955   0.07889
 -0.10555   0.07709   0.08743   0.07488
 -0.10335   0.06979   0.08348   0.07187
 -0.10115   0.06291   0.07939   0.06941
 -0.09895   0.05668   0.07461   0.06593
 -0.09675   0.05094   0.07026   0.06411
 -0.09455   0.04563   0.06969   0.06102
 -0.09236   0.04077   0.06681   0.05570
 -0.09016   0.03622   0.06378   0.05373
 -0.08796   0.03184   0.05968   0.05197
 -0.08576   0.02779   0.05598   0.04852
 -0.08356   0.02394   0.05394   0.04739
 -0.08136   0.02049   0.05192   0.04290
 -0.07916   0.01717   0.04892   0.04126
 -0.07696   0.01393   0.04628   0.03947
 -0.07476   0.01115   0.04291   0.03564
 -0.07256   0.00838   0.03948   0.03459
 -0.07037   0.00580   0.03794   0.03173
 -0.06817   0.00343   0.03485   0.02817
 -0.06597   0.00115   0.03146   0.02709
 -0.06377  -0.00098   0.03014   0.02591
 -0.06157  -0.00294   0.02804   0.02403
 -0.05937  -0.00478   0.02620   0.02215
 -0.05717  -0.00635   0.02422   0.01985
 -0.05497  -0.00771   0.02222   0.01740
 -0.05277  -0.00909   0.01869   0.01533
 -0.05058  -0.01020   0.01801   0.01359
 -0.04838  -0.01111   0.01572   0.01257
 -0.04618  -0.01200   0.01388   0.01000
 -0.04398  -0.01267   0.01140   0.00854
 -0.04178  -0.01326   0.00840   0.00762
 -0.03958  -0.01355   0.00738   0.00452
 -0.03738  -0.01359   0.00656   0.00264
 -0.03518  -0.01350   0.00470   0.00177
 -0.03298  -0.01310   0.00193   0.00043
 -0.03079  -0.01247  -0.00000  -0.00102
 -0.02859  -0.01154  -0.00154  -0.00214
 -0.02639  -0.01012  -0.00203  -0.00331
 -0.02419  -0.00827  -0.00491  -0.00505
 -0.02199  -0.00579  -0.00470  -0.00558
 -0.01979  -0.00255  -0.00519  -0.00597
 -0.01759   0.00186  -0.00757  -0.00662
 -0.01539   0.00784  -0.00812  -0.00812
 -0.01319   0.01591  -0.00834  -0.00865
 -0.01099   0.02697  -0.00875  -0.00924
 -0.00880   0.04195  -0.00818  -0.00952
 -0.00660   0.06077  -0.01016  -0.00985
 -0.00440   0.08159  -0.00976  -0.01121
 -0.00220   0.09874  -0.00923  -0.01105
  0.00000   0.10574  -0.01034  -0.00928
  0.00220   0.09997  -0.00900  -0.00957
  0.00440   0.08405  -0.00809  -0.00828
  0.00660   0.06438  -0.00673  -0.00740
  0.00880   0.04623  -0.00556  -0.00682
  0.01099   0.03179  -0.00234  -0.00308
  0.01319   0.02133   0.00221  -0.00087
  0.01539   0.01375   0.00813   0.00416
  0.01759   0.00831   0.01640   0.01235
  0.01979   0.00448   0.02627   0.02209
  0.02199   0.00176   0.03759   0.03236
  0.02419  -0.00003   0.04323   0.03891
  0.02639  -0.00109   0.04222   0.03747
  0.02859  -0.00172   0.03579   0.03048
  0.03079  -0.00199   0.02512   0.01917
  0.03298  -0.00184   0.01477   0.01036
  0.03518  -0.00143   0.00743   0.00384
  0.03738  -0.00073   0.00185  -0.00116
  0.03958   0.00016  -0.00292  -0.00350
  0.04178   0.00124  -0.00590  -0.00572
  0.04398   0.00252  -0.00924  -0.00735
  0.04618   0.00394  -0.00891  -0.00815
  0.04838   0.00565  -0.00816  -0.00926
  0.05058   0.00741  -0.00691  -0.00755
  0.05277   0.00929  -0.00924  -0.00699
  0.05497   0.01129  -0.00850  -0.00781
  0.05717   0.01346  -0.00862  -0.00622
  0.05937   0.01580  -0.00514  -0.00612
  0.06157   0.01818  -0.00551  -0.00618
  0.06377   0.02065  -0.00558  -0.00490
  0.06597   0.02316  -0.00455  -0.00413
  0.06817   0.02582  -0.00396  -0.00299
  0.07037   0.02859  -0.00306  -0.00282
  0.07256   0.03158  -0.00015  -0.00163
  0.07476   0.03453   0.00001  -0.00065
  0.07696   0.03761   0.00180   0.00100
  0.07916   0.04075   0.00384   0.00322
  0.08136   0.04398   0.00468   0.00393
  0.08356   0.04739   0.00744   0.00381
  0.08576   0.05087   0.00697   0.00565
  0.08796   0.05440   0.00979   0.00801
  0.09016   0.05804   0.01193   0.00901
  0.09236   0.06175   0.01386   0.01175
  0.09455   0.06570   0.01443   0.01366
  0.09675   0.06968   0.01630   0.01520
  0.09895   0.07364   0.01905   0.01752
  0.10115   0.07772   0.02269   0.01940
  0.10335   0.08188   0.02464   0.02179
  0.10555   0.08626   0.02698   0.02245
  0.10775   0.09060   0.02979   0.02446
  0.10995   0.09484   0.03169   0.02758
  0.11215   0.09938   0.03409   0.02922
  0.11434   0.10397   0.03700   0.03232
  0.11654   0.10871   0.03834   0.03470
  0.11874   0.11360   0.04142   0.03682
  0.12094   0.11838   0.04477   0.03918
  0.12314   0.12328   0.04843   0.04155
  0.12534   0.12821   0.04963   0.04376
  0.12754   0.13327   0.05169   0.04599
  0.12974   0.13841   0.05571   0.04856
  0.13194   0.14344   0.05922   0.05197
  0.13413   0.14863   0.06257   0.05446
  0.13633   0.15386   0.06522   0.05685
  0.13853   0.15902   0.06908   0.06050
  0.14073   0.16436   0.07252   0.06326
  0.14293   0.16967   0.07581   0.06644
  0.14513   0.17503   0.07827   0.06879
  0.14733   0.18061   0.08192   0.07118
  0.14953   0.18601   0.08571   0.07636
  0.15173   0.19162   0.08988   0.07818
  0.15393   0.19727   0.09319   0.08236
  0.15612   0.20280   0.09633   0.08635
  0.15832   0.20862   0.09935   0.08871
  0.16052   0.21438   0.10399   0.09201
  0.16272   0.22014   0.10807   0.09581
  0.16492   0.22614   0.11229   0.09844
  0.16712   0.23203   0.11486   0.10231
  0.16932   0.23794   0.11837   0.10523
  0.17152   0.24399   0.12267   0.10751
  0.17372   0.25003   0.12608   0.11242
  0.17591   0.25628   0.13151   0.11602
  0.17811   0.26247   0.13584   0.11833
  0.18031   0.26866   0.13915   0.12277
  0.18251   0.27504   0.14384   0.12633
  0.18471   0.28123   0.14701   0.12944
  0.18691   0.28758   0.14918   0.13398
  0.18911   0.29405   0.15549   0.13730
  0.19131   0.30050   0.15917   0.14142
  0.19351   0.30700   0.16357   0.14554
  0.19570   0.31336   0.16720   0.15025
  0.19790   0.32006   0.17297   0.15336
  0.20010   0.32676   0.17676   0.15802
  0.20230   0.33325   0.18207   0.16302
  0.20450   0.34000   0.18685   0.16629
  0.20670   0.34655   0.19160   0.17066
  0.20890   0.35326   0.19584   0.17542
  0.21110   0.36013   0.20003   0.18053
  0.21330   0.36681   0.20444   0.18593
  0.21550   0.37354   0.20858   0.18999
  0.21769   0.38042   0.21393   0.19369
  0.21989   0.38724   0.21843   0.19784
  0.22209   0.39412   0.22250   0.20293
  0.22429   0.40091   0.22622   0.20793
  0.22649   0.40782   0.23001   0.21153
  0.22869   0.41469   0.23621   0.21590
  0.23089   0.42144   0.24237   0.22193
  0.23309   0.42835   0.24696   0.22654
  0.23529   0.43528   0.25177   0.23097
  0.23748   0.44217   0.25534   0.23489
  0.23968   0.44911   0.26011   0.23863
  0.24188   0.45584   0.26363   0.24457
  0.24408   0.46278   0.26777   0.24820
  0.24628   0.46963   0.27453   0.25313
  0.24848   0.47639   0.27883   0.25735
  0.25068   0.48325   0.28218   0.26101
  0.25288   0.49012   0.28768   0.26716
  0.25508   0.49706   0.29164   0.27000
  0.25728   0.50366   0.29765   0.27451
  0.25947   0.51027   0.30207   0.28095
  0.26167   0.51714   0.30651   0.28468
  0.26387   0.52378   0.31070   0.28800
  0.26607   0.53029   0.31528   0.29484
  0.26827   0.53697   0.31979   0.29870
  0.27047   0.54360   0.32439   0.30310
  0.27267   0.55027   0.32864   0.30864
  0.27487   0.55689   0.33363   0.31243
  0.27707   0.56338   0.33827   0.31757
  0.27926   0.56989   0.34248   0.32123
  0.28146   0.57623   0.34758   0.32458
  0.28366   0.58260   0.35181   0.33004
  0.28586   0.58892   0.35511   0.33434
  0.28806   0.59511   0.35997   0.33890
  0.29026   0.60163   0.36486   0.34267
  0.29246   0.60787   0.36924   0.34675
  0.29466   0.61395   0.37303   0.35152
  0.29686   0.62016   0.37747   0.35568
  0.29905   0.62611   0.38142   0.36021
  0.30125   0.63223   0.38620   0.36432
  0.30345   0.63824   0.39154   0.36849
  0.30565   0.64409   0.39467   0.37372
  0.30785   0.65017   0.39847   0.37759
  0.31005   0.65595   0.40378   0.38229
  0.31225   0.66162   0.40755   0.38604
  0.31445   0.66744   0.41129   0.38985
  0.31665   0.67314   0.41670   0.39373
  0.31885   0.67883   0.41972   0.39845
  0.32104   0.68440   0.42545   0.40249
  0.32324   0.68974   0.42900   0.40567
  0.32544   0.69536   0.43349   0.40921
  0.32764   0.70074   0.43717   0.41505
  0.32984   0.70598   0.44045   0.41967
  0.33204   0.71140   0.44412   0.42284
  0.33424   0.71665   0.44916   0.42688
  0.33644   0.72184   0.45197   0.43068
  0.33864   0.72693   0.45534   0.43467
  0.34083   0.73197   0.45916   0.43925
  0.34303   0.73697   0.46277   0.44339
  0.34523   0.74174   0.46716   0.44806
  0.34743   0.74671   0.47122   0.45113
  0.34963   0.75145   0.47385   0.45451
  0.35183   0.75615   0.47684   0.45927
  0.35403   0.76075   0.47934   0.46177
  0.35623   0.76524   0.48389   0.46648
  0.35843   0.76984   0.48746   0.46892
  0.36062   0.77429   0.49098   0.47308
  0.36282   0.77853   0.49509   0.47849
  0.36502   0.78297   0.49806   0.48202
  0.36722   0.78708   0.50199   0.48413
  0.36942   0.79130   0.50490   0.48629
  0.37162   0.79559   0.50883   0.48988
  0.37382   0.79953   0.51056   0.49459
  0.37602   0.80356   0.51312   0.49883
  0.37822   0.80753   0.51758   0.50233
  0.38042   0.81140   0.52062   0.50535
  0.38261   0.81539   0.52347   0.50968
  0.38481   0.81900   0.52538   0.51224
  0.38701   0.82269   0.52782   0.51496
  0.38921   0.82628   0.53159   0.51765
  0.39141   0.82960   0.53386   0.52127
  0.39361   0.83335   0.53682   0.52425
  0.39581   0.83677   0.53969   0.52680
  0.39801   0.84014   0.54314   0.52967
  0.40021   0.84346   0.54584   0.53074
  0.40240   0.84644   0.54835   0.53356
  0.40460   0.84973   0.55026   0.53629
  0.40680   0.85308   0.55401   0.53960
  0.40900   0.85586   0.55655   0.54309
  0.41120   0.85869   0.55817   0.54464
  0.41340   0.86157   0.56164   0.54715
  0.41560   0.86449   0.56365   0.54994
  0.41780   0.86747   0.56605   0.55164
  0.42000   0.87007   0.56920   0.55381
  0.42219   0.87288   0.57142   0.55680
  0.42439   0.87556   0.57498   0.56036
  0.42659   0.87797   0.57596   0.56311
  0.42879   0.88051   0.57913   0.56409
  0.43099   0.88283   0.58096   0.56654
  0.43319   0.88536   0.58352   0.56956
  0.43539   0.88771   0.58562   0.57079
  0.43759   0.88997   0.58692   0.57366
  0.43979   0.89237   0.58974   0.57724
  0.44199   0.89448   0.59156   0.57751
  0.44418   0.89654   0.59344   0.58054
  0.44638   0.89863   0.59475   0.58146
  0.44858   0.90046   0.59738   0.58382
  0.45078   0.90259   0.59814   0.58557
  0.45298   0.90462   0.60124   0.58710
  0.45518   0.90641   0.60241   0.58917
  0.45738   0.90842   0.60379   0.59083
  0.45958   0.91010   0.60414   0.59250
  0.46178   0.91191   0.60546   0.59345
  0.46397   0.91375   0.60843   0.59557
  0.46617   0.91541   0.61154   0.59764
  0.46837   0.91717   0.61195   0.59917
  0.47057   0.91878   0.61232   0.60034
  0.47277   0.92015   0.61520   0.60273
  0.47497   0.92184   0.61665   0.60472
  0.47717   0.92338   0.61909   0.60659
  0.47937   0.92490   0.61983   0.60672
  0.48157   0.92642   0.62164   0.60885
  0.48377   0.92775   0.62264   0.61019
  0.48596   0.92923   0.62267   0.61204
  0.48816   0.93034   0.62600   0.61367
  0.49036   0.93152   0.62671   0.61586
  0.49256   0.93290   0.62904   0.61526
  0.49476   0.93408   0.62976   0.61761
  0.49696   0.93535   0.63070   0.61968
  0.49916   0.93638   0.63295   0.62011
  0.50136   0.93751   0.63457   0.62077
  0.50356   0.93878   0.63364   0.62035
  0.50575   0.93969   0.63378   0.62332
  0.50795   0.94069   0.63474   0.62484
  0.51015   0.94171   0.63618   0.62601
  0.51235   0.94264   0.63679   0.62574
  0.51455   0.94385   0.63722   0.62547
  0.51675   0.94472   0.63789   0.62665
  0.51895   0.94556   0.63976   0.62889
  0.52115   0.94666   0.63975   0.62920
  0.52335   0.94727   0.64039   0.63027
  0.52554   0.94817   0.64007   0.63176
  0.52774   0.94904   0.64199   0.63246
  0.52994   0.94962   0.64337   0.63411
  0.53214   0.95048   0.64386   0.63461
  0.53434   0.95121   0.64493   0.63426
  0.53654   0.95189   0.64496   0.63537
  0.53874   0.95269   0.64574   0.63676
  0.54094   0.95321   0.64743   0.63759
  0.54314   0.95404   0.64706   0.63818
  0.54534   0.95461   0.64798   0.63951
  0.54753   0.95501   0.64823   0.63978
  0.54973   0.95582   0.64840   0.64076
  0.55193   0.95633   0.64960   0.64038
  0.55413   0.95687   0.64949   0.64122
  0.55633   0.95742   0.64868   0.64104
  0.55853   0.95788   0.65014   0.64224
  0.56073   0.95847   0.65013   0.64357
  0.56293   0.95889   0.65082   0.64369
  0.56513   0.95936   0.65047   0.64428
  0.56732   0.95993   0.65016   0.64481
  0.56952   0.96035   0.65034   0.64511
  0.57172   0.96088   0.65058   0.64404
  0.57392   0.96135   0.65157   0.64435
  0.57612   0.96171   0.65176   0.64643
  0.57832   0.96223   0.65067   0.64713
  0.58052   0.96252   0.65126   0.64701
  0.58272   0.96290   0.65170   0.64718
  0.58492   0.96343   0.65226   0.64891
  0.58711   0.96368   0.65269   0.64913
  0.58931   0.96422   0.65200   0.64922
  0.59151   0.96459   0.65207   0.64904
  0.59371   0.96476   0.65308   0.65033
  0.59591   0.96516   0.65202   0.65086
  0.59811   0.96529   0.65198   0.65088
  0.60031   0.96574   0.65184   0.65135
  0.60251   0.96619   0.65297   0.65049
  0.60471   0.96642   0.65202   0.65260
  0.60691   0.96686   0.65227   0.65172
  0.60910   0.96705   0.65292   0.65101
  0.61130   0.96712   0.65218   0.65250
  0.61350   0.96762   0.64963   0.65192
  0.61570   0.96784   0.65060   0.65111
  0.61790   0.96803   0.64946   0.65219
  0.62010   0.96843   0.64869   0.65168
  0.62230   0.96853   0.64800   0.65206
  0.62450   0.96873   0.64751   0.65220
  0.62670   0.96879   0.64742   0.65070
  0.62889   0.96886   0.64688   0.65178
  0.63109   0.96938   0.64627   0.65320
  0.63329   0.96959   0.64712   0.65325
  0.63549   0.96986   0.64621   0.65265
  0.63769   0.97013   0.64579   0.65190
  0.63989   0.97019   0.64635   0.65295
  0.64209   0.97048   0.64407   0.65284
  0.64429   0.97057   0.64363   0.65290
  0.64649   0.97079   0.64375   0.65310
  0.64868   0.97106   0.64244   0.65286
  0.65088   0.97108   0.64198   0.65342
  0.65308   0.97132   0.64226   0.65317
  0.65528   0.97153   0.64032   0.65235
  0.65748   0.97164   0.64074   0.65414
  0.65968   0.97184   0.63867   0.65296
  0.66188   0.97194   0.63728   0.65372
  0.66408   0.97208   0.63696   0.65334
  0.66628   0.97239   0.63598   0.65186
  0.66848   0.97233   0.63607   0.65223
  0.67067   0.97253   0.63313   0.65147
  0.67287   0.97256   0.63094   0.64980
  0.67507   0.97263   0.63085   0.65122
  0.67727   0.97298   0.62955   0.65199
  0.67947   0.97297   0.62893   0.65159
  0.68167   0.97312   0.62805   0.65046
  0.68387   0.97324   0.62571   0.65081
  0.68607   0.97311   0.62545   0.64998
  0.68827   0.97339   0.62305   0.64977
  0.69046   0.97361   0.62093   0.64930
  0.69266   0.97368   0.62153   0.64864
  0.69486   0.97387   0.62054   0.64823
  0.69706   0.97383   0.61924   0.64889
  0.69926   0.97398   0.61725   0.64857
  0.70146   0.97417   0.61559   0.64821
  0.70366   0.97414   0.61344   0.64837
  0.70586   0.97432   0.61126   0.64682
  0.70806   0.97447   0.61057   0.64655
  0.71026   0.97447   0.60917   0.64651
  0.71245   0.97456   0.60574   0.64556
  0.71465   0.97458   0.60470   0.64423
  0.71685   0.97466   0.60276   0.64360
  0.71905   0.97480   0.60222   0.64301
  0.72125   0.97483   0.60175   0.64338
  0.72345   0.97497   0.59930   0.64287
  0.72565   0.97496   0.59716   0.64248
  0.72785   0.97501   0.59510   0.64035
  0.73005   0.97519   0.59189   0.63948
  0.73224   0.97511   0.59155   0.63970
  0.73444   0.97538   0.58949   0.63879
  0.73664   0.97541   0.58587   0.63815
  0.73884   0.97543   0.58473   0.63769
  0.74104   0.97561   0.58206   0.63660
  0.74324   0.97562   0.58014   0.63568
  0.74544   0.97568   0.57651   0.63597
  0.74764   0.97581   0.57447   0.63425
  0.74984   0.97573   0.57318   0.63331
  0.75203   0.97590   0.57102   0.63251
  0.75423   0.97592   0.56941   0.63085
  0.75643   0.97592   0.56595   0.63155
  0.75863   0.97619   0.56372   0.62932
  0.76083   0.97622   0.56239   0.62835
  0.76303   0.97620   0.55945   0.62849
  0.76523   0.97624   0.55588   0.62661
  0.76743   0.97625   0.55308   0.62475
  0.76963   0.97652   0.54925   0.62408
  0.77183   0.97642   0.54615   0.62294
  0.77402   0.97647   0.54383   0.62111
  0.77622   0.97673   0.54145   0.62065
  0.77842   0.97650   0.53859   0.61894
  0.78062   0.97656   0.53636   0.61869
  0.78282   0.97668   0.53297   0.61645
  0.78502   0.97650   0.53036   0.61443
  0.78722   0.97671   0.52646   0.61466
  0.78942   0.97669   0.52365   0.61361
  0.79162   0.97667   0.52121   0.61139
  0.79381   0.97694   0.51737   0.61106
  0.79601   0.97690   0.51560   0.60980
  0.79821   0.97706   0.51295   0.60711
  0.80041   0.97717   0.50887   0.60430
  0.80261   0.97716   0.50616   0.60482
  0.80481   0.97726   0.50211   0.60261
  0.80701   0.97723   0.49988   0.60177
  0.80921   0.97734   0.49772   0.60031
  0.81141   0.97741   0.49390   0.59868
  0.81360   0.97730   0.49009   0.59796
  0.81580   0.97747   0.48784   0.59515
  0.81800   0.97744   0.48317   0.59295
  0.82020   0.97744   0.48005   0.59184
  0.82240   0.97767   0.47742   0.58934
  0.82460   0.97763   0.47318   0.58703
  0.82680   0.97766   0.46927   0.58619
  0.82900   0.97771   0.46533   0.58334
  0.83120   0.97761   0.46061   0.58186
  0.83340   0.97783   0.45668   0.57953
  0.83559   0.97790   0.45443   0.57712
  0.83779   0.97783   0.44974   0.57580
  0.83999   0.97792   0.44550   0.57322
  0.84219   0.97780   0.44115   0.57043
  0.84439   0.97785   0.43711   0.56959
  0.84659   0.97793   0.43373   0.56718
  0.84879   0.97783   0.43034   0.56465
  0.85099   0.97814   0.42618   0.56251
  0.85319   0.97805   0.42242   0.55906
  0.85538   0.97796   0.41903   0.55722
  0.85758   0.97812   0.41414   0.55392
  0.85978   0.97803   0.40983   0.55250
  0.86198   0.97823   0.40685   0.54982
  0.86418   0.97823   0.40290   0.54722
  0.86638   0.97820   0.39974   0.54551
  0.86858   0.97829   0.39449   0.54268
  0.87078   0.97827   0.39049   0.54107
  0.87298   0.97837   0.38576   0.53762
  0.87517   0.97836   0.38070   0.53499
  0.87737   0.97828   0.37467   0.53196
  0.87957   0.97839   0.37181   0.52981
  0.88177   0.97831   0.36614   0.52613
  0.88397   0.97837   0.36261   0.52339
  0.88617   0.97842   0.35883   0.52006
  0.88837   0.97836   0.35299   0.51640
  0.89057   0.97856   0.34873   0.51447
  0.89277   0.97852   0.34385   0.51133
  0.89497   0.97845   0.33890   0.50811
  0.89716   0.97851   0.33501   0.50488
  0.89936   0.97845   0.33116   0.50136
  0.90156   0.97850   0.32606   0.49722
  0.90376   0.97869   0.32273   0.49268
  0.90596   0.97859   0.31799   0.49164
  0.90816   0.97868   0.31334   0.48808
  0.91036   0.97868   0.30955   0.48332
  0.91256   0.97858   0.30517   0.48015
  0.91476   0.97884   0.30057   0.47615
  0.91695   0.97873   0.29640   0.47162
  0.91915   0.97884   0.29239   0.47032
  0.92135   0.97884   0.28772   0.46678
  0.92355   0.97878   0.28288   0.46155
  0.92575   0.97893   0.27951   0.45883
  0.92795   0.97877   0.27436   0.45426
  0.93015   0.97867   0.26912   0.45092
  0.93235   0.97886   0.26414   0.44600
  0.93455   0.97885   0.25956   0.44252
  0.93675   0.97899   0.25656   0.43789
  0.93894   0.97899   0.25094   0.43350
  0.94114   0.97882   0.24499   0.43036
  0.94334   0.97890   0.23989   0.42652
  0.94554   0.97883   0.23577   0.42194
  0.94774   0.97880   0.23134   0.41754
  0.94994   0.97893   0.22822   0.41366
  0.95214   0.97880   0.22262   0.40984
  0.95434   0.97892   0.21880   0.40648
  0.95654   0.97897   0.21315   0.40157
  0.95873   0.97890   0.20916   0.39819
  0.96093   0.97901   0.20500   0.39356
  0.96313   0.97885   0.20050   0.39022
  0.96533   0.97893   0.19544   0.38694
  0.96753   0.97908   0.19170   0.38266
  0.96973   0.97895   0.18823   0.37792
  0.97193   0.97921   0.18544   0.37320
  0.97413   0.97906   0.18104   0.36907
  0.97633   0.97903   0.17593   0.36579
  0.97852   0.97921   0.17123   0.36134
  0.98072   0.97910   0.16771   0.35747
  0.98292   0.97927   0.16297   0.35270
  0.98512   0.97923   0.15923   0.34833
  0.98732   0.97910   0.15448   0.34545
  0.98952   0.97922   0.15023   0.34085
  0.99172   0.97907   0.14624   0.33525
  0.99392   0.97916   0.14085   0.33108
  0.99612   0.97915   0.13798   0.32514
  0.99832   0.97895   0.13216   0.32111
  1.00051   0.97902   0.13033   0.31674
  1.00271   0.97914   0.12671   0.31241
  1.00491   0.97918   0.12130   0.30846
  1.00711   0.97922   0.11735   0.30379
  1.00931   0.97915   0.11516   0.29827
  1.01151   0.97929   0.11116   0.29423
  1.01371   0.97925   0.10708   0.28924
  1.01591   0.97926   0.10418   0.28537
  1.01811   0.97942   0.10234   0.28140
  1.02030   0.97932   0.09823   0.27755
  1.02250   0.97946   0.09466   0.27319
  1.02470   0.97945   0.09083   0.26823
  1.02690   0.97931   0.08787   0.26459
  1.02910   0.97951   0.08617   0.26033
  1.03130   0.97939   0.08292   0.25550
  1.03350   0.97941   0.07922   0.25215
  1.03570   0.97967   0.07511   0.24672
  1.03790   0.97948   0.07358   0.24247
  1.04009   0.97957   0.07135   0.23848
  1.04229   0.97960   0.06793   0.23425
  1.04449   0.97951   0.06421   0.22928
  1.04669   0.97973   0.06254   0.22304
  1.04889   0.97957   0.05858   0.22000
  1.05109   0.97961   0.05722   0.21621
  1.05329   0.97962   0.05443   0.21209
  1.05549   0.97953   0.05198   0.20733
  1.05769   0.97966   0.04827   0.20275
  1.05989   0.97965   0.04559   0.19792
  1.06208   0.97969   0.04370   0.19406
  1.06428   0.97977   0.04117   0.19002
  1.06648   0.97960   0.03932   0.18454
  1.06868   0.97983   0.03688   0.18051
  1.07088   0.97979   0.03611   0.17627
  1.07308   0.97978   0.03531   0.17229
  1.07528   0.98001   0.03313   0.16816
  1.07748   0.97997   0.03021   0.16437
  1.07968   0.97995   0.02911   0.16071
  1.08187   0.97999   0.02840   0.15692
  1.08407   0.97993   0.02555   0.15342
  1.08627   0.98017   0.02482   0.14922
  1.08847   0.98008   0.02315   0.14477
  1.09067   0.98009   0.02197   0.14204
  1.09287   0.98019   0.01995   0.13902
  1.09507   0.98009   0.01880   0.13295
  1.09727   0.98021   0.01810   0.12997
  1.09947   0.98011   0.01642   0.12678
  1.10166   0.98003   0.01389   0.12418
  1.10386   0.98024   0.01362   0.12020
  1.10606   0.98006   0.01261   0.11645
  1.10826   0.98020   0.01261   0.11272
  1.11046   0.98025   0.01315   0.10993
  1.11266   0.98015   0.01339   0.10699
  1.11486   0.98037   0.01219   0.10411
  1.11706   0.98020   0.01147   0.10112
  1.11926   0.98029   0.01252   0.09734
  1.12146   0.98048   0.01403   0.09496
  1.12365   0.98037   0.01468   0.09266
  1.12585   0.98046   0.01655   0.08932
  1.12805   0.98054   0.02073   0.08641
  1.13025   0.98047   0.02755   0.08352
  1.13245   0.98074   0.03569   0.08149
  1.13465   0.98066   0.04453   0.07818
  1.13685   0.98068   0.05581   0.07613
  1.13905   0.98075   0.06508   0.07290
  1.14125   0.98074   0.06739   0.07049
  1.14344   0.98086   0.06358   0.06800
  1.14564   0.98085   0.05383   0.06552
  1.14784   0.98097   0.04217   0.06326
  1.15004   0.98100   0.03328   0.06048
  1.15224   0.98097   0.02581   0.05696
  1.15444   0.98105   0.02047   0.05599
  1.15664   0.98102   0.01674   0.05429
  1.15884   0.98099   0.01451   0.05175
  1.16104   0.98110   0.01353   0.04906
  1.16324   0.98105   0.01286   0.04602
  1.16543   0.98112   0.01342   0.04494
  1.16763   0.98125   0.01374   0.04318
  1.16983   0.98121   0.01441   0.04193
  1.17203   0.98139   0.01403   0.04019
  1.17423   0.98122   0.01471   0.03786
  1.17643   0.98135   0.01613   0.03484
  1.17863   0.98140   0.01673   0.03363
  1.18083   0.98148   0.01737   0.03322
  1.18303   0.98155   0.01879   0.03249
  1.18522   0.98143   0.01996   0.03068
  1.18742   0.98156   0.02168   0.02861
  1.18962   0.98172   0.02300   0.02732
  1.19182   0.98169   0.02238   0.02669
  1.19402   0.98189   0.02618   0.02591
  1.19622   0.98174   0.02584   0.02384
  1.19842   0.98173   0.02883   0.02342
  1.20062   0.98202   0.03050   0.02215
  1.20282   0.98190   0.03152   0.02086
  1.20501   0.98196   0.03382   0.02092
  1.20721   0.98188   0.03571   0.02027
  1.20941   0.98180   0.03694   0.01924
  1.21161   0.98206   0.04045   0.01860
  1.21381   0.98204   0.04332   0.01859
  1.21601   0.98211   0.04472   0.01977
  1.21821   0.98215   0.04845   0.01866
  1.22041   0.98204   0.04878   0.01966
  1.22261   0.98226   0.05047   0.02028
  1.22481   0.98223   0.05426   0.02045
  1.22700   0.98230   0.05630   0.02311
  1.22920   0.98241   0.05824   0.02681
  1.23140   0.98238   0.06262   0.03261
  1.23360   0.98254   0.06503   0.04053
  1.23580   0.98249   0.06803   0.05034
  1.23800   0.98251   0.07226   0.06186
  1.24020   0.98253   0.07440   0.06813
  1.24240   0.98250   0.07845   0.06699
  1.24460   0.98265   0.08020   0.05901
  1.24679   0.98266   0.08361   0.04796
  1.24899   0.98258   0.08677   0.03787
  1.25119   0.98279   0.08802   0.03167
  1.25339   0.98261   0.09226   0.02581
  1.25559   0.98273   0.09624   0.02299
  1.25779   0.98283   0.09886   0.02150
  1.25999   0.98271   0.10149   0.02131
  1.26219   0.98296   0.10610   0.02046
  1.26439   0.98292   0.11033   0.01945
  1.26658   0.98297   0.11361   0.01952
  1.26878   0.98304   0.11799   0.01972
  1.27098   0.98296   0.12045   0.02048
  1.27318   0.98312   0.12470   0.02172
  1.27538   0.98308   0.12851   0.02135
  1.27758   0.98308   0.13317   0.02140
  1.27978   0.98317   0.13621   0.02380
  1.28198   0.98319   0.14038   0.02520
  1.28418   0.98331   0.14497   0.02530
  1.28638   0.98321   0.14784   0.02565
  1.28857   0.98322   0.15311   0.02712
  1.29077   0.98340   0.15726   0.02826
  1.29297   0.98324   0.16203   0.02884
  1.29517   0.98336   0.16619   0.03025
  1.29737   0.98336   0.17141   0.03204
  1.29957   0.98336   0.17582   0.03296
  1.30177   0.98347   0.17814   0.03531
  1.30397   0.98337   0.18367   0.03653
  1.30617   0.98336   0.18784   0.03973
  1.30836   0.98344   0.19151   0.03978
  1.31056   0.98342   0.19560   0.04169
  1.31276   0.98361   0.20142   0.04440
  1.31496   0.98353   0.20666   0.04588
  1.31716   0.98359   0.21133   0.04821
  1.31936   0.98359   0.21505   0.05110
  1.32156   0.98352   0.22005   0.05183
  1.32376   0.98367   0.22550   0.05356
  1.32596   0.98358   0.22902   0.05581
  1.32815   0.98365   0.23341   0.05807
  1.33035   0.98365   0.23849   0.06034
  1.33255   0.98359   0.24269   0.06308
  1.33475   0.98375   0.24815   0.06622
  1.33695   0.98374   0.25213   0.06864
  1.33915   0.98377   0.25768   0.07242
  1.34135   0.98382   0.26202   0.07523
  1.34355   0.98373   0.26698   0.07711
  1.34575   0.98380   0.27126   0.07953
  1.34795   0.98389   0.27684   0.08236
  1.35014   0.98382   0.28272   0.08517
  1.35234   0.98390   0.28725   0.08810
  1.35454   0.98386   0.29149   0.09168
  1.35674   0.98385   0.29607   0.09440
  1.35894   0.98397   0.30100   0.09725
  1.36114   0.98389   0.30448   0.10039
  1.36334   0.98401   0.30879   0.10325
  1.36554   0.98405   0.31436   0.10581
  1.36774   0.98394   0.31926   0.10960
  1.36993   0.98408   0.32444   0.11317
  1.37213   0.98399   0.32894   0.11583
  1.37433   0.98413   0.33295   0.11982
  1.37653   0.98413   0.33811   0.12409
  1.37873   0.98400   0.34280   0.12669
  1.38093   0.98408   0.34626   0.13062
  1.38313   0.98402   0.35270   0.13401
  1.38533   0.98416   0.35542   0.13749
  1.38753   0.98406   0.36002   0.14116
  1.38973   0.98406   0.36662   0.14583
  1.39192   0.98419   0.37168   0.14977
  1.39412   0.98411   0.37555   0.15224
  1.39632   0.98415   0.38025   0.15618
  1.39852   0.98411   0.38572   0.16103
  1.40072   0.98412   0.39085   0.16431
  1.40292   0.98432   0.39557   0.16973
  1.40512   0.98415   0.39910   0.17348
  1.40732   0.98407   0.40350   0.17902
  1.40952   0.98420   0.40821   0.18303
  1.41171   0.98406   0.41184   0.18683
  1.41391   0.98430   0.41606   0.19113
  1.41611   0.98422   0.42205   0.19531
  1.41831   0.98416   0.42598   0.19893
  1.42051   0.98429   0.43095   0.20409
  1.42271   0.98418   0.43500   0.20830
  1.42491   0.98418   0.43787   0.21390
  1.42711   0.98412   0.44245   0.21917
  1.42931   0.98404   0.44606   0.22310
  1.43150   0.98417   0.44888   0.22775
  1.43370   0.98405   0.45321   0.23049
  1.43590   0.98416   0.45830   0.23611
  1.43810   0.98415   0.46257   0.24076
  1.44030   0.98417   0.46593   0.24456
  1.44250   0.98422   0.46981   0.24865
  1.44470   0.98418   0.47499   0.25254
  1.44690   0.98421   0.47942   0.25767
  1.44910   0.98421   0.48335   0.26307
  1.45130   0.98406   0.48677   0.26743
  1.45349   0.98422   0.48938   0.27125
  1.45569   0.98417   0.49272   0.27509
  1.45789   0.98425   0.49714   0.28168
  1.46009   0.98442   0.50061   0.28588
  1.46229   0.98433   0.50555   0.29005
  1.46449   0.98439   0.50838   0.29518
  1.46669   0.98431   0.51243   0.29959
  1.46889   0.98425   0.51586   0.30461
  1.47109   0.98431   0.51854   0.30896
  1.47328   0.98416   0.52278   0.31543
  1.47548   0.98422   0.52650   0.32048
  1.47768   0.98418   0.52961   0.32393
  1.47988   0.98418   0.53218   0.32856
  1.48208   0.98424   0.53464   0.33230
  1.48428   0.98420   0.53898   0.33728
  1.48648   0.98420   0.54192   0.34247
  1.48868   0.98432   0.54352   0.34734
  1.49088   0.98423   0.54716   0.35094
  1.49307   0.98429   0.55067   0.35667
  1.49527   0.98428   0.55430   0.36044
  1.49747   0.98417   0.55705   0.36457
  1.49967   0.98440   0.56013   0.36906
  1.50187   0.98423   0.56294   0.37244
  1.50407   0.98432   0.56527   0.37757
  1.50627   0.98431   0.56892   0.38210
  1.50847   0.98420   0.57236   0.38696
  1.51067   0.98434   0.57480   0.39079
  1.51287   0.98428   0.57792   0.39400
  1.51506   0.98430   0.58057   0.39826
  1.51726   0.98430   0.58157   0.40329
  1.51946   0.98432   0.58451   0.40722
  1.52166   0.98448   0.58760   0.41143
  1.52386   0.98439   0.59050   0.41533
  1.52606   0.98443   0.59299   0.41953
  1.52826   0.98435   0.59519   0.42510
  1.53046   0.98439   0.59731   0.42915
  1.53266   0.98447   0.59932   0.43369
  1.53485   0.98425   0.60193   0.43844
  1.53705   0.98436   0.60444   0.44315
  1.53925   0.98451   0.60656   0.44676
  1.54145   0.98437   0.60816   0.45032
  1.54365   0.98450   0.61062   0.45513
  1.54585   0.98447   0.61270   0.45912
  1.54805   0.98445   0.61521   0.46211
  1.55025   0.98456   0.61707   0.46749
  1.55245   0.98427   0.61886   0.47065
  1.55464   0.98434   0.61994   0.47607
  1.55684   0.98448   0.62277   0.47975
  1.55904   0.98448   0.62453   0.48267
  1.56124   0.98458   0.62676   0.48771
  1.56344   0.98454   0.62994   0.49071
  1.56564   0.98469   0.62969   0.49400
  1.56784   0.98466   0.63162   0.49835
  1.57004   0.98460   0.63500   0.50276
  1.57224   0.98471   0.63595   0.50726
  1.57444   0.98466   0.63836   0.50821
  1.57663   0.98472   0.63858   0.51194
  1.57883   0.98465   0.64062   0.51688
  1.58103   0.98468   0.64253   0.51904
  1.58323   0.98486   0.64294   0.52344
  1.58543   0.98472   0.64470   0.52593
  1.58763   0.98474   0.64613   0.52938
  1.58983   0.98497   0.64734   0.53273
  1.59203   0.98477   0.64801   0.53515
  1.59423   0.98480   0.64861   0.53881
  1.59642   0.98482   0.65140   0.54157
  1.59862   0.98476   0.65327   0.54419
  1.60082   0.98497   0.65413   0.54817
  1.60302   0.98495   0.65495   0.55077
  1.60522   0.98503   0.65649   0.55387
  1.60742   0.98509   0.65713   0.55725
  1.60962   0.98491   0.65750   0.55916
  1.61182   0.98513   0.65729   0.56161
  1.61402   0.98503   0.65981   0.56473
  1.61622   0.98513   0.66081   0.56704
  1.61841   0.98519   0.66170   0.57017
  1.62061   0.98513   0.66252   0.57318
  1.62281   0.98523   0.66383   0.57547
  1.62501   0.98520   0.66556   0.57723
  1.62721   0.98519   0.66573   0.58024
  1.62941   0.98532   0.66589   0.58289
  1.63161   0.98520   0.66778   0.58469
  1.63381   0.98534   0.66796   0.58758
  1.63601   0.98539   0.66795   0.59084
  1.63820   0.98527   0.66855   0.59189
  1.64040   0.98544   0.66872   0.59432
  1.64260   0.98550   0.66982   0.59673
  1.64480   0.98548   0.67012   0.59965
  1.64700   0.98556   0.67109   0.60196
  1.64920   0.98547   0.67369   0.60254
  1.65140   0.98553   0.67336   0.60548
  1.65360   0.98559   0.67328   0.60797
  1.65580   0.98563   0.67298   0.60921
  1.65799   0.98579   0.67467   0.61130
  1.66019   0.98572   0.67414   0.61279
  1.66239   0.98579   0.67506   0.61469
  1.66459   0.98575   0.67497   0.61750
  1.66679   0.98574   0.67518   0.61800
  1.66899   0.98588   0.67598   0.62046
  1.67119   0.98581   0.67555   0.62211
  1.67339   0.98593   0.67636   0.62360
  1.67559   0.98590   0.67689   0.62579
  1.67779   0.98597   0.67849   0.62749
  1.67998   0.98615   0.67682   0.62933
  1.68218   0.98609   0.67729   0.63125
  1.68438   0.98614   0.67782   0.63277
  1.68658   0.98624   0.67707   0.63360
  1.68878   0.98612   0.67737   0.63396
  1.69098   0.98635   0.67935   0.63548
  1.69318   0.98630   0.67726   0.63832
  1.69538   0.98627   0.67723   0.63873
  1.69758   0.98634   0.67724   0.63950
  1.69977   0.98620   0.67627   0.64054
  1.70197   0.98626   0.67776   0.64266
  1.70417   0.98635   0.67652   0.64478
  1.70637   0.98634   0.67581   0.64482
  1.70857   0.98643   0.67685   0.64676
  1.71077   0.98633   0.67695   0.64725
  1.71297   0.98649   0.67705   0.64904
  1.71517   0.98652   0.67552   0.65016
  1.71737   0.98647   0.67638   0.65118
  1.71956   0.98670   0.67497   0.65208
  1.72176   0.98679   0.67585   0.65294
  1.72396   0.98671   0.67602   0.65440
  1.72616   0.98676   0.67517   0.65532
  1.72836   0.98669   0.67563   0.65463
  1.73056   0.98686   0.67483   0.65706
  1.73276   0.98685   0.67380   0.65816
  1.73496   0.98696   0.67406   0.65828
  1.73716   0.98698   0.67482   0.65936
  1.73936   0.98698   0.67395   0.65931
  1.74155   0.98697   0.67290   0.66063
  1.74375   0.98697   0.67217   0.66166
  1.74595   0.98693   0.67202   0.66110
  1.74815   0.98713   0.67092   0.66283
  1.75035   0.98713   0.67040   0.66253
  1.75255   0.98711   0.67036   0.66334
  1.75475   0.98715   0.66895   0.66506
  1.75695   0.98707   0.66902   0.66519
  1.75915   0.98735   0.66908   0.66661
  1.76134   0.98724   0.66675   0.66666
  1.76354   0.98720   0.66547   0.66686
  1.76574   0.98734   0.66484   0.66807
  1.76794   0.98726   0.66483   0.66824
  1.77014   0.98736   0.66380   0.66829
  1.77234   0.98740   0.66351   0.66915
  1.77454   0.98741   0.66215   0.66973
  1.77674   0.98748   0.66203   0.67127
  1.77894   0.98741   0.66075   0.67219
  1.78113   0.98741   0.65905   0.67145
  1.78333   0.98754   0.65683   0.67074
  1.78553   0.98755   0.65589   0.67168
  1.78773   0.98761   0.65548   0.67218
  1.78993   0.98752   0.65458   0.67295
  1.79213   0.98754   0.65323   0.67324
  1.79433   0.98766   0.65281   0.67326
  1.79653   0.98767   0.65188   0.67272
  1.79873   0.98766   0.65005   0.67366
  1.80093   0.98767   0.64795   0.67388
  1.80312   0.98763   0.64737   0.67350
  1.80532   0.98765   0.64578   0.67456
  1.80752   0.98767   0.64330   0.67471
  1.80972   0.98772   0.64309   0.67591
  1.81192   0.98782   0.64042   0.67620
  1.81412   0.98777   0.64004   0.67526
  1.81632   0.98788   0.63908   0.67621
  1.81852   0.98779   0.63569   0.67568
  1.82072   0.98780   0.63355   0.67502
  1.82291   0.98780   0.63309   0.67606
  1.82511   0.98782   0.63155   0.67559
  1.82731   0.98794   0.62897   0.67715
  1.82951   0.98778   0.62741   0.67626
  1.83171   0.98781   0.62768   0.67619
  1.83391   0.98791   0.62586   0.67495
  1.83611   0.98796   0.62258   0.67593
  1.83831   0.98809   0.62181   0.67724
  1.84051   0.98806   0.61962   0.67768
  1.84271   0.98791   0.61850   0.67602
  1.84490   0.98798   0.61566   0.67624
  1.84710   0.98779   0.61296   0.67629
  1.84930   0.98801   0.61032   0.67518
  1.85150   0.98816   0.60971   0.67591
  1.85370   0.98808   0.60613   0.67504
  1.85590   0.98816   0.60371   0.67517
  1.85810   0.98802   0.60206   0.67536
  1.86030   0.98807   0.59923   0.67520
  1.86250   0.98818   0.59646   0.67461
  1.86469   0.98799   0.59373   0.67482
  1.86689   0.98819   0.59177   0.67513
  1.86909   0.98802   0.58998   0.67394
  1.87129   0.98805   0.58712   0.67373
  1.87349   0.98820   0.58433   0.67483
  1.87569   0.98807   0.58214   0.67323
  1.87789   0.98819   0.57831   0.67362
  1.88009   0.98816   0.57465   0.67391
  1.88229   0.98815   0.57333   0.67367
  1.88448   0.98825   0.57073   0.67434
  1.88668   0.98823   0.56735   0.67287
  1.88888   0.98828   0.56434   0.67270
  1.89108   0.98819   0.56189   0.67252
  1.89328   0.98815   0.55927   0.67063
  1.89548   0.98820   0.55526   0.67020
  1.89768   0.98822   0.55279   0.66998
  1.89988   0.98825   0.55013   0.67037
  1.90208   0.98827   0.54626   0.66910
  1.90428   0.98815   0.54402   0.66820
  1.90647   0.98832   0.54123   0.66830
  1.90867   0.98815   0.53755   0.66766
  1.91087   0.98824   0.53424   0.66811
  1.91307   0.98830   0.52959   0.66716
  1.91527   0.98817   0.52782   0.66552
  1.91747   0.98830   0.52510   0.66580
  1.91967   0.98818   0.52067   0.66422
  1.92187   0.98815   0.51743   0.66360
  1.92407   0.98827   0.51423   0.66348
  1.92626   0.98818   0.51068   0.66259
  1.92846   0.98819   0.50655   0.66245
  1.93066   0.98810   0.50322   0.66196
  1.93286   0.98820   0.49988   0.66071
  1.93506   0.98825   0.49670   0.65933
  1.93726   0.98822   0.49292   0.65963
  1.93946   0.98833   0.48822   0.65809
  1.94166   0.98823   0.48571   0.65751
  1.94386   0.98820   0.48157   0.65656
  1.94605   0.98827   0.47708   0.65432
  1.94825   0.98816   0.47285   0.65336
  1.95045   0.98829   0.46863   0.65273
  1.95265   0.98827   0.46592   0.65153
  1.95485   0.98816   0.46163   0.65079
  1.95705   0.98813   0.45673   0.65034
  1.95925   0.98808   0.45431   0.64883
  1.96145   0.98820   0.45030   0.64707
  1.96365   0.98821   0.44463   0.64731
  1.96585   0.98815   0.44069   0.64524
  1.96804   0.98831   0.43553   0.64451
  1.97024   0.98818   0.42986   0.64251
  1.97244   0.98819   0.42671   0.64146
  1.97464   0.98818   0.42280   0.64017
  1.97684   0.98816   0.41894   0.63791
  1.97904   0.98836   0.41409   0.63699
  1.98124   0.98820   0.40828   0.63544
  1.98344   0.98819   0.40532   0.63330
  1.98564   0.98829   0.40149   0.63222
  1.98783   0.98809   0.39567   0.63083
  1.99003   0.98823   0.39110   0.63018
  1.99223   0.98818   0.38610   0.62848
  1.99443   0.98813   0.38326   0.62565
  1.99663   0.98824   0.37915   0.62524
  1.99883   0.98818   0.37286   0.62199
  2.00103   0.98828   0.36793   0.62047
  2.00323   0.98826   0.36436   0.61964
  2.00543   0.98819   0.35971   0.61706
  2.00762   0.98819   0.35502   0.61628
  2.00982   0.98810   0.34786   0.61345
  2.01202   0.98821   0.34440   0.61011
  2.01422   0.98821   0.33902   0.60729
  2.01642   0.98820   0.33647   0.60521
  2.01862   0.98828   0.33133   0.60413
  2.02082   0.98820   0.32585   0.60154
  2.02302   0.98828   0.32025   0.59974
  2.02522   0.98823   0.31767   0.59794
  2.02742   0.98824   0.31260   0.59546
  2.02961   0.98834   0.30775   0.59288
  2.03181   0.98836   0.30295   0.58897
  2.03401   0.98847   0.29771   0.58703
  2.03621   0.98831   0.29266   0.58590
  2.03841   0.98826   0.28794   0.58219
  2.04061   0.98835   0.28291   0.58019
  2.04281   0.98827   0.27990   0.57665
  2.04501   0.98846   0.27414   0.57443
  2.04721   0.98845   0.26966   0.57287
  2.04940   0.98832   0.26485   0.56866
  2.05160   0.98852   0.26226   0.56740
  2.05380   0.98842   0.25540   0.56380
  2.05600   0.98850   0.25193   0.55991
  2.05820   0.98856   0.24666   0.55802
  2.06040   0.98848   0.24239   0.55385
  2.06260   0.98856   0.23764   0.55179
  2.06480   0.98851   0.23187   0.54835
  2.06700   0.98856   0.22717   0.54620
  2.06920   0.98859   0.22363   0.54388
  2.07139   0.98856   0.21818   0.54040
  2.07359   0.98879   0.21330   0.53780
  2.07579   0.98872   0.20901   0.53464
  2.07799   0.98885   0.20343   0.53110
  2.08019   0.98870   0.19988   0.52741
  2.08239   0.98865   0.19531   0.52289
  2.08459   0.98887   0.18988   0.52036
  2.08679   0.98881   0.18548   0.51673
  2.08899   0.98883   0.18173   0.51336
  2.09118   0.98882   0.17842   0.51095
  2.09338   0.98877   0.17392   0.50455
  2.09558   0.98894   0.17015   0.50160
  2.09778   0.98889   0.16588   0.49852
  2.09998   0.98881   0.16123   0.49483
  2.10218   0.98889   0.15664   0.49145
  2.10438   0.98888   0.15363   0.48593
  2.10658   0.98897   0.14989   0.48258
  2.10878   0.98889   0.14492   0.47820
  2.11097   0.98914   0.14017   0.47475
  2.11317   0.98920   0.13614   0.47152
  2.11537   0.98905   0.13409   0.46543
  2.11757   0.98920   0.13063   0.46281
  2.11977   0.98927   0.12561   0.45810
  2.12197   0.98932   0.12123   0.45269
  2.12417   0.98932   0.11731   0.44903
  2.12637   0.98917   0.11529   0.44502
  2.12857   0.98936   0.11252   0.44214
  2.13077   0.98923   0.10852   0.43597
  2.13296   0.98935   0.10465   0.43199
  2.13516   0.98939   0.10190   0.42816
  2.13736   0.98929   0.09841   0.42209
  2.13956   0.98946   0.09511   0.41870
  2.14176   0.98944   0.09327   0.41483
  2.14396   0.98962   0.09001   0.40965
  2.14616   0.98971   0.08632   0.40592
  2.14836   0.98960   0.08309   0.40004
  2.15056   0.98977   0.08089   0.39680
  2.15275   0.98967   0.07766   0.39243
  2.15495   0.98970   0.07614   0.38616
  2.15715   0.98977   0.07322   0.38328
  2.15935   0.98972   0.07108   0.37798
  2.16155   0.98986   0.06833   0.37435
  2.16375   0.98982   0.06531   0.36890
  2.16595   0.98993   0.06172   0.36529
  2.16815   0.98997   0.05975   0.36088
  2.17035   0.98989   0.05794   0.35644
  2.17254   0.98995   0.05495   0.35169
  2.17474   0.98988   0.05183   0.34617
  2.17694   0.99002   0.05160   0.34278
  2.17914   0.98997   0.05069   0.33790
  2.18134   0.98997   0.04792   0.33322
  2.18354   0.99019   0.04602   0.32909
  2.18574   0.99010   0.04383   0.32361
  2.18794   0.99030   0.04152   0.31935
  2.19014   0.99031   0.03901   0.31450
  2.19234   0.99021   0.04030   0.31016
  2.19453   0.99045   0.03728   0.30522
  2.19673   0.99035   0.03595   0.29939
  2.19893   0.99036   0.03546   0.29549
  2.20113   0.99034   0.03459   0.29183
  2.20333   0.99038   0.03486   0.28618
  2.20553   0.99059   0.03461   0.28166
  2.20773   0.99056   0.03364   0.27708
  2.20993   0.99071   0.03326   0.27245
  2.21213   0.99072   0.03333   0.26762
  2.21432   0.99062   0.03238   0.26312
  2.21652   0.99069   0.03219   0.25952
  2.21872   0.99060   0.03160   0.25421
  2.22092   0.99066   0.03280   0.24952
  2.22312   0.99067   0.03448   0.24622
  2.22532   0.99078   0.03502   0.23985
  2.22752   0.99092   0.03937   0.23549
  2.22972   0.99089   0.04595   0.23207
  2.23192   0.99103   0.05340   0.22826
  2.23411   0.99086   0.06547   0.22228
  2.23631   0.99092   0.07729   0.21843
  2.23851   0.99104   0.08415   0.21509
  2.24071   0.99087   0.08495   0.21036
  2.24291   0.99096   0.07877   0.20579
  2.24511   0.99092   0.06855   0.20125
  2.24731   0.99112   0.05717   0.19726
  2.24951   0.99126   0.04876   0.19296
  2.25171   0.99118   0.04321   0.18830
  2.25391   0.99121   0.03924   0.18368
  2.25610   0.99119   0.03525   0.17966
  2.25830   0.99136   0.03406   0.17586
  2.26050   0.99135   0.03259   0.17184
  2.26270   0.99121   0.03406   0.16719
  2.26490   0.99146   0.03458   0.16444
  2.26710   0.99134   0.03442   0.16114
  2.26930   0.99141   0.03348   0.15745
  2.27150   0.99141   0.03340   0.15368
  2.27370   0.99129   0.03456   0.14974
  2.27589   0.99152   0.03601   0.14645
  2.27809   0.99135   0.03723   0.14235
  2.28029   0.99146   0.03840   0.13845
  2.28249   0.99157   0.03969   0.13606
  2.28469   0.99156   0.04080   0.13161
  2.28689   0.99164   0.04075   0.12811
  2.28909   0.99154   0.04291   0.12528
  2.29129   0.99166   0.04548   0.12198
  2.29349   0.99159   0.04669   0.11998
  2.29569   0.99165   0.04876   0.11551
  2.29788   0.99170   0.05043   0.11331
  2.30008   0.99153   0.05103   0.11082
  2.30228   0.99169   0.05344   0.10741
  2.30448   0.99164   0.05628   0.10624
  2.30668   0.99182   0.05951   0.10262
  2.30888   0.99187   0.06141   0.09920
  2.31108   0.99174   0.06261   0.09590
  2.31328   0.99185   0.06527   0.09324
  2.31548   0.99177   0.06833   0.09243
  2.31767   0.99177   0.07141   0.08847
  2.31987   0.99170   0.07325   0.08776
  2.32207   0.99159   0.07648   0.08490
  2.32427   0.99170   0.07880   0.08223
  2.32647   0.99170   0.07939   0.07949
  2.32867   0.99186   0.08381   0.07781
  2.33087   0.99186   0.08922   0.07719
  2.33307   0.99174   0.09110   0.07439
  2.33527   0.99188   0.09389   0.07227
  2.33746   0.99182   0.09638   0.07143
  2.33966   0.99192   0.10049   0.06895
  2.34186   0.99203   0.10337   0.06659
  2.34406   0.99190   0.10486   0.06483
  2.34626   0.99200   0.10971   0.06427
  2.34846   0.99182   0.11337   0.06300
  2.35066   0.99200   0.11587   0.06112
  2.35286   0.99196   0.11991   0.05997
  2.35506   0.99186   0.12316   0.05826
  2.35726   0.99199   0.12704   0.05806
  2.35945   0.99189   0.13107   0.05692
  2.36165   0.99206   0.13547   0.05470
  2.36385   0.99203   0.13932   0.05502
  2.36605   0.99195   0.14367   0.05249
  2.36825   0.99201   0.14751   0.05230
  2.37045   0.99185   0.15138   0.05180
  2.37265   0.99198   0.15722   0.05092
  2.37485   0.99193   0.16058   0.05049
  2.37705   0.99189   0.16491   0.04946
  2.37924   0.99184   0.16859   0.05091
  2.38144   0.99174   0.17324   0.05095
  2.38364   0.99192   0.17790   0.05043
  2.38584   0.99182   0.18053   0.05164
  2.38804   0.99199   0.18525   0.05190
  2.39024   0.99196   0.19113   0.05396
  2.39244   0.99195   0.19510   0.05740
  2.39464   0.99207   0.20093   0.06397
  2.39684   0.99188   0.20534   0.07111
  2.39903   0.99197   0.21046   0.08115
  2.40123   0.99197   0.21537   0.09280
  2.40343   0.99184   0.22010   0.09828
  2.40563   0.99204   0.22488   0.09608
  2.40783   0.99193   0.22967   0.08724
  2.41003   0.99201   0.23480   0.07557
  2.41223   0.99198   0.23904   0.06772
  2.41443   0.99187   0.24359   0.06047
  2.41663   0.99189   0.24907   0.05628
  2.41883   0.99172   0.25314   0.05332
  2.42102   0.99177   0.25865   0.05186
  2.42322   0.99185   0.26343   0.05208
  2.42542   0.99191   0.26765   0.05082
  2.42762   0.99192   0.27310   0.05168
  2.42982   0.99176   0.27732   0.05076
  2.43202   0.99190   0.28087   0.05135
  2.43422   0.99190   0.28739   0.05233
  2.43642   0.99179   0.29333   0.05174
  2.43862   0.99184   0.29713   0.05294
  2.44081   0.99181   0.30137   0.05387
  2.44301   0.99195   0.30571   0.05560
  2.44521   0.99183   0.31170   0.05651
  2.44741   0.99186   0.31573   0.05649
  2.44961   0.99195   0.32166   0.05878
  2.45181   0.99177   0.32771   0.05982
  2.45401   0.99191   0.33047   0.06081
  2.45621   0.99180   0.33628   0.06278
  2.45841   0.99197   0.34106   0.06512
  2.46060   0.99196   0.34625   0.06690
  2.46280   0.99175   0.35200   0.06780
  2.46500   0.99181   0.35528   0.06953
  2.46720   0.99171   0.36055   0.07089
  2.46940   0.99186   0.36603   0.07273
  2.47160   0.99178   0.37010   0.07437
  2.47380   0.99174   0.37583   0.07610
  2.47600   0.99196   0.38166   0.07865
  2.47820   0.99182   0.38513   0.07959
  2.48040   0.99186   0.38917   0.08255
  2.48259   0.99178   0.39495   0.08535
  2.48479   0.99176   0.39976   0.08675
  2.48699   0.99199   0.40533   0.09038
  2.48919   0.99178   0.41005   0.09260
  2.49139   0.99186   0.41503   0.09327
  2.49359   0.99178   0.41991   0.09655
  2.49579   0.99180   0.42354   0.09969
  2.49799   0.99191   0.42943   0.10201
  2.50019   0.99180   0.43276   0.10473
  2.50238   0.99183   0.43711   0.10843
  2.50458   0.99183   0.44303   0.11139
  2.50678   0.99177   0.44577   0.11151
  2.50898   0.99184   0.45181   0.11597
  2.51118   0.99176   0.45701   0.11935
  2.51338   0.99196   0.46111   0.12326
  2.51558   0.99195   0.46292   0.12675
  2.51778   0.99196   0.46897   0.12887
  2.51998   0.99208   0.47435   0.13264
  2.52217   0.99207   0.47773   0.13493
  2.52437   0.99212   0.48154   0.13850
  2.52657   0.99190   0.48477   0.14311
  2.52877   0.99201   0.48965   0.14526
  2.53097   0.99206   0.49504   0.14998
  2.53317   0.99195   0.49762   0.15283
  2.53537   0.99221   0.50155   0.15618
  2.53757   0.99208   0.50485   0.16002
  2.53977   0.99209   0.50860   0.16382
  2.54197   0.99218   0.51323   0.16864
  2.54416   0.99202   0.51677   0.17303
  2.54636   0.99219   0.52115   0.17593
  2.54856   0.99213   0.52429   0.18029
  2.55076   0.99233   0.52823   0.18416
  2.55296   0.99229   0.53225   0.18900
  2.55516   0.99218   0.53578   0.19274
  2.55736   0.99231   0.53839   0.19757
  2.55956   0.99227   0.54195   0.20088
  2.56176   0.99235   0.54471   0.20585
  2.56395   0.99236   0.54829   0.21099
  2.56615   0.99223   0.55132   0.21495
  2.56835   0.99240   0.55591   0.21865
  2.57055   0.99237   0.56002   0.22370
  2.57275   0.99242   0.56350   0.22819
  2.57495   0.99240   0.56722   0.23275
  2.57715   0.99236   0.56989   0.23677
  2.57935   0.99247   0.57405   0.24094
  2.58155   0.99239   0.57588   0.24573
  2.58375   0.99251   0.57802   0.25045
  2.58594   0.99255   0.58156   0.25458
  2.58814   0.99245   0.58411   0.25734
  2.59034   0.99256   0.58702   0.26290
  2.59254   0.99247   0.58971   0.26624
  2.59474   0.99261   0.59397   0.27079
  2.59694   0.99254   0.59606   0.27628
  2.59914   0.99254   0.59864   0.28099
  2.60134   0.99268   0.60170   0.28670
  2.60354   0.99264   0.60412   0.29128
  2.60573   0.99285   0.60714   0.29588
  2.60793   0.99273   0.60977   0.30147
  2.61013   0.99282   0.61216   0.30586
  2.61233   0.99296   0.61475   0.31060
  2.61453   0.99285   0.61637   0.31435
  2.61673   0.99300   0.61948   0.32043
  2.61893   0.99295   0.62177   0.32528
  2.62113   0.99292   0.62404   0.32947
  2.62333   0.99303   0.62737   0.33443
  2.62552   0.99302   0.62870   0.33900
  2.62772   0.99328   0.63244   0.34327
  2.62992   0.99315   0.63413   0.34804
  2.63212   0.99318   0.63464   0.35094
  2.63432   0.99326   0.63558   0.35628
  2.63652   0.99324   0.63820   0.36148
  2.63872   0.99331   0.63976   0.36546
  2.64092   0.99331   0.64228   0.36956
  2.64312   0.99332   0.64459   0.37476
  2.64532   0.99337   0.64662   0.38000
  2.64751   0.99339   0.64828   0.38324
  2.64971   0.99348   0.64878   0.38813
  2.65191   0.99347   0.65204   0.39364
  2.65411   0.99340   0.65378   0.39788
  2.65631   0.99341   0.65511   0.40306
  2.65851   0.99340   0.65752   0.40614
  2.66071   0.99366   0.65834   0.41099
  2.66291   0.99368   0.65929   0.41611
  2.66511   0.99382   0.66203   0.42075
  2.66730   0.99377   0.66257   0.42529
  2.66950   0.99372   0.66394   0.42934
  2.67170   0.99390   0.66426   0.43332
  2.67390   0.99371   0.66604   0.43799
  2.67610   0.99383   0.66585   0.44225
  2.67830   0.99383   0.66758   0.44698
  2.68050   0.99381   0.66756   0.45030
  2.68270   0.99388   0.66891   0.45596
  2.68490   0.99380   0.67133   0.46074
  2.68709   0.99377   0.67166   0.46413
  2.68929   0.99379   0.67329   0.46863
  2.69149   0.99379   0.67306   0.47266
  2.69369   0.99392   0.67372   0.47699
  2.69589   0.99386   0.67591   0.48136
  2.69809   0.99399   0.67764   0.48456
  2.70029   0.99412   0.67870   0.48945
  2.70249   0.99402   0.67867   0.49468
  2.70469   0.99408   0.67981   0.49867
  2.70689   0.99404   0.68085   0.50329
  2.70908   0.99415   0.68132   0.50677
  2.71128   0.99413   0.68262   0.51046
  2.71348   0.99407   0.68256   0.51365
  2.71568   0.99423   0.68303   0.51828
  2.71788   0.99415   0.68544   0.52232
  2.72008   0.99421   0.68592   0.52471
  2.72228   0.99424   0.68537   0.52784
  2.72448   0.99423   0.68693   0.53164
  2.72668   0.99433   0.68739   0.53551
  2.72887   0.99432   0.68836   0.53829
  2.73107   0.99433   0.68822   0.54132
  2.73327   0.99432   0.68759   0.54537
  2.73547   0.99433   0.68759   0.54832
  2.73767   0.99438   0.68771   0.55176
  2.73987   0.99435   0.68821   0.55540
  2.74207   0.99449   0.68935   0.55871
  2.74427   0.99443   0.69073   0.56199
  2.74647   0.99446   0.68986   0.56438
  2.74866   0.99456   0.69047   0.56716
  2.75086   0.99438   0.69063   0.57032
  2.75306   0.99457   0.69056   0.57290
  2.75526   0.99459   0.69212   0.57686
  2.75746   0.99455   0.69205   0.57950
  2.75966   0.99476   0.69095   0.58254
  2.76186   0.99469   0.69140   0.58637
  2.76406   0.99467   0.69221   0.58871
  2.76626   0.99463   0.69306   0.59078
  2.76846   0.99463   0.69422   0.59300
  2.77065   0.99471   0.69393   0.59561
  2.77285   0.99456   0.69206   0.59897
  2.77505   0.99468   0.69217   0.60165
  2.77725   0.99469   0.69278   0.60405
  2.77945   0.99457   0.69339   0.60508
  2.78165   0.99469   0.69196   0.60834
  2.78385   0.99454   0.69137   0.61078
  2.78605   0.99458   0.69051   0.61301
  2.78825   0.99455   0.69134   0.61480
  2.79044   0.99460   0.69167   0.61700
  2.79264   0.99466   0.69178   0.61924
  2.79484   0.99464   0.69212   0.62068
  2.79704   0.99471   0.69167   0.62283
  2.79924   0.99469   0.69081   0.62681
  2.80144   0.99468   0.69140   0.62812
  2.80364   0.99456   0.69021   0.62917
  2.80584   0.99457   0.69033   0.63292
  2.80804   0.99478   0.68922   0.63369
  2.81024   0.99471   0.68966   0.63666
  2.81243   0.99476   0.68964   0.63776
  2.81463   0.99487   0.68939   0.63968
  2.81683   0.99472   0.68868   0.64122
  2.81903   0.99483   0.68788   0.64262
  2.82123   0.99481   0.68709   0.64505
  2.82343   0.99476   0.68663   0.64746
  2.82563   0.99476   0.68582   0.64905
  2.82783   0.99468   0.68571   0.64986
  2.83003   0.99474   0.68539   0.65165
  2.83222   0.99473   0.68478   0.65399
  2.83442   0.99471   0.68408   0.65460
  2.83662   0.99476   0.68309   0.65565
  2.83882   0.99468   0.68233   0.65627
  2.84102   0.99465   0.68201   0.65871
  2.84322   0.99455   0.67999   0.66040
  2.84542   0.99455   0.67917   0.66150
  2.84762   0.99473   0.67922   0.66223
  2.84982   0.99457   0.67826   0.66367
  2.85201   0.99459   0.67593   0.66428
  2.85421   0.99467   0.67739   0.66611
  2.85641   0.99466   0.67656   0.66741
  2.85861   0.99465   0.67528   0.66854
  2.86081   0.99464   0.67481   0.66931
  2.86301   0.99466   0.67294   0.67040
  2.86521   0.99456   0.67290   0.67195
  2.86741   0.99467   0.67320   0.67271
  2.86961   0.99474   0.67085   0.67430
  2.87181   0.99474   0.66933   0.67476
  2.87400   0.99459   0.66790   0.67488
  2.87620   0.99463   0.66626   0.67586
  2.87840   0.99464   0.66678   0.67752
  2.88060   0.99469   0.66431   0.67754
  2.88280   0.99454   0.66257   0.67792
  2.88500   0.99468   0.66135   0.67908
  2.88720   0.99459   0.66113   0.68068
  2.88940   0.99455   0.65808   0.68098
  2.89160   0.99461   0.65754   0.68154
  2.89379   0.99446   0.65563   0.68104
  2.89599   0.99446   0.65400   0.68114
  2.89819   0.99440   0.65457   0.68288
  2.90039   0.99440   0.65091   0.68366
  2.90259   0.99448   0.64803   0.68413
  2.90479   0.99444   0.64757   0.68489
  2.90699   0.99448   0.64803   0.68568
  2.90919   0.99441   0.64584   0.68694
  2.91139   0.99435   0.64483   0.68659
  2.91358   0.99448   0.64176   0.68765
  2.91578   0.99449   0.63957   0.68844
  2.91798   0.99445   0.63826   0.68827
  2.92018   0.99450   0.63758   0.68938
  2.92238   0.99456   0.63364   0.68828
  2.92458   0.99453   0.63150   0.68952
  2.92678   0.99439   0.63016   0.68991
  2.92898   0.99435   0.62768   0.69001
  2.93118   0.99442   0.62613   0.69073
  2.93338   0.99442   0.62416   0.69111
  2.93557   0.99447   0.62056   0.69164
  2.93777   0.99440   0.61896   0.69211
  2.93997   0.99441   0.61613   0.69280
  2.94217   0.99437   0.61344   0.69302
  2.94437   0.99441   0.61222   0.69247
  2.94657   0.99447   0.60860   0.69314
  2.94877   0.99432   0.60687   0.69311
  2.95097   0.99448   0.60567   0.69243
  2.95317   0.99433   0.60320   0.69269
  2.95536   0.99429   0.59890   0.69343
  2.95756   0.99436   0.59524   0.69422
  2.95976   0.99432   0.59228   0.69386
  2.96196   0.99438   0.58996   0.69397
  2.96416   0.99446   0.58738   0.69417
  2.96636   0.99443   0.58410   0.69371
  2.96856   0.99448   0.58166   0.69505
  2.97076   0.99441   0.57960   0.69514
  2.97296   0.99451   0.57635   0.69495
  2.97515   0.99438   0.57336   0.69463
  2.97735   0.99442   0.57050   0.69428
  2.97955   0.99455   0.56788   0.69507
  2.98175   0.99447   0.56438   0.69387
  2.98395   0.99457   0.56112   0.69419
  2.98615   0.99452   0.55708   0.69439
  2.98835   0.99453   0.55388   0.69314
  2.99055   0.99458   0.55011   0.69337
  2.99275   0.99450   0.54745   0.69412
  2.99495   0.99455   0.54271   0.69257
  2.99714   0.99450   0.54023   0.69206
  2.99934   0.99446   0.53646   0.69196
  3.00154   0.99448   0.53323   0.69252
  3.00374   0.99440   0.52990   0.69223
  3.00594   0.99452   0.52580   0.69094
  3.00814   0.99446   0.52199   0.69054
  3.01034   0.99459   0.51906   0.69079
  3.01254   0.99451   0.51595   0.69119
  3.01474   0.99452   0.51233   0.68985
  3.01693   0.99465   0.50866   0.69034
  3.01913   0.99457   0.50415   0.69047
  3.02133   0.99462   0.50004   0.69005
  3.02353   0.99462   0.49625   0.68934
  3.02573   0.99453   0.49213   0.68896
  3.02793   0.99470   0.48856   0.68847
  3.03013   0.99473   0.48397   0.68772
  3.03233   0.99483   0.48071   0.68658
  3.03453   0.99475   0.47498   0.68619
  3.03673   0.99463   0.47151   0.68544
  3.03892   0.99474   0.46738   0.68503
  3.04112   0.99478   0.46227   0.68484
  3.04332   0.99476   0.45896   0.68212
  3.04552   0.99485   0.45441   0.68230
  3.04772   0.99473   0.44967   0.68128
  3.04992   0.99483   0.44488   0.68073
  3.05212   0.99494   0.44097   0.67967
  3.05432   0.99500   0.43672   0.67871
  3.05652   0.99502   0.43251   0.67813
  3.05871   0.99502   0.42744   0.67755
  3.06091   0.99504   0.42300   0.67612
  3.06311   0.99503   0.41782   0.67581
  3.06531   0.99525   0.41402   0.67550
  3.06751   0.99514   0.41053   0.67480
  3.06971   0.99508   0.40597   0.67312
  3.07191   0.99514   0.40103   0.67229
  3.07411   0.99511   0.39654   0.67180
  3.07631   0.99522   0.39120   0.67040
  3.07850   0.99529   0.38578   0.66953
  3.08070   0.99515   0.38089   0.66780
  3.08290   0.99511   0.37620   0.66654
  3.08510   0.99508   0.37025   0.66596
  3.08730   0.99533   0.36690   0.66379
  3.08950   0.99522   0.36203   0.66290
  3.09170   0.99527   0.35635   0.66062
  3.09390   0.99535   0.34988   0.65944
  3.09610   0.99536   0.34539   0.65872
  3.09830   0.99544   0.34060   0.65666
  3.10049   0.99547   0.33525   0.65463
  3.10269   0.99553   0.33098   0.65333
  3.10489   0.99566   0.32585   0.65173
  3.10709   0.99547   0.32038   0.65003
  3.10929   0.99550   0.31716   0.64872
  3.11149   0.99551   0.31108   0.64811
  3.11369   0.99557   0.30690   0.64675
  3.11589   0.99570   0.30207   0.64459
  3.11809   0.99567   0.29883   0.64304
  3.12028   0.99583   0.29322   0.64137
  3.12248   0.99582   0.28836   0.63883
  3.12468   0.99587   0.28324   0.63713
  3.12688   0.99589   0.27816   0.63436
  3.12908   0.99590   0.27339   0.63342
  3.13128   0.99592   0.26823   0.63027
  3.13348   0.99587   0.26354   0.62809
  3.13568   0.99594   0.25930   0.62555
  3.13788   0.99592   0.25368   0.62398
  3.14007   0.99591   0.24854   0.62140
  3.14227   0.99594   0.24357   0.61990
  3.14447   0.99598   0.23858   0.61718
  3.14667   0.99608   0.23291   0.61538
  3.14887   0.99603   0.22792   0.61210
  3.15107   0.99608   0.22349   0.61006
  3.15327   0.99615   0.21912   0.60726
  3.15547   0.99609   0.21348   0.60451
  3.15767   0.99615   0.20850   0.60211
  3.15987   0.99605   0.20513   0.59944
  3.16206   0.99611   0.19967   0.59634
  3.16426   0.99631   0.19606   0.59412
  3.16646   0.99622   0.19188   0.59185
  3.16866   0.99630   0.18580   0.58954
  3.17086   0.99631   0.18287   0.58674
  3.17306   0.99628   0.17839   0.58293
  3.17526   0.99634   0.17297   0.57912
  3.17746   0.99631   0.16866   0.57744
  3.17966   0.99649   0.16420   0.57317
  3.18185   0.99633   0.16017   0.57030
  3.18405   0.99630   0.15486   0.56738
  3.18625   0.99642   0.15084   0.56453
  3.18845   0.99642   0.14682   0.56002
  3.19065   0.99657   0.14291   0.55534
  3.19285   0.99647   0.13748   0.55225
  3.19505   0.99652   0.13370   0.55043
  3.19725   0.99665   0.13002   0.54674
  3.19945   0.99646   0.12626   0.54331
  3.20164   0.99652   0.12270   0.53896
  3.20384   0.99653   0.11878   0.53653
  3.20604   0.99656   0.11460   0.53233
  3.20824   0.99659   0.11096   0.52914
  3.21044   0.99663   0.10711   0.52545
  3.21264   0.99667   0.10306   0.52279
  3.21484   0.99659   0.10110   0.51897
  3.21704   0.99660   0.09903   0.51442
  3.21924   0.99663   0.09516   0.51166
  3.22144   0.99678   0.09088   0.50781
  3.22363   0.99688   0.08830   0.50383
  3.22583   0.99673   0.08480   0.49935
  3.22803   0.99675   0.08383   0.49536
  3.23023   0.99678   0.07878   0.49083
  3.23243   0.99676   0.07716   0.48667
  3.23463   0.99682   0.07487   0.48224
  3.23683   0.99678   0.06973   0.47708
  3.23903   0.99688   0.06759   0.47333
  3.24123   0.99684   0.06487   0.46954
  3.24342   0.99680   0.06163   0.46481
  3.24562   0.99681   0.05892   0.45945
  3.24782   0.99675   0.05674   0.45534
  3.25002   0.99675   0.05496   0.45132
  3.25222   0.99681   0.05352   0.44721
  3.25442   0.99670   0.05047   0.44150
  3.25662   0.99679   0.04876   0.43592
  3.25882   0.99680   0.04551   0.43266
  3.26102   0.99692   0.04368   0.42775
  3.26322   0.99684   0.04243   0.42257
  3.26541   0.99683   0.04148   0.41919
  3.26761   0.99684   0.03932   0.41509
  3.26981   0.99675   0.03720   0.40954
  3.27201   0.99687   0.03759   0.40521
  3.27421   0.99687   0.03677   0.39986
  3.27641   0.99690   0.03413   0.39546
  3.27861   0.99680   0.03312   0.39151
  3.28081   0.99696   0.03298   0.38681
  3.28301   0.99692   0.03033   0.38208
  3.28520   0.99679   0.03041   0.37767
  3.28740   0.99683   0.02967   0.37350
  3.28960   0.99675   0.02927   0.36821
  3.29180   0.99675   0.02789   0.36254
  3.29400   0.99677   0.02832   0.35877
  3.29620   0.99673   0.02884   0.35444
  3.29840   0.99689   0.03040   0.34970
  3.30060   0.99676   0.03002   0.34481
  3.30280   0.99685   0.03317   0.34071
  3.30499   0.99686   0.03734   0.33572
  3.30719   0.99665   0.04174   0.33037
  3.30939   0.99681   0.04861   0.32599
  3.31159   0.99673   0.06007   0.32108
  3.31379   0.99677   0.07312   0.31675
  3.31599   0.99670   0.08151   0.31195
  3.31819   0.99668   0.08260   0.30794
  3.32039   0.99688   0.07779   0.30306
  3.32259   0.99679   0.06656   0.29766
  3.32479   0.99682   0.05596   0.29359
  3.32698   0.99685   0.04460   0.28755
  3.32918   0.99679   0.03856   0.28340
  3.33138   0.99680   0.03558   0.27915
  3.33358   0.99667   0.03252   0.27400
  3.33578   0.99677   0.03063   0.27096
  3.33798   0.99676   0.02878   0.26679
  3.34018   0.99665   0.02816   0.26178
  3.34238   0.99663   0.02928   0.25596
  3.34458   0.99650   0.03098   0.25179
  3.34677   0.99659   0.03066   0.24695
  3.34897   0.99657   0.02978   0.24324
  3.35117   0.99665   0.03003   0.23748
  3.35337   0.99662   0.03193   0.23407
  3.35557   0.99648   0.03246   0.23005
  3.35777   0.99649   0.03238   0.22524
  3.35997   0.99638   0.03415   0.22086
  3.36217   0.99649   0.03548   0.21635
  3.36437   0.99647   0.03642   0.21146
  3.36656   0.99654   0.03871   0.20731
  3.36876   0.99653   0.04067   0.20352
  3.37096   0.99647   0.04153   0.20032
  3.37316   0.99654   0.04398   0.19421
  3.37536   0.99652   0.04573   0.19079
  3.37756   0.99654   0.04901   0.18757
  3.37976   0.99655   0.05062   0.18259
  3.38196   0.99644   0.05157   0.17869
  3.38416   0.99655   0.05447   0.17482
  3.38636   0.99651   0.05570   0.17071
  3.38855   0.99659   0.05903   0.16732
  3.39075   0.99652   0.06213   0.16238
  3.39295   0.99647   0.06320   0.15911
  3.39515   0.99651   0.06715   0.15496
  3.39735   0.99638   0.06819   0.15068
  3.39955   0.99634   0.07093   0.14874
  3.40175   0.99639   0.07410   0.14520
  3.40395   0.99630   0.07672   0.14016
  3.40615   0.99650   0.08075   0.13738
  3.40834   0.99641   0.08259   0.13388
  3.41054   0.99646   0.08663   0.13218
  3.41274   0.99641   0.08981   0.12887
  3.41494   0.99643   0.09291   0.12568
  3.41714   0.99642   0.09594   0.12243
  3.41934   0.99642   0.09918   0.11953
  3.42154   0.99644   0.10239   0.11496
  3.42374   0.99645   0.10743   0.11357
  3.42594   0.99640   0.11020   0.11278
  3.42813   0.99643   0.11319   0.10976
  3.43033   0.99643   0.11661   0.10613
  3.43253   0.99639   0.12005   0.10320
  3.43473   0.99629   0.12353   0.10112
  3.43693   0.99634   0.12885   0.09921
  3.43913   0.99633   0.13279   0.09628
  3.44133   0.99626   0.13564   0.09425
  3.44353   0.99638   0.13995   0.09153
  3.44573   0.99628   0.14351   0.08983
  3.44793   0.99636   0.14723   0.08655
  3.45012   0.99640   0.15196   0.08499
  3.45232   0.99628   0.15533   0.08321
  3.45452   0.99632   0.15871   0.08111
  3.45672   0.99629   0.16301   0.07874
  3.45892   0.99630   0.16963   0.07696
  3.46112   0.99632   0.17413   0.07593
  3.46332   0.99634   0.17695   0.07375
  3.46552   0.99643   0.18202   0.07312
  3.46772   0.99638   0.18708   0.07228
  3.46991   0.99654   0.19230   0.07088
  3.47211   0.99653   0.19718   0.06978
  3.47431   0.99641   0.20136   0.06794
  3.47651   0.99651   0.20578   0.06622
  3.47871   0.99648   0.21075   0.06673
  3.48091   0.99662   0.21661   0.06507
  3.48311   0.99656   0.21978   0.06402
  3.48531   0.99656   0.22455   0.06337
  3.48751   0.99660   0.22920   0.06224
  3.48971   0.99662   0.23488   0.06147
  3.49190   0.99660   0.23913   0.06113
  3.49410   0.99654   0.24359   0.06119
  3.49630   0.99659   0.24849   0.06048
  3.49850   0.99651   0.25454   0.05978
  3.50070   0.99651   0.25740   0.06037
  3.50290   0.99662   0.26218   0.06028
  3.50510   0.99647   0.26776   0.06241
  3.50730   0.99656   0.27128   0.06439
  3.50950   0.99645   0.27593   0.06751
  3.51169   0.99649   0.28073   0.07372
  3.51389   0.99662   0.28697   0.08151
  3.51609   0.99652   0.29238   0.09251
  3.51829   0.99675   0.29638   0.10184
  3.52049   0.99680   0.29996   0.10668
  3.52269   0.99676   0.30627   0.10416
  3.52489   0.99673   0.31144   0.09486
  3.52709   0.99655   0.31516   0.08358
  3.52929   0.99684   0.32001   0.07564
  3.53148   0.99688   0.32453   0.07082
  3.53368   0.99698   0.33096   0.06650
  3.53588   0.99704   0.33563   0.06385
  3.53808   0.99692   0.34073   0.06173
  3.54028   0.99697   0.34636   0.05940
  3.54248   0.99689   0.35010   0.05911
  3.54468   0.99699   0.35531   0.05942
  3.54688   0.99698   0.36060   0.05979
  3.54908   0.99684   0.36362   0.05953
  3.55128   0.99694   0.36811   0.05875
  3.55347   0.99693   0.37257   0.06036
  3.55567   0.99707   0.37753   0.06074
  3.55787   0.99702   0.38241   0.06164
  3.56007   0.99700   0.38844   0.06271
  3.56227   0.99705   0.39267   0.06329
  3.56447   0.99708   0.39694   0.06495
  3.56667   0.99724   0.40154   0.06566
  3.56887   0.99721   0.40670   0.06722
  3.57107   0.99713   0.41183   0.06822
  3.57326   0.99715   0.41652   0.06969
  3.57546   0.99716   0.42014   0.07134
  3.57766   0.99739   0.42488   0.07258
  3.57986   0.99738   0.43043   0.07479
  3.58206   0.99748   0.43520   0.07617
  3.58426   0.99745   0.43908   0.07722
  3.58646   0.99737   0.44202   0.07903
  3.58866   0.99748   0.44591   0.08085
  3.59086   0.99740   0.45166   0.08378
  3.59305   0.99742   0.45533   0.08479
  3.59525   0.99743   0.45977   0.08669
  3.59745   0.99743   0.46328   0.08886
  3.59965   0.99759   0.46738   0.08997
  3.60185   0.99747   0.47067   0.09282
  3.60405   0.99757   0.47456   0.09536
  3.60625   0.99744   0.47979   0.09687
  3.60845   0.99749   0.48237   0.09969
  3.61065   0.99765   0.48642   0.10344
  3.61285   0.99758   0.48991   0.10612
  3.61504   0.99767   0.49312   0.10745
  3.61724   0.99771   0.49668   0.11117
  3.61944   0.99771   0.50186   0.11340
  3.62164   0.99776   0.50597   0.11549
  3.62384   0.99775   0.50924   0.11829
  3.62604   0.99780   0.51380   0.12286
  3.62824   0.99781   0.51710   0.12506
  3.63044   0.99786   0.52075   0.12839
  3.63264   0.99790   0.52432   0.13014
  3.63483   0.99795   0.52738   0.13465
  3.63703   0.99808   0.53090   0.13809
  3.63923   0.99797   0.53362   0.14291
  3.64143   0.99803   0.53789   0.14520
  3.64363   0.99793   0.54011   0.14787
  3.64583   0.99787   0.54296   0.15166
  3.64803   0.99795   0.54719   0.15532
  3.65023   0.99797   0.54943   0.15797
  3.65243   0.99807   0.55329   0.16030
  3.65462   0.99800   0.55507   0.16486
  3.65682   0.99797   0.55822   0.16925
  3.65902   0.99802   0.56023   0.17264
  3.66122   0.99792   0.56342   0.17685
  3.66342   0.99796   0.56641   0.18044
  3.66562   0.99802   0.57057   0.18432
  3.66782   0.99800   0.57295   0.18868
  3.67002   0.99797   0.57661   0.19380
  3.67222   0.99785   0.57739   0.19843
  3.67442   0.99808   0.58119   0.20110
  3.67661   0.99816   0.58410   0.20625
  3.67881   0.99815   0.58683   0.21067
  3.68101   0.99817   0.59024   0.21492
  3.68321   0.99805   0.59151   0.21979
  3.68541   0.99816   0.59319   0.22383
  3.68761   0.99808   0.59679   0.22912
  3.68981   0.99817   0.59847   0.23263
  3.69201   0.99812   0.60169   0.23680
  3.69421   0.99808   0.60206   0.24152
  3.69640   0.99819   0.60439   0.24597
  3.69860   0.99808   0.60852   0.24972
  3.70080   0.99817   0.60829   0.25470
  3.70300   0.99813   0.61186   0.25916
  3.70520   0.99815   0.61331   0.26422
  3.70740   0.99814   0.61453   0.26786
  3.70960   0.99814   0.61651   0.27199
  3.71180   0.99821   0.61806   0.27601
  3.71400   0.99813   0.62032   0.28196
  3.71620   0.99815   0.62245   0.28672
  3.71839   0.99819   0.62334   0.29111
  3.72059   0.99813   0.62504   0.29670
  3.72279   0.99821   0.62754   0.30129
  3.72499   0.99807   0.63047   0.30602
  3.72719   0.99817   0.63109   0.30906
  3.72939   0.99814   0.63213   0.31510
  3.73159   0.99803   0.63611   0.31890
  3.73379   0.99820   0.63766   0.32422
  3.73599   0.99812   0.63804   0.32923
  3.73818   0.99820   0.63904   0.33308
  3.74038   0.99816   0.63992   0.33837
  3.74258   0.99813   0.64069   0.34281
  3.74478   0.99824   0.64291   0.34707
  3.74698   0.99803   0.64523   0.35279
  3.74918   0.99810   0.64525   0.35758
  3.75138   0.99809   0.64653   0.36156
  3.75358   0.99800   0.64678   0.36578
  3.75578   0.99807   0.64887   0.36935
  3.75797   0.99804   0.64901   0.37496
  3.76017   0.99809   0.65058   0.37899
  3.76237   0.99796   0.65103   0.38319
  3.76457   0.99793   0.65211   0.38835
  3.76677   0.99799   0.65444   0.39271
  3.76897   0.99795   0.65451   0.39730
  3.77117   0.99813   0.65483   0.40139
  3.77337   0.99801   0.65616   0.40596
  3.77557   0.99801   0.65842   0.41155
  3.77777   0.99802   0.65879   0.41662
  3.77996   0.99802   0.65972   0.42110
  3.78216   0.99809   0.65923   0.42531
  3.78436   0.99791   0.66008   0.42935
  3.78656   0.99796   0.66214   0.43361
  3.78876   0.99795   0.66269   0.43842
  3.79096   0.99791   0.66275   0.44279
  3.79316   0.99791   0.66264   0.44695
  3.79536   0.99778   0.66297   0.45304
  3.79756   0.99795   0.66422   0.45662
  3.79975   0.99783   0.66448   0.46112
  3.80195   0.99777   0.66359   0.46512
  3.80415   0.99782   0.66520   0.46888
  3.80635   0.99772   0.66574   0.47372
  3.80855   0.99779   0.66567   0.47771
  3.81075   0.99772   0.66549   0.48109
  3.81295   0.99775   0.66650   0.48528
  3.81515   0.99780   0.66819   0.49026
  3.81735   0.99762   0.66696   0.49586
  3.81954   0.99772   0.66771   0.49859
  3.82174   0.99767   0.66918   0.50318
  3.82394   0.99765   0.66838   0.50738
  3.82614   0.99781   0.66931   0.51085
  3.82834   0.99780   0.66963   0.51434
  3.83054   0.99776   0.66970   0.51817
  3.83274   0.99775   0.67141   0.52216
  3.83494   0.99783   0.67008   0.52583
  3.83714   0.99775   0.67031   0.52974
  3.83934   0.99765   0.67095   0.53252
  3.84153   0.99770   0.67000   0.53531
  3.84373   0.99766   0.67130   0.53977
  3.84593   0.99765   0.67138   0.54311
  3.84813   0.99751   0.67146   0.54705
  3.85033   0.99761   0.67032   0.54917
  3.85253   0.99751   0.66950   0.55178
  3.85473   0.99746   0.66929   0.55508
  3.85693   0.99758   0.66950   0.55886
  3.85913   0.99747   0.67009   0.56242
  3.86132   0.99749   0.67013   0.56546
  3.86352   0.99747   0.66960   0.56805
  3.86572   0.99746   0.66973   0.57129
  3.86792   0.99755   0.66945   0.57421
  3.87012   0.99750   0.66964   0.57732
  3.87232   0.99757   0.66965   0.57988
  3.87452   0.99762   0.66875   0.58280
  3.87672   0.99761   0.66909   0.58590
  3.87892   0.99768   0.66733   0.58991
  3.88111   0.99754   0.66774   0.59209
  3.88331   0.99764   0.66960   0.59556
  3.88551   0.99759   0.66918   0.59743
  3.88771   0.99752   0.66756   0.60041
  3.88991   0.99762   0.66778   0.60277
  3.89211   0.99747   0.66577   0.60494
  3.89431   0.99751   0.66483   0.60669
  3.89651   0.99747   0.66632   0.60914
  3.89871   0.99752   0.66494   0.61213
  3.90091   0.99751   0.66392   0.61337
  3.90310   0.99732   0.66203   0.61531
  3.90530   0.99744   0.66057   0.61636
  3.90750   0.99729   0.66116   0.61862
  3.90970   0.99730   0.66094   0.62181
  3.91190   0.99735   0.65998   0.62336
  3.91410   0.99742   0.65983   0.62562
  3.91630   0.99749   0.65847   0.62762
  3.91850   0.99738   0.65734   0.63036
  3.92070   0.99747   0.65701   0.63103
  3.92289   0.99750   0.65664   0.63400
  3.92509   0.99758   0.65508   0.63726
  3.92729   0.99766   0.65534   0.63740
  3.92949   0.99752   0.65303   0.63929
  3.93169   0.99773   0.65240   0.64091
  3.93389   0.99762   0.65238   0.64397
  3.93609   0.99758   0.65231   0.64570
  3.93829   0.99751   0.65047   0.64754
  3.94049   0.99745   0.64978   0.64847
  3.94269   0.99768   0.64876   0.64857
  3.94488   0.99750   0.64666   0.65054
  3.94708   0.99773   0.64543   0.65262
  3.94928   0.99770   0.64498   0.65371
  3.95148   0.99760   0.64379   0.65374
  3.95368   0.99755   0.64106   0.65570
  3.95588   0.99758   0.64093   0.65847
  3.95808   0.99774   0.63895   0.65866
  3.96028   0.99770   0.63789   0.65917
  3.96248   0.99777   0.63646   0.66077
  3.96467   0.99776   0.63492   0.66212
  3.96687   0.99757   0.63426   0.66353
  3.96907   0.99775   0.63272   0.66340
  3.97127   0.99777   0.63086   0.66488
  3.97347   0.99783   0.63069   0.66566
  3.97567   0.99774   0.62848   0.66640
  3.97787   0.99776   0.62578   0.66815
  3.98007   0.99780   0.62471   0.66946
  3.98227   0.99779   0.62352   0.67066
  3.98446   0.99806   0.62029   0.67057
  3.98666   0.99795   0.62006   0.67138
  3.98886   0.99794   0.61749   0.67370
  3.99106   0.99790   0.61493   0.67298
  3.99326   0.99787   0.61149   0.67395
  3.99546   0.99800   0.60910   0.67356
  3.99766   0.99793   0.60660   0.67419
  3.99986   0.99805   0.60628   0.67526
  4.00206   0.99809   0.60416   0.67591
  4.00426   0.99797   0.60085   0.67668
  4.00645   0.99795   0.59779   0.67697
  4.00865   0.99777   0.59726   0.67783
  4.01085   0.99798   0.59530   0.67789
  4.01305   0.99801   0.59105   0.67784
  4.01525   0.99807   0.59020   0.67864
  4.01745   0.99823   0.58694   0.67948
  4.01965   0.99805   0.58496   0.68060
  4.02185   0.99827   0.58101   0.68091
  4.02405   0.99806   0.57915   0.68074
  4.02624   0.99825   0.57722   0.68142
  4.02844   0.99839   0.57491   0.68144
  4.03064   0.99833   0.57110   0.68221
  4.03284   0.99842   0.56847   0.68245
  4.03504   0.99830   0.56544   0.68306
  4.03724   0.99835   0.56274   0.68253
  4.03944   0.99837   0.55858   0.68392
  4.04164   0.99831   0.55384   0.68348
  4.04384   0.99848   0.55380   0.68311
  4.04603   0.99844   0.55005   0.68322
  4.04823   0.99852   0.54593   0.68301
  4.05043   0.99840   0.54291   0.68420
  4.05263   0.99848   0.53991   0.68368
  4.05483   0.99849   0.53620   0.68296
  4.05703   0.99856   0.53434   0.68292
  4.05923   0.99865   0.52983   0.68254
  4.06143   0.99849   0.52566   0.68406
  4.06363   0.99861   0.52205   0.68394
  4.06583   0.99855   0.51853   0.68369
  4.06802   0.99867   0.51707   0.68411
  4.07022   0.99884   0.51399   0.68254
  4.07242   0.99859   0.50876   0.68330
  4.07462   0.99881   0.50479   0.68393
  4.07682   0.99886   0.50231   0.68340
  4.07902   0.99872   0.49707   0.68323
  4.08122   0.99878   0.49266   0.68346
  4.08342   0.99871   0.48889   0.68366
  4.08562   0.99890   0.48557   0.68245
  4.08781   0.99878   0.48232   0.68139
  4.09001   0.99886   0.47845   0.68122
  4.09221   0.99889   0.47541   0.68056
  4.09441   0.99886   0.47105   0.68118
  4.09661   0.99895   0.46549   0.68096
  4.09881   0.99881   0.46125   0.67995
  4.10101   0.99895   0.45743   0.67903
  4.10321   0.99896   0.45269   0.67808
  4.10541   0.99895   0.44848   0.67766
  4.10760   0.99891   0.44455   0.67812
  4.10980   0.99900   0.44038   0.67815
  4.11200   0.99909   0.43642   0.67724
  4.11420   0.99913   0.43132   0.67700
  4.11640   0.99915   0.42780   0.67517
  4.11860   0.99914   0.42168   0.67459
  4.12080   0.99922   0.41726   0.67492
  4.12300   0.99921   0.41292   0.67396
  4.12520   0.99909   0.40861   0.67450
  4.12740   0.99921   0.40341   0.67376
  4.12959   0.99908   0.39905   0.67293
  4.13179   0.99917   0.39433   0.67188
  4.13399   0.99905   0.39017   0.67119
  4.13619   0.99910   0.38495   0.67082
  4.13839   0.99921   0.37949   0.66894
  4.14059   0.99911   0.37393   0.66752
  4.14279   0.99932   0.36931   0.66628
  4.14499   0.99914   0.36431   0.66565
  4.14719   0.99916   0.35857   0.66503
  4.14938   0.99923   0.35401   0.66373
  4.15158   0.99909   0.34939   0.66413
  4.15378   0.99923   0.34435   0.66242
  4.15598   0.99907   0.33975   0.66123
  4.15818   0.99925   0.33325   0.66010
  4.16038   0.99921   0.32977   0.65860
  4.16258   0.99906   0.32313   0.65875
  4.16478   0.99919   0.31718   0.65699
  4.16698   0.99915   0.31261   0.65655
  4.16918   0.99920   0.30916   0.65510
  4.17137   0.99919   0.30417   0.65409
  4.17357   0.99925   0.29935   0.65208
  4.17577   0.99921   0.29440   0.65049
  4.17797   0.99919   0.28874   0.64833
  4.18017   0.99931   0.28347   0.64740
  4.18237   0.99915   0.27788   0.64624
  4.18457   0.99919   0.27318   0.64415
  4.18677   0.99914   0.26789   0.64271
  4.18897   0.99925   0.26224   0.64104
  4.19116   0.99922   0.25664   0.63901
  4.19336   0.99917   0.25237   0.63759
  4.19556   0.99925   0.24716   0.63539
  4.19776   0.99909   0.24115   0.63434
  4.19996   0.99912   0.23563   0.63169
  4.20216   0.99905   0.23055   0.62958
  4.20436   0.99908   0.22585   0.62776
  4.20656   0.99921   0.21913   0.62558
  4.20876   0.99897   0.21465   0.62462
  4.21095   0.99897   0.20960   0.62130
  4.21315   0.99886   0.20385   0.61882
  4.21535   0.99894   0.20016   0.61765
  4.21755   0.99903   0.19371   0.61596
  4.21975   0.99898   0.18940   0.61402
  4.22195   0.99906   0.18558   0.61233
  4.22415   0.99898   0.18007   0.60967
  4.22635   0.99919   0.17482   0.60629
  4.22855   0.99904   0.17000   0.60506
  4.23075   0.99900   0.16549   0.60263
  4.23294   0.99901   0.16085   0.59991
  4.23514   0.99903   0.15565   0.59729
  4.23734   0.99908   0.15044   0.59441
  4.23954   0.99889   0.14504   0.59238
  4.24174   0.99902   0.14066   0.58926
  4.24394   0.99898   0.13611   0.58535
  4.24614   0.99894   0.13123   0.58189
  4.24834   0.99897   0.12700   0.57933
  4.25054   0.99884   0.12152   0.57716
  4.25273   0.99892   0.11772   0.57395
  4.25493   0.99875   0.11498   0.57095
  4.25713   0.99881   0.11015   0.56805
  4.25933   0.99879   0.10487   0.56453
  4.26153   0.99873   0.10087   0.56193
  4.26373   0.99885   0.09619   0.55891
  4.26593   0.99876   0.09330   0.55684
  4.26813   0.99887   0.08883   0.55338
  4.27033   0.99880   0.08540   0.54974
  4.27252   0.99883   0.08178   0.54650
  4.27472   0.99881   0.07887   0.54269
  4.27692   0.99873   0.07431   0.54045
  4.27912   0.99883   0.07142   0.53702
  4.28132   0.99867   0.06691   0.53239
  4.28352   0.99864   0.06220   0.52874
  4.28572   0.99850   0.05852   0.52560
  4.28792   0.99860   0.05421   0.52066
  4.29012   0.99867   0.05174   0.51721
  4.29232   0.99862   0.04927   0.51369
  4.29451   0.99860   0.04476   0.50959
  4.29671   0.99851   0.04061   0.50572
  4.29891   0.99858   0.03853   0.50173
  4.30111   0.99846   0.03669   0.49696
  4.30331   0.99855   0.03289   0.49287
  4.30551   0.99856   0.03192   0.48895
  4.30771   0.99849   0.02822   0.48611
  4.30991   0.99850   0.02494   0.48043
  4.31211   0.99860   0.02256   0.47691
  4.31430   0.99865   0.01995   0.47208
  4.31650   0.99848   0.01646   0.46729
  4.31870   0.99851   0.01399   0.46330
  4.32090   0.99861   0.01247   0.45862
  4.32310   0.99846   0.01101   0.45488
  4.32530   0.99857   0.00851   0.45001
  4.32750   0.99844   0.00665   0.44453
  4.32970   0.99851   0.00482   0.44069
  4.33190   0.99843   0.00238   0.43610
  4.33409   0.99841   0.00052   0.43130
  4.33629   0.99847  -0.00134   0.42494
  4.33849   0.99836  -0.00194   0.42051
  4.34069   0.99837  -0.00457   0.41588
  4.34289   0.99815  -0.00672   0.41197
  4.34509   0.99825  -0.00758   0.40688
  4.34729   0.99842  -0.00941   0.40079
  4.34949   0.99826  -0.01040   0.39754
  4.35169   0.99832  -0.01006   0.39291
  4.35389   0.99828  -0.01225   0.38815
  4.35608   0.99843  -0.01158   0.38370
  4.35828   0.99827  -0.01342   0.37859
  4.36048   0.99830  -0.01353   0.37412
  4.36268   0.99829  -0.01160   0.36937
  4.36488   0.99829  -0.01099   0.36465
  4.36708   0.99837  -0.00959   0.36066
  4.36928   0.99833  -0.00644   0.35580
  4.37148   0.99847  -0.00226   0.35138
  4.37368   0.99843   0.00413   0.34647
  4.37587   0.99838   0.01294   0.34136
  4.37807   0.99840   0.02437   0.33527
  4.38027   0.99837   0.03431   0.33063
  4.38247   0.99847   0.04156   0.32617
  4.38467   0.99824   0.04095   0.32065
  4.38687   0.99835   0.03174   0.31554
  4.38907   0.99825   0.01916   0.31117
  4.39127   0.99824   0.00732   0.30647
  4.39347   0.99835   0.00051   0.30048
  4.39567   0.99825  -0.00638   0.29431
  4.39786   0.99833  -0.00985   0.29044
  4.40006   0.99817  -0.01279   0.28525
  4.40226   0.99828  -0.01460   0.27967
  4.40446   0.99831  -0.01415   0.27523
  4.40666   0.99825  -0.01408   0.27055
  4.40886   0.99845  -0.01426   0.26575
  4.41106   0.99830  -0.01315   0.26198
  4.41326   0.99835  -0.01287   0.25602
  4.41546   0.99834  -0.01138   0.25119
  4.41765   0.99842  -0.00988   0.24685
  4.41985   0.99851  -0.00899   0.24286
  4.42205   0.99840  -0.00877   0.23877
  4.42425   0.99861  -0.00829   0.23269
  4.42645   0.99850  -0.00655   0.22826
  4.42865   0.99851  -0.00543   0.22412
  4.43085   0.99843  -0.00424   0.21808
  4.43305   0.99858  -0.00236   0.21425
  4.43525   0.99859  -0.00098   0.21006
  4.43744   0.99850   0.00029   0.20560
  4.43964   0.99858   0.00216   0.19963
  4.44184   0.99850   0.00479   0.19446
  4.44404   0.99855   0.00595   0.19091
  4.44624   0.99849   0.00659   0.18664
  4.44844   0.99852   0.00882   0.18158
  4.45064   0.99862   0.01354   0.17672
  4.45284   0.99859   0.01546   0.17284
  4.45504   0.99864   0.01811   0.16827
  4.45724   0.99861   0.01946   0.16336
  4.45943   0.99870   0.02178   0.16007
  4.46163   0.99872   0.02434   0.15619
  4.46383   0.99870   0.02759   0.15234
  4.46603   0.99876   0.03056   0.14851
  4.46823   0.99867   0.03300   0.14509
  4.47043   0.99890   0.03666   0.14100
  4.47263   0.99883   0.03902   0.13649
  4.47483   0.99884   0.04227   0.13360
  4.47703   0.99894   0.04522   0.12906
  4.47922   0.99885   0.04863   0.12511
  4.48142   0.99902   0.05080   0.12173
  4.48362   0.99894   0.05365   0.11775
  4.48582   0.99896   0.05784   0.11490
  4.48802   0.99888   0.06035   0.11143
  4.49022   0.99889   0.06469   0.10888
  4.49242   0.99902   0.06706   0.10606
  4.49462   0.99895   0.07050   0.10255
  4.49682   0.99899   0.07559   0.09944
  4.49901   0.99882   0.07763   0.09604
  4.50121   0.99900   0.08166   0.09286
  4.50341   0.99905   0.08565   0.09047
  4.50561   0.99907   0.09043   0.08866
  4.50781   0.99914   0.09368   0.08577
  4.51001   0.99904   0.09798   0.08361
  4.51221   0.99917   0.10208   0.08016
  4.51441   0.99913   0.10595   0.07751
  4.51661   0.99924   0.10951   0.07584
  4.51881   0.99926   0.11461   0.07325
  4.52100   0.99919   0.11922   0.07104
  4.52320   0.99926   0.12274   0.06849
  4.52540   0.99921   0.12705   0.06665
  4.52760   0.99938   0.13204   0.06418
  4.52980   0.99934   0.13622   0.06268
  4.53200   0.99927   0.14135   0.06048
  4.53420   0.99925   0.14565   0.05804
  4.53640   0.99926   0.14987   0.05663
  4.53860   0.99938   0.15493   0.05533
  4.54079   0.99922   0.16083   0.05340
  4.54299   0.99939   0.16514   0.05083
  4.54519   0.99937   0.16862   0.04936
  4.54739   0.99936   0.17276   0.04911
  4.54959   0.99953   0.17798   0.04773
  4.55179   0.99944   0.18384   0.04685
  4.55399   0.99952   0.18711   0.04472
  4.55619   0.99943   0.19189   0.04303
  4.55839   0.99948   0.19808   0.04193
  4.56058   0.99940   0.20378   0.04135
  4.56278   0.99946   0.20711   0.04146
  4.56498   0.99953   0.21235   0.04094
  4.56718   0.99928   0.21837   0.04044
  4.56938   0.99933   0.22361   0.04014
  4.57158   0.99940   0.22782   0.03923
  4.57378   0.99945   0.23199   0.03919
  4.57598   0.99934   0.23675   0.03979
  4.57818   0.99938   0.24200   0.04120
  4.58038   0.99956   0.24675   0.04266
  4.58257   0.99941   0.25158   0.04616
  4.58477   0.99954   0.25694   0.05275
  4.58697   0.99954   0.26195   0.06098
  4.58917   0.99952   0.26738   0.07186
  4.59137   0.99946   0.27113   0.08098
  4.59357   0.99930   0.27556   0.08518
  4.59577   0.99950   0.27996   0.08140
  4.59797   0.99938   0.28481   0.07046
  4.60017   0.99938   0.28917   0.05931
  4.60236   0.99934   0.29252   0.05106
  4.60456   0.99933   0.29974   0.04549
  4.60676   0.99948   0.30461   0.04182
  4.60896   0.99939   0.31076   0.03990
  4.61116   0.99954   0.31488   0.03866
  4.61336   0.99948   0.31884   0.03807
  4.61556   0.99950   0.32371   0.03806
  4.61776   0.99948   0.32964   0.03773
  4.61996   0.99933   0.33362   0.03916
  4.62216   0.99947   0.33907   0.03917
  4.62435   0.99948   0.34305   0.03928
  4.62655   0.99950   0.34689   0.03949
  4.62875   0.99956   0.35063   0.04069
  4.63095   0.99942   0.35652   0.04168
  4.63315   0.99954   0.36130   0.04275
  4.63535   0.99947   0.36572   0.04268
  4.63755   0.99948   0.36981   0.04374
  4.63975   0.99942   0.37416   0.04498
  4.64195   0.99937   0.37851   0.04617
  4.64414   0.99925   0.38328   0.04767
  4.64634   0.99922   0.38867   0.04938
  4.64854   0.99936   0.39167   0.05044
  4.65074   0.99932   0.39584   0.05235
  4.65294   0.99950   0.39929   0.05554
  4.65514   0.99939   0.40468   0.05541
  4.65734   0.99938   0.40866   0.05656
  4.65954   0.99943   0.41299   0.05856
  4.66174   0.99930   0.41732   0.06268
  4.66393   0.99942   0.42186   0.06431
  4.66613   0.99931   0.42550   0.06562
  4.66833   0.99930   0.42920   0.06848
  4.67053   0.99925   0.43438   0.07028
  4.67273   0.99927   0.43719   0.07196
  4.67493   0.99932   0.44076   0.07449
  4.67713   0.99915   0.44471   0.07741
  4.67933   0.99920   0.44775   0.07857
  4.68153   0.99924   0.45116   0.08121
  4.68373   0.99917   0.45379   0.08372
  4.68592   0.99911   0.45782   0.08531
  4.68812   0.99891   0.46102   0.08908
  4.69032   0.99905   0.46517   0.09186
  4.69252   0.99897   0.46862   0.09463
  4.69472   0.99894   0.47163   0.09701
  4.69692   0.99896   0.47480   0.09981
  4.69912   0.99888   0.47811   0.10383
  4.70132   0.99892   0.48308   0.10635
  4.70352   0.99884   0.48603   0.10973
  4.70571   0.99890   0.49000   0.11347
  4.70791   0.99884   0.49385   0.11566
  4.71011   0.99883   0.49508   0.11951
  4.71231   0.99882   0.49936   0.12280
  4.71451   0.99882   0.50249   0.12676
  4.71671   0.99901   0.50473   0.13073
  4.71891   0.99898   0.50705   0.13475
  4.72111   0.99893   0.50954   0.13806
  4.72331   0.99884   0.51234   0.14106
  4.72550   0.99874   0.51602   0.14500
  4.72770   0.99883   0.51880   0.14938
  4.72990   0.99868   0.52060   0.15324
  4.73210   0.99866   0.52403   0.15650
  4.73430   0.99862   0.52539   0.16060
  4.73650   0.99865   0.52697   0.16483
  4.73870   0.99864   0.53004   0.16853
  4.74090   0.99859   0.53152   0.17338
  4.74310   0.99867   0.53344   0.17717
  4.74530   0.99857   0.53626   0.18019
  4.74749   0.99857   0.53925   0.18572
  4.74969   0.99848   0.54126   0.19032
  4.75189   0.99840   0.54304   0.19582
  4.75409   0.99843   0.54470   0.20004
  4.75629   0.99848   0.54795   0.20486
  4.75849   0.99861   0.55064   0.20918
  4.76069   0.99852   0.55231   0.21401
  4.76289   0.99852   0.55345   0.21876
  4.76509   0.99850   0.55505   0.22421
  4.76728   0.99853   0.55779   0.22712
  4.76948   0.99850   0.55835   0.23147
  4.77168   0.99840   0.56049   0.23532
  4.77388   0.99848   0.56400   0.24090
  4.77608   0.99841   0.56580   0.24526
  4.77828   0.99833   0.56702   0.25052
  4.78048   0.99846   0.56747   0.25402
  4.78268   0.99829   0.56920   0.25841
  4.78488   0.99832   0.57211   0.26349
  4.78707   0.99825   0.57233   0.26841
  4.78927   0.99826   0.57235   0.27377
  4.79147   0.99813   0.57388   0.27770
  4.79367   0.99814   0.57503   0.28311
  4.79587   0.99828   0.57728   0.28810
  4.79807   0.99826   0.57847   0.29257
  4.80027   0.99829   0.58038   0.29699
  4.80247   0.99816   0.58214   0.30168
  4.80467   0.99813   0.58234   0.30755
  4.80687   0.99814   0.58251   0.31022
  4.80906   0.99810   0.58605   0.31614
  4.81126   0.99825   0.58750   0.32120
  4.81346   0.99818   0.58703   0.32531
  4.81566   0.99822   0.58860   0.33184
  4.81786   0.99815   0.58857   0.33561
  4.82006   0.99809   0.59006   0.34021
  4.82226   0.99817   0.59069   0.34518
  4.82446   0.99800   0.59114   0.35057
  4.82666   0.99809   0.59320   0.35466
  4.82885   0.99811   0.59327   0.35986
  4.83105   0.99810   0.59432   0.36464
  4.83325   0.99816   0.59461   0.36744
  4.83545   0.99820   0.59604   0.37246
  4.83765   0.99821   0.59645   0.37685
  4.83985   0.99810   0.59583   0.38036
  4.84205   0.99813   0.59752   0.38550
  4.84425   0.99817   0.59824   0.39005
  4.84645   0.99814   0.59855   0.39455
  4.84865   0.99812   0.59751   0.40033
  4.85084   0.99804   0.59938   0.40380
  4.85304   0.99822   0.60099   0.40805
  4.85524   0.99817   0.60107   0.41168
  4.85744   0.99810   0.60134   0.41662
  4.85964   0.99816   0.60094   0.42094
  4.86184   0.99813   0.60185   0.42575
  4.86404   0.99820   0.60207   0.43021
  4.86624   0.99816   0.60210   0.43385
  4.86844   0.99831   0.60130   0.43851
  4.87063   0.99820   0.60183   0.44306
  4.87283   0.99819   0.60361   0.44786
  4.87503   0.99829   0.60325   0.45267
  4.87723   0.99810   0.60355   0.45618
  4.87943   0.99823   0.60379   0.46080
  4.88163   0.99820   0.60380   0.46389
  4.88383   0.99818   0.60448   0.46824
  4.88603   0.99821   0.60289   0.47243
  4.88823   0.99816   0.60276   0.47712
  4.89042   0.99829   0.60387   0.48087
  4.89262   0.99817   0.60384   0.48434
  4.89482   0.99827   0.60496   0.48871
  4.89702   0.99830   0.60459   0.49249
  4.89922   0.99821   0.60349   0.49591
  4.90142   0.99827   0.60406   0.50081
  4.90362   0.99819   0.60360   0.50350
  4.90582   0.99832   0.60267   0.50641
  4.90802   0.99826   0.60301   0.51135
  4.91022   0.99823   0.60343   0.51510
  4.91241   0.99841   0.60153   0.51810
  4.91461   0.99832   0.60255   0.52098
  4.91681   0.99840   0.60226   0.52396
  4.91901   0.99840   0.60297   0.52759
  4.92121   0.99847   0.60168   0.52958
  4.92341   0.99832   0.60154   0.53343
  4.92561   0.99828   0.60214   0.53666
  4.92781   0.99831   0.60089   0.53843
  4.93001   0.99838   0.60024   0.54219
  4.93220   0.99851   0.59960   0.54490
  4.93440   0.99829   0.59993   0.54757
  4.93660   0.99843   0.59911   0.55082
  4.93880   0.99851   0.59835   0.55364
  4.94100   0.99842   0.59917   0.55660
  4.94320   0.99856   0.59770   0.55906
  4.94540   0.99851   0.59795   0.56061
  4.94760   0.99863   0.59688   0.56424
  4.94980   0.99864   0.59436   0.56629
  4.95199   0.99860   0.59636   0.56896
  4.95419   0.99867   0.59537   0.57096
  4.95639   0.99857   0.59424   0.57315
  4.95859   0.99873   0.59288   0.57726
  4.96079   0.99863   0.59349   0.57921
  4.96299   0.99883   0.59315   0.58208
  4.96519   0.99877   0.59167   0.58375
  4.96739   0.99867   0.59173   0.58567
  4.96959   0.99871   0.58995   0.58791
  4.97179   0.99868   0.59075   0.58963
  4.97398   0.99880   0.58903   0.59142
  4.97618   0.99872   0.58731   0.59297
  4.97838   0.99873   0.58626   0.59618
  4.98058   0.99868   0.58612   0.59883
  4.98278   0.99871   0.58517   0.60043
  4.98498   0.99878   0.58470   0.60177
  4.98718   0.99877   0.58302   0.60404
  4.98938   0.99878   0.58104   0.60597
  4.99158   0.99882   0.58105   0.60713
  4.99377   0.99889   0.58018   0.60891
  4.99597   0.99900   0.57698   0.61090
  4.99817   0.99895   0.57621   0.61213
  5.00037   0.99898   0.57576   0.61357
  5.00257   0.99881   0.57516   0.61459
  5.00477   0.99896   0.57457   0.61650
  5.00697   0.99893   0.57274   0.61895
  5.00917   0.99894   0.57088   0.61950
  5.01137   0.99902   0.56885   0.62117
  5.01356   0.99885   0.56750   0.62228
  5.01576   0.99894   0.56650   0.62335
  5.01796   0.99899   0.56644   0.62402
  5.02016   0.99894   0.56494   0.62566
  5.02236   0.99898   0.56225   0.62717
  5.02456   0.99901   0.56184   0.62754
  5.02676   0.99912   0.55943   0.62950
  5.02896   0.99897   0.55655   0.63084
  5.03116   0.99900   0.55704   0.63092
  5.03336   0.99898   0.55574   0.63227
  5.03555   0.99891   0.55350   0.63358
  5.03775   0.99893   0.55053   0.63477
  5.03995   0.99882   0.54742   0.63486
  5.04215   0.99908   0.54587   0.63557
  5.04435   0.99907   0.54496   0.63619
  5.04655   0.99898   0.54310   0.63778
  5.04875   0.99892   0.54084   0.63930
  5.05095   0.99901   0.53927   0.63920
  5.05315   0.99904   0.53689   0.63976
  5.05534   0.99898   0.53533   0.64109
  5.05754   0.99902   0.53360   0.64238
  5.05974   0.99897   0.53154   0.64255
  5.06194   0.99904   0.53052   0.64313
  5.06414   0.99892   0.52730   0.64429
  5.06634   0.99891   0.52574   0.64475
  5.06854   0.99919   0.52303   0.64577
  5.07074   0.99896   0.51996   0.64458
  5.07294   0.99890   0.51858   0.64603
  5.07514   0.99886   0.51667   0.64573
  5.07733   0.99884   0.51391   0.64558
  5.07953   0.99902   0.51108   0.64665
  5.08173   0.99902   0.50711   0.64631
  5.08393   0.99898   0.50535   0.64737
  5.08613   0.99891   0.50209   0.64724
  5.08833   0.99886   0.49961   0.64754
  5.09053   0.99882   0.49672   0.64731
  5.09273   0.99875   0.49505   0.64699
  5.09493   0.99881   0.49256   0.64744
  5.09712   0.99886   0.48950   0.64788
  5.09932   0.99893   0.48695   0.64909
  5.10152   0.99894   0.48434   0.64884
  5.10372   0.99898   0.48035   0.64908
  5.10592   0.99883   0.47830   0.64850
  5.10812   0.99868   0.47436   0.64902
  5.11032   0.99864   0.47286   0.64936
  5.11252   0.99874   0.46868   0.64922
  5.11472   0.99880   0.46467   0.64983
  5.11691   0.99869   0.46080   0.64963
  5.11911   0.99864   0.45778   0.65023
  5.12131   0.99873   0.45455   0.65049
  5.12351   0.99862   0.45123   0.64870
  5.12571   0.99860   0.44713   0.64826
  5.12791   0.99853   0.44370   0.64914
  5.13011   0.99851   0.44030   0.64840
  5.13231   0.99842   0.43697   0.64929
  5.13451   0.99846   0.43264   0.64879
  5.13671   0.99845   0.42896   0.64931
  5.13890   0.99840   0.42470   0.64868
  5.14110   0.99852   0.42099   0.64859
  5.14330   0.99834   0.41758   0.64775
  5.14550   0.99848   0.41436   0.64789
  5.14770   0.99848   0.40941   0.64745
  5.14990   0.99847   0.40635   0.64705
  5.15210   0.99847   0.40241   0.64645
  5.15430   0.99834   0.39630   0.64626
  5.15650   0.99845   0.39273   0.64682
  5.15869   0.99845   0.38870   0.64496
  5.16089   0.99837   0.38442   0.64506
  5.16309   0.99835   0.38097   0.64513
  5.16529   0.99824   0.37506   0.64461
  5.16749   0.99833   0.37064   0.64347
  5.16969   0.99825   0.36621   0.64275
  5.17189   0.99818   0.36180   0.64103
  5.17409   0.99808   0.35824   0.64037
  5.17629   0.99803   0.35281   0.64081
  5.17848   0.99810   0.34854   0.64034
  5.18068   0.99814   0.34375   0.63876
  5.18288   0.99817   0.33890   0.63810
  5.18508   0.99806   0.33475   0.63707
  5.18728   0.99807   0.33088   0.63703
  5.18948   0.99799   0.32522   0.63533
  5.19168   0.99805   0.31955   0.63404
  5.19388   0.99799   0.31406   0.63276
  5.19608   0.99785   0.30933   0.63189
  5.19828   0.99789   0.30594   0.63132
  5.20047   0.99776   0.30071   0.63086
  5.20267   0.99786   0.29584   0.63017
  5.20487   0.99777   0.29072   0.62983
  5.20707   0.99775   0.28471   0.62742
  5.20927   0.99782   0.28110   0.62682
  5.21147   0.99774   0.27738   0.62527
  5.21367   0.99777   0.27199   0.62384
  5.21587   0.99769   0.26714   0.62217
  5.21807   0.99776   0.26026   0.62079
  5.22026   0.99777   0.25560   0.62033
  5.22246   0.99772   0.25074   0.61902
  5.22466   0.99777   0.24544   0.61687
  5.22686   0.99765   0.23916   0.61564
  5.22906   0.99773   0.23389   0.61359
  5.23126   0.99764   0.22903   0.61210
  5.23346   0.99756   0.22374   0.61056
  5.23566   0.99762   0.21928   0.60806
  5.23786   0.99757   0.21272   0.60670
  5.24005   0.99763   0.20797   0.60605
  5.24225   0.99759   0.20286   0.60418
  5.24445   0.99757   0.19722   0.60244
  5.24665   0.99751   0.19274   0.60062
  5.24885   0.99751   0.18827   0.59789
  5.25105   0.99748   0.18128   0.59654
  5.25325   0.99743   0.17563   0.59451
  5.25545   0.99750   0.16981   0.59321
  5.25765   0.99749   0.16549   0.59006
  5.25985   0.99752   0.15976   0.58870
  5.26204   0.99741   0.15563   0.58685
  5.26424   0.99752   0.14915   0.58464
  5.26644   0.99756   0.14382   0.58220
  5.26864   0.99746   0.13914   0.58009
  5.27084   0.99742   0.13262   0.57734
  5.27304   0.99731   0.12843   0.57362
  5.27524   0.99743   0.12276   0.57296
  5.27744   0.99742   0.11694   0.57045
  5.27964   0.99736   0.11189   0.56659
  5.28183   0.99734   0.10715   0.56589
  5.28403   0.99728   0.10382   0.56261
  5.28623   0.99738   0.09928   0.55906
  5.28843   0.99734   0.09407   0.55667
  5.29063   0.99736   0.08875   0.55500
  5.29283   0.99741   0.08341   0.55118
  5.29503   0.99728   0.07829   0.54748
  5.29723   0.99739   0.07507   0.54499
  5.29943   0.99738   0.07088   0.54263
  5.30163   0.99742   0.06617   0.54053
  5.30382   0.99735   0.06098   0.53716
  5.30602   0.99738   0.05434   0.53371
  5.30822   0.99732   0.05081   0.53089
  5.31042   0.99737   0.04658   0.52764
  5.31262   0.99730   0.04195   0.52427
  5.31482   0.99728   0.03921   0.52023
  5.31702   0.99741   0.03336   0.51707
  5.31922   0.99736   0.02884   0.51437
  5.32142   0.99731   0.02410   0.51111
  5.32361   0.99726   0.02155   0.50755
  5.32581   0.99724   0.01714   0.50314
  5.32801   0.99737   0.01266   0.49922
  5.33021   0.99723   0.00809   0.49500
  5.33241   0.99746   0.00324   0.49099
  5.33461   0.99735   0.00006   0.48730
  5.33681   0.99739  -0.00517   0.48394
  5.33901   0.99738  -0.00804   0.48071
  5.34121   0.99726  -0.01195   0.47525
  5.34340   0.99737  -0.01530   0.47146
  5.34560   0.99726  -0.01726   0.46695
  5.34780   0.99745  -0.02239   0.46263
  5.35000   0.99737  -0.02690   0.45875
  5.35220   0.99747  -0.02930   0.45413
  5.35440   0.99741  -0.03352   0.44923
  5.35660   0.99729  -0.03592   0.44486
  5.35880   0.99747  -0.03929   0.44053
  5.36100   0.99732  -0.04322   0.43538
  5.36320   0.99753  -0.04661   0.43108
  5.36539   0.99751  -0.04998   0.42615
  5.36759   0.99747  -0.05355   0.42294
  5.36979   0.99753  -0.05518   0.41765
  5.37199   0.99748  -0.05752   0.41210
  5.37419   0.99746  -0.06061   0.40731
  5.37639   0.99745  -0.06332   0.40456
  5.37859   0.99753  -0.06673   0.39911
  5.38079   0.99754  -0.06855   0.39412
  5.38299   0.99758  -0.07199   0.38968
  5.38518   0.99767  -0.07311   0.38624
  5.38738   0.99760  -0.07608   0.38172
  5.38958   0.99764  -0.07849   0.37657
  5.39178   0.99763  -0.08116   0.37137
  5.39398   0.99769  -0.08226   0.36639
  5.39618   0.99764  -0.08322   0.36267
  5.39838   0.99774  -0.08387   0.35833
  5.40058   0.99776  -0.08690   0.35395
  5.40278   0.99770  -0.08824   0.34792
  5.40497   0.99783  -0.09086   0.34286
  5.40717   0.99769  -0.09027   0.33682
  5.40937   0.99775  -0.09146   0.33241
  5.41157   0.99783  -0.09287   0.32840
  5.41377   0.99769  -0.09342   0.32364
  5.41597   0.99777  -0.09476   0.31833
  5.41817   0.99775  -0.09359   0.31283
  5.42037   0.99789  -0.09475   0.30746
  5.42257   0.99779  -0.09459   0.30234
  5.42477   0.99784  -0.09382   0.29803
  5.42696   0.99785  -0.09278   0.29341
  5.42916   0.99784  -0.09003   0.28774
  5.43136   0.99790  -0.08578   0.28251
  5.43356   0.99773  -0.07835   0.27682
  5.43576   0.99793  -0.06781   0.27163
  5.43796   0.99786  -0.05636   0.26670
  5.44016   0.99785  -0.04606   0.26212
  5.44236   0.99784  -0.04177   0.25734
  5.44456   0.99786  -0.04591   0.25146
  5.44675   0.99791  -0.05509   0.24777
  5.44895   0.99786  -0.06885   0.24179
  5.45115   0.99797  -0.08034   0.23789
  5.45335   0.99775  -0.08748   0.23268
  5.45555   0.99784  -0.09235   0.22746
  5.45775   0.99796  -0.09560   0.22264
  5.45995   0.99787  -0.09634   0.21794
  5.46215   0.99797  -0.09792   0.21282
  5.46435   0.99789  -0.09721   0.20732
  5.46654   0.99796  -0.09825   0.20226
  5.46874   0.99786  -0.09817   0.19757
  5.47094   0.99788  -0.09741   0.19197
  5.47314   0.99794  -0.09766   0.18682
  5.47534   0.99792  -0.09819   0.18082
  5.47754   0.99793  -0.09638   0.17752
  5.47974   0.99782  -0.09542   0.17170
  5.48194   0.99797  -0.09464   0.16730
  5.48414   0.99795  -0.09465   0.16409
  5.48634   0.99794  -0.09321   0.16032
  5.48853   0.99806  -0.08977   0.15481
  5.49073   0.99789  -0.08920   0.14956
  5.49293   0.99799  -0.08755   0.14565
  5.49513   0.99797  -0.08575   0.14142
  5.49733   0.99798  -0.08499   0.13672
  5.49953   0.99792  -0.08345   0.13306
  5.50173   0.99786  -0.08019   0.12847
  5.50393   0.99788  -0.07895   0.12443
  5.50613   0.99795  -0.07675   0.12078
  5.50832   0.99794  -0.07442   0.11689
  5.51052   0.99785  -0.07234   0.11375
  5.51272   0.99780  -0.07035   0.10897
  5.51492   0.99783  -0.06790   0.10552
  5.51712   0.99777  -0.06579   0.10233
  5.51932   0.99782  -0.06302   0.09841
  5.52152   0.99767  -0.05906   0.09386
  5.52372   0.99783  -0.05744   0.09092
  5.52592   0.99770  -0.05526   0.08760
  5.52812   0.99772  -0.05135   0.08452
  5.53031   0.99771  -0.04950   0.08085
  5.53251   0.99773  -0.04630   0.07728
  5.53471   0.99772  -0.04177   0.07478
  5.53691   0.99759  -0.03964   0.07153
  5.53911   0.99771  -0.03656   0.06867
  5.54131   0.99752  -0.03333   0.06570
  5.54351   0.99761  -0.02945   0.06245
  5.54571   0.99751  -0.02474   0.06002
  5.54791   0.99750  -0.02145   0.05693
  5.55010   0.99769  -0.01882   0.05467
  5.55230   0.99752  -0.01486   0.05116
  5.55450   0.99757  -0.01105   0.04823
  5.55670   0.99752  -0.00738   0.04577
  5.55890   0.99749  -0.00361   0.04330
  5.56110   0.99742   0.00047   0.04181
  5.56330   0.99735   0.00426   0.03864
  5.56550   0.99743   0.00831   0.03611
  5.56770   0.99729   0.01258   0.03330
  5.56989   0.99745   0.01590   0.03066
  5.57209   0.99731   0.01980   0.03021
  5.57429   0.99731   0.02333   0.02698
  5.57649   0.99734   0.02751   0.02478
  5.57869   0.99726   0.03096   0.02228
  5.58089   0.99722   0.03620   0.02121
  5.58309   0.99713   0.03969   0.02060
  5.58529   0.99730   0.04318   0.01832
  5.58749   0.99727   0.04883   0.01589
  5.58969   0.99706   0.05418   0.01351
  5.59188   0.99726   0.05894   0.01378
  5.59408   0.99713   0.06337   0.01118
  5.59628   0.99713   0.06633   0.00964
  5.59848   0.99706   0.07072   0.00791
  5.60068   0.99695   0.07705   0.00798
  5.60288   0.99689   0.08051   0.00722
  5.60508   0.99692   0.08511   0.00668
  5.60728   0.99700   0.09019   0.00514
  5.60948   0.99680   0.09467   0.00500
  5.61167   0.99689   0.09917   0.00466
  5.61387   0.99673   0.10309   0.00449
  5.61607   0.99680   0.10730   0.00328
  5.61827   0.99679   0.11361   0.00378
  5.62047   0.99676   0.11850   0.00432
  5.62267   0.99683   0.12293   0.00611
  5.62487   0.99682   0.12744   0.00782
  5.62707   0.99673   0.13130   0.00987
  5.62927   0.99662   0.13760   0.01565
  5.63146   0.99657   0.14275   0.02421
  5.63366   0.99666   0.14749   0.03479
  5.63586   0.99653   0.15290   0.04531
  5.63806   0.99654   0.15797   0.05105
  5.64026   0.99656   0.16295   0.04878
  5.64246   0.99655   0.16887   0.03988
  5.64466   0.99643   0.17282   0.02763
  5.64686   0.99651   0.17902   0.01870
  5.64906   0.99647   0.18424   0.01255
  5.65126   0.99644   0.18840   0.00805
  5.65345   0.99647   0.19307   0.00605
  5.65565   0.99632   0.19733   0.00423
  5.65785   0.99639   0.20319   0.00263
  5.66005   0.99635   0.20838   0.00324
  5.66225   0.99625   0.21222   0.00380
  5.66445   0.99632   0.21739   0.00295
  5.66665   0.99627   0.22295   0.00294
  5.66885   0.99625   0.22730   0.00389
  5.67105   0.99613   0.23237   0.00416
  5.67324   0.99623   0.23632   0.00479
  5.67544   0.99618   0.24222   0.00607
  5.67764   0.99613   0.24721   0.00654
  5.67984   0.99604   0.25052   0.00843
  5.68204   0.99599   0.25601   0.00821
  5.68424   0.99603   0.25992   0.00976
  5.68644   0.99599   0.26517   0.01090
  5.68864   0.99601   0.26920   0.01199
  5.69084   0.99592   0.27446   0.01380
  5.69303   0.99591   0.27905   0.01565
  5.69523   0.99598   0.28337   0.01757
  5.69743   0.99579   0.28677   0.01863
  5.69963   0.99591   0.29170   0.02007
  5.70183   0.99584   0.29722   0.02220
  5.70403   0.99592   0.30109   0.02345
  5.70623   0.99597   0.30364   0.02654
  5.70843   0.99582   0.30789   0.02823
  5.71063   0.99585   0.31221   0.03125
  5.71283   0.99584   0.31726   0.03295
  5.71502   0.99585   0.32126   0.03477
  5.71722   0.99580   0.32574   0.03743
  5.71942   0.99575   0.33033   0.03977
  5.72162   0.99568   0.33279   0.04267
  5.72382   0.99569   0.33695   0.04456
  5.72602   0.99578   0.34037   0.04721
  5.72822   0.99567   0.34468   0.04969
  5.73042   0.99570   0.34713   0.05186
  5.73262   0.99570   0.35214   0.05529
  5.73481   0.99566   0.35590   0.05792
  5.73701   0.99576   0.36007   0.06098
  5.73921   0.99562   0.36429   0.06265
  5.74141   0.99578   0.36730   0.06616
  5.74361   0.99568   0.37075   0.07012
  5.74581   0.99576   0.37378   0.07354
  5.74801   0.99569   0.37778   0.07701
  5.75021   0.99557   0.38108   0.07887
  5.75241   0.99570   0.38430   0.08325
  5.75461   0.99569   0.38741   0.08680
  5.75680   0.99573   0.39082   0.08931
  5.75900   0.99570   0.39521   0.09271
  5.76120   0.99560   0.40011   0.09529
  5.76340   0.99556   0.40145   0.10008
  5.76560   0.99542   0.40286   0.10301
  5.76780   0.99566   0.40695   0.10753
  5.77000   0.99562   0.41091   0.10992
  5.77220   0.99569   0.41315   0.11308
  5.77440   0.99560   0.41481   0.11880
  5.77659   0.99564   0.41905   0.12178
  5.77879   0.99569   0.42089   0.12599
  5.78099   0.99565   0.42368   0.12878
  5.78319   0.99577   0.42661   0.13396
  5.78539   0.99568   0.42876   0.13723
  5.78759   0.99577   0.43137   0.14106
  5.78979   0.99562   0.43433   0.14587
  5.79199   0.99565   0.43580   0.15000
  5.79419   0.99562   0.43950   0.15431
  5.79638   0.99560   0.44178   0.15876
  5.79858   0.99575   0.44279   0.16276
  5.80078   0.99561   0.44566   0.16800
  5.80298   0.99568   0.44662   0.17207
  5.80518   0.99566   0.44886   0.17787
  5.80738   0.99571   0.45206   0.18133
  5.80958   0.99581   0.45430   0.18545
  5.81178   0.99573   0.45475   0.19151
  5.81398   0.99587   0.45892   0.19728
  5.81618   0.99574   0.45977   0.20102
  5.81837   0.99577   0.46283   0.20604
  5.82057   0.99581   0.46547   0.21066
  5.82277   0.99575   0.46563   0.21511
  5.82497   0.99576   0.46680   0.22046
  5.82717   0.99579   0.46893   0.22577
  5.82937   0.99594   0.47030   0.23159
  5.83157   0.99593   0.47080   0.23541
  5.83377   0.99590   0.47320   0.23965
  5.83597   0.99588   0.47599   0.24491
  5.83816   0.99586   0.47642   0.24919
  5.84036   0.99590   0.47769   0.25283
  5.84256   0.99586   0.47884   0.25786
  5.84476   0.99589   0.48001   0.26222
  5.84696   0.99589   0.48249   0.26777
  5.84916   0.99593   0.48352   0.27237
  5.85136   0.99589   0.48384   0.27776
  5.85356   0.99585   0.48554   0.28245
  5.85576   0.99597   0.48745   0.28739
  5.85795   0.99587   0.48926   0.29147
  5.86015   0.99596   0.48948   0.29695
  5.86235   0.99593   0.48995   0.30149
  5.86455   0.99598   0.49168   0.30607
  5.86675   0.99603   0.49266   0.31218
  5.86895   0.99590   0.49290   0.31671
  5.87115   0.99605   0.49332   0.32099
  5.87335   0.99590   0.49433   0.32667
  5.87555   0.99605   0.49538   0.33067
  5.87775   0.99596   0.49562   0.33505
  5.87994   0.99593   0.49637   0.34036
  5.88214   0.99602   0.49819   0.34497
  5.88434   0.99595   0.49878   0.34980
  5.88654   0.99598   0.50019   0.35435
  5.88874   0.99583   0.49979   0.35844
  5.89094   0.99585   0.50190   0.36273
  5.89314   0.99598   0.50190   0.36661
  5.89534   0.99604   0.50199   0.37046
  5.89754   0.99602   0.50346   0.37599
  5.89973   0.99607   0.50258   0.38177
  5.90193   0.99614   0.50379   0.38484
  5.90413   0.99598   0.50315   0.38858
  5.90633   0.99601   0.50353   0.39225
  5.90853   0.99599   0.50480   0.39683
  5.91073   0.99608   0.50665   0.40145
  5.91293   0.99605   0.50576   0.40547
  5.91513   0.99583   0.50604   0.40993
  5.91733   0.99598   0.50596   0.41353
  5.91952   0.99595   0.50458   0.41849
  5.92172   0.99602   0.50473   0.42167
  5.92392   0.99594   0.50726   0.42684
  5.92612   0.99594   0.50739   0.43005
  5.92832   0.99598   0.50751   0.43385
  5.93052   0.99584   0.50627   0.43823
  5.93272   0.99609   0.50699   0.44208
  5.93492   0.99589   0.50678   0.44687
  5.93712   0.99598   0.50705   0.45027
  5.93932   0.99598   0.50809   0.45470
  5.94151   0.99588   0.50766   0.45869
  5.94371   0.99595   0.50827   0.46194
  5.94591   0.99582   0.50832   0.46645
  5.94811   0.99593   0.50900   0.47062
  5.95031   0.99590   0.50859   0.47389
  5.95251   0.99593   0.50908   0.47708
  5.95471   0.99593   0.50817   0.48124
  5.95691   0.99588   0.50688   0.48432
  5.95911   0.99586   0.50889   0.48690
  5.96130   0.99571   0.50773   0.49049
  5.96350   0.99580   0.50772   0.49396
  5.96570   0.99577   0.50646   0.49754
  5.96790   0.99581   0.50589   0.50049
  5.97010   0.99555   0.50730   0.50432
  5.97230   0.99571   0.50636   0.50688
  5.97450   0.99571   0.50778   0.51040
  5.97670   0.99561   0.50720   0.51401
  5.97890   0.99565   0.50649   0.51612
  5.98110   0.99558   0.50667   0.51876
  5.98329   0.99564   0.50570   0.52077
  5.98549   0.99562   0.50606   0.52436
  5.98769   0.99553   0.50415   0.52640
  5.98989   0.99554   0.50532   0.52843
  5.99209   0.99555   0.50386   0.53265
  5.99429   0.99561   0.50487   0.53495
  5.99649   0.99543   0.50549   0.53709
  5.99869   0.99546   0.50290   0.53982
  6.00089   0.99542   0.50354   0.54229
  6.00308   0.99540   0.50252   0.54337
  6.00528   0.99546   0.50117   0.54599
  6.00748   0.99527   0.50127   0.54982
  6.00968   0.99535   0.50133   0.55160
  6.01188   0.99527   0.50027   0.55383
  6.01408   0.99521   0.50065   0.55435
  6.01628   0.99515   0.50006   0.55653
  6.01848   0.99513   0.50026   0.55940
  6.02068   0.99516   0.49877   0.56146
  6.02287   0.99515   0.49903   0.56266
  6.02507   0.99519   0.49832   0.56321
  6.02727   0.99512   0.49663   0.56674
  6.02947   0.99520   0.49370   0.56750
  6.03167   0.99500   0.49333   0.56975
  6.03387   0.99493   0.49318   0.57167
  6.03607   0.99502   0.49300   0.57378
  6.03827   0.99501   0.49275   0.57499
  6.04047   0.99511   0.49294   0.57694
  6.04267   0.99487   0.49064   0.57834
  6.04486   0.99494   0.49072   0.57936
  6.04706   0.99487   0.49014   0.58108
  6.04926   0.99488   0.48783   0.58356
  6.05146   0.99491   0.48841   0.58570
  6.05366   0.99472   0.48587   0.58539
  6.05586   0.99482   0.48496   0.58620
  6.05806   0.99459   0.48461   0.58810
  6.06026   0.99475   0.48310   0.58933
  6.06246   0.99466   0.48229   0.58980
  6.06465   0.99472   0.48098   0.59018
  6.06685   0.99465   0.48056   0.59368
  6.06905   0.99454   0.47881   0.59466
  6.07125   0.99461   0.47681   0.59569
  6.07345   0.99434   0.47581   0.59582
  6.07565   0.99437   0.47543   0.59711
  6.07785   0.99426   0.47518   0.59872
  6.08005   0.99440   0.47294   0.59877
  6.08225   0.99444   0.47003   0.59928
  6.08444   0.99433   0.46928   0.59989
  6.08664   0.99436   0.46737   0.60063
  6.08884   0.99408   0.46574   0.60298
  6.09104   0.99418   0.46594   0.60214
  6.09324   0.99413   0.46359   0.60300
  6.09544   0.99410   0.46208   0.60378
  6.09764   0.99415   0.46001   0.60469
  6.09984   0.99417   0.45929   0.60566
  6.10204   0.99424   0.45707   0.60619
  6.10424   0.99412   0.45491   0.60597
  6.10643   0.99418   0.45373   0.60691
  6.10863   0.99403   0.45021   0.60624
  6.11083   0.99396   0.44860   0.60820
  6.11303   0.99396   0.44600   0.60788
  6.11523   0.99394   0.44427   0.60736
  6.11743   0.99396   0.44327   0.60946
  6.11963   0.99386   0.44051   0.60876
  6.12183   0.99396   0.43866   0.60912
  6.12403   0.99376   0.43615   0.60964
  6.12622   0.99380   0.43388   0.61023
  6.12842   0.99376   0.43148   0.61104
  6.13062   0.99379   0.42997   0.61134
  6.13282   0.99387   0.42762   0.61049
  6.13502   0.99373   0.42477   0.61073
  6.13722   0.99375   0.42238   0.61106
  6.13942   0.99371   0.42034   0.61123
  6.14162   0.99373   0.41908   0.61137
  6.14382   0.99369   0.41568   0.61160
  6.14601   0.99377   0.41258   0.61304
  6.14821   0.99374   0.41035   0.61268
  6.15041   0.99357   0.40796   0.61209
  6.15261   0.99370   0.40511   0.61193
  6.15481   0.99360   0.40073   0.61254
  6.15701   0.99362   0.39853   0.61156
  6.15921   0.99346   0.39716   0.61194
  6.16141   0.99341   0.39301   0.61046
  6.16361   0.99355   0.38860   0.61125
  6.16581   0.99338   0.38558   0.61087
  6.16800   0.99348   0.38390   0.60971
  6.17020   0.99346   0.38055   0.60851
  6.17240   0.99348   0.37585   0.60786
  6.17460   0.99342   0.37143   0.60818
  6.17680   0.99355   0.36894   0.60812
  6.17900   0.99345   0.36504   0.60774
  6.18120   0.99340   0.36230   0.60514
  6.18340   0.99352   0.35909   0.60759
  6.18560   0.99342   0.35499   0.60732
  6.18779   0.99350   0.35077   0.60676
  6.18999   0.99339   0.34688   0.60551
  6.19219   0.99346   0.34502   0.60448
  6.19439   0.99344   0.34060   0.60488
  6.19659   0.99343   0.33637   0.60491
  6.19879   0.99336   0.33156   0.60332
  6.20099   0.99330   0.32793   0.60283
  6.20319   0.99346   0.32476   0.60143
  6.20539   0.99332   0.32047   0.60105
  6.20759   0.99344   0.31691   0.60006
  6.20978   0.99342   0.31153   0.59898
  6.21198   0.99338   0.30775   0.59821
  6.21418   0.99331   0.30414   0.59764
  6.21638   0.99329   0.29969   0.59622
  6.21858   0.99338   0.29486   0.59433
  6.22078   0.99332   0.29079   0.59285
  6.22298   0.99344   0.28588   0.59270
  6.22518   0.99336   0.28127   0.59162
  6.22738   0.99344   0.27845   0.59008
  6.22957   0.99339   0.27445   0.58944
  6.23177   0.99349   0.26827   0.58837
  6.23397   0.99356   0.26417   0.58675
  6.23617   0.99347   0.25996   0.58597
  6.23837   0.99344   0.25513   0.58475
  6.24057   0.99342   0.24907   0.58285
  6.24277   0.99355   0.24482   0.58070
  6.24497   0.99351   0.24036   0.58011
  6.24717   0.99348   0.23442   0.57853
  6.24936   0.99348   0.22988   0.57707
  6.25156   0.99345   0.22437   0.57491
  6.25376   0.99349   0.21790   0.57316
  6.25596   0.99333   0.21354   0.57104
  6.25816   0.99352   0.20822   0.56921
  6.26036   0.99335   0.20375   0.56877
  6.26256   0.99350   0.19904   0.56633
  6.26476   0.99353   0.19306   0.56452
  6.26696   0.99344   0.18764   0.56185
  6.26916   0.99354   0.18195   0.55995
  6.27135   0.99353   0.17672   0.55850
  6.27355   0.99356   0.17186   0.55617
  6.27575   0.99344   0.16635   0.55362
  6.27795   0.99365   0.15970   0.55172
  6.28015   0.99349   0.15509   0.55032
  6.28235   0.99349   0.14943   0.54767
  6.28455   0.99351   0.14452   0.54593
  6.28675   0.99358   0.13864   0.54392
  6.28895   0.99366   0.13259   0.54079
  6.29114   0.99350   0.12648   0.54000
  6.29334   0.99349   0.12195   0.53655
  6.29554   0.99349   0.11785   0.53350
  6.29774   0.99359   0.11056   0.53190
  6.29994   0.99343   0.10583   0.52794
  6.30214   0.99337   0.10168   0.52456
  6.30434   0.99349   0.09539   0.52209
  6.30654   0.99344   0.09056   0.51946
  6.30874   0.99356   0.08514   0.51696
  6.31093   0.99349   0.08076   0.51388
  6.31313   0.99363   0.07467   0.51011
  6.31533   0.99348   0.06876   0.50819
  6.31753   0.99353   0.06424   0.50493
  6.31973   0.99362   0.05932   0.50228
  6.32193   0.99353   0.05427   0.49930
  6.32413   0.99360   0.04817   0.49568
  6.32633   0.99348   0.04340   0.49305
  6.32853   0.99360   0.03732   0.48946
  6.33073   0.99362   0.03212   0.48532
  6.33292   0.99355   0.02670   0.48114
  6.33512   0.99364   0.02229   0.47819
  6.33732   0.99353   0.01824   0.47526
  6.33952   0.99367   0.01152   0.47133
  6.34172   0.99359   0.00670   0.46774
  6.34392   0.99366   0.00181   0.46318
  6.34612   0.99356  -0.00364   0.45911
  6.34832   0.99350  -0.00942   0.45361
  6.35052   0.99345  -0.01265   0.45004
  6.35271   0.99351  -0.01690   0.44431
  6.35491   0.99346  -0.02275   0.44149
  6.35711   0.99330  -0.02673   0.43910
  6.35931   0.99336  -0.03257   0.43372
  6.36151   0.99337  -0.03780   0.42933
  6.36371   0.99357  -0.04215   0.42487
  6.36591   0.99346  -0.04777   0.42107
  6.36811   0.99344  -0.05184   0.41699
  6.37031   0.99345  -0.05721   0.41342
  6.37250   0.99347  -0.06087   0.40915
  6.37470   0.99351  -0.06580   0.40379
  6.37690   0.99340  -0.06939   0.40002
  6.37910   0.99345  -0.07375   0.39498
  6.38130   0.99332  -0.07904   0.39118
  6.38350   0.99338  -0.08232   0.38689
  6.38570   0.99330  -0.08669   0.38202
  6.38790   0.99333  -0.09022   0.37701
  6.39010   0.99333  -0.09505   0.37283
  6.39230   0.99327  -0.09934   0.36786
  6.39449   0.99329  -0.10424   0.36335
  6.39669   0.99315  -0.10673   0.35945
  6.39889   0.99319  -0.10949   0.35399
  6.40109   0.99311  -0.11462   0.34940
  6.40329   0.99307  -0.11749   0.34480
  6.40549   0.99305  -0.12227   0.34048
  6.40769   0.99292  -0.12522   0.33418
  6.40989   0.99303  -0.12845   0.32899
  6.41209   0.99293  -0.13287   0.32473
  6.41428   0.99301  -0.13543   0.31925
  6.41648   0.99297  -0.13921   0.31516
  6.41868   0.99291  -0.14234   0.31079
  6.42088   0.99287  -0.14440   0.30557
  6.42308   0.99289  -0.14815   0.29983
  6.42528   0.99300  -0.15069   0.29537
  6.42748   0.99287  -0.15266   0.29025
  6.42968   0.99292  -0.15510   0.28540
  6.43188   0.99283  -0.15746   0.27956
  6.43408   0.99293  -0.16014   0.27457
  6.43627   0.99287  -0.16211   0.27001
  6.43847   0.99286  -0.16496   0.26510
  6.44067   0.99274  -0.16743   0.26025
  6.44287   0.99271  -0.16926   0.25412
  6.44507   0.99268  -0.17190   0.24882
  6.44727   0.99262  -0.17407   0.24378
  6.44947   0.99265  -0.17543   0.23834
  6.45167   0.99251  -0.17633   0.23328
  6.45387   0.99251  -0.17915   0.22863
  6.45606   0.99252  -0.18294   0.22402
  6.45826   0.99238  -0.18378   0.21880
  6.46046   0.99244  -0.18522   0.21430
  6.46266   0.99228  -0.18423   0.20951
  6.46486   0.99237  -0.18471   0.20402
  6.46706   0.99229  -0.18710   0.19761
  6.46926   0.99238  -0.18707   0.19126
  6.47146   0.99223  -0.18696   0.18712
  6.47366   0.99227  -0.18681   0.18256
  6.47585   0.99225  -0.18668   0.17729
  6.47805   0.99207  -0.18611   0.17231
  6.48025   0.99219  -0.18320   0.16740
  6.48245   0.99207  -0.18194   0.16263
  6.48465   0.99216  -0.17876   0.15747
  6.48685   0.99197  -0.17139   0.15238
  6.48905   0.99185  -0.16135   0.14705
  6.49125   0.99189  -0.14873   0.14292
  6.49345   0.99183  -0.13876   0.13861
  6.49565   0.99179  -0.13421   0.13416
  6.49784   0.99176  -0.13914   0.12852
  6.50004   0.99178  -0.15140   0.12379
  6.50224   0.99171  -0.16411   0.12013
  6.50444   0.99180  -0.17270   0.11614
  6.50664   0.99168  -0.18054   0.11169
  6.50884   0.99161  -0.18452   0.10753
  6.51104   0.99165  -0.18733   0.10275
  6.51324   0.99158  -0.18850   0.09924
  6.51544   0.99160  -0.18835   0.09562
  6.51763   0.99146  -0.18832   0.09194
  6.51983   0.99161  -0.18978   0.08741
  6.52203   0.99141  -0.18996   0.08405
  6.52423   0.99136  -0.18861   0.08033
  6.52643   0.99146  -0.18845   0.07633
  6.52863   0.99133  -0.18774   0.07303
  6.53083   0.99140  -0.18749   0.07001
  6.53303   0.99134  -0.18604   0.06571
  6.53523   0.99130  -0.18537   0.06086
  6.53742   0.99121  -0.18332   0.05784
  6.53962   0.99117  -0.18191   0.05423
  6.54182   0.99117  -0.18029   0.05124
  6.54402   0.99102  -0.17966   0.04756
  6.54622   0.99108  -0.17684   0.04305
  6.54842   0.99105  -0.17488   0.04075
  6.55062   0.99101  -0.17420   0.03686
  6.55282   0.99095  -0.17215   0.03380
  6.55502   0.99094  -0.17038   0.03055
  6.55722   0.99090  -0.16809   0.02824
  6.55941   0.99087  -0.16641   0.02540
  6.56161   0.99093  -0.16295   0.02164
  6.56381   0.99065  -0.16117   0.01999
  6.56601   0.99058  -0.15710   0.01627
  6.56821   0.99057  -0.15574   0.01466
  6.57041   0.99078  -0.15308   0.01233
  6.57261   0.99073  -0.14950   0.00899
  6.57481   0.99080  -0.14724   0.00696
  6.57701   0.99079  -0.14444   0.00427
  6.57920   0.99063  -0.14292   0.00242
  6.58140   0.99074  -0.13847   0.00012
  6.58360   0.99057  -0.13591  -0.00290
  6.58580   0.99059  -0.13332  -0.00524
  6.58800   0.99054  -0.12915  -0.00762
  6.59020   0.99058  -0.12640  -0.00869
  6.59240   0.99051  -0.12215  -0.01024
  6.59460   0.99041  -0.11920  -0.01200
  6.59680   0.99044  -0.11704  -0.01468
  6.59899   0.99040  -0.11282  -0.01537
  6.60119   0.99050  -0.10933  -0.01730
  6.60339   0.99043  -0.10549  -0.01885
  6.60559   0.99037  -0.10309  -0.01977
  6.60779   0.99040  -0.09843  -0.02131
  6.60999   0.99028  -0.09294  -0.02279
  6.61219   0.99030  -0.08916  -0.02427
  6.61439   0.99029  -0.08500  -0.02488
  6.61659   0.99039  -0.08116  -0.02581
  6.61879   0.99031  -0.07825  -0.02517
  6.62098   0.99028  -0.07417  -0.02620
  6.62318   0.99035  -0.06989  -0.02614
  6.62538   0.99024  -0.06539  -0.02776
  6.62758   0.99021  -0.05964  -0.02673
  6.62978   0.99019  -0.05607  -0.02658
  6.63198   0.99039  -0.05208  -0.02772
  6.63418   0.99031  -0.04714  -0.02627
  6.63638   0.99028  -0.04306  -0.02537
  6.63858   0.99029  -0.03917  -0.02030
  6.64077   0.99021  -0.03556  -0.01503
  6.64297   0.99022  -0.02878  -0.00682
  6.64517   0.99010  -0.02546   0.00452
  6.64737   0.99020  -0.02026   0.01539
  6.64957   0.99017  -0.01611   0.01875
  6.65177   0.99017  -0.01102   0.01429
  6.65397   0.99015  -0.00682   0.00278
  6.65617   0.99013  -0.00342  -0.00819
  6.65837   0.99028   0.00223  -0.01795
  6.66057   0.99014   0.00797  -0.02391
  6.66276   0.99020   0.01286  -0.02508
  6.66496   0.99017   0.01745  -0.02670
  6.66716   0.99025   0.02316  -0.02733
  6.66936   0.99020   0.02714  -0.02835
  6.67156   0.99023   0.03147  -0.02870
  6.67376   0.99030   0.03665  -0.02868
  6.67596   0.99033   0.04025  -0.02871
  6.67816   0.99023   0.04678  -0.02844
  6.68036   0.99022   0.05036  -0.02717
  6.68255   0.99019   0.05473  -0.02668
  6.68475   0.99019   0.06040  -0.02693
  6.68695   0.99020   0.06497  -0.02592
  6.68915   0.99021   0.06893  -0.02510
  6.69135   0.99009   0.07507  -0.02433
  6.69355   0.99021   0.08068  -0.02266
  6.69575   0.99022   0.08459  -0.02005
  6.69795   0.99029   0.09003  -0.02008
  6.70015   0.99028   0.09530  -0.01858
  6.70234   0.99026   0.09947  -0.01753
  6.70454   0.99017   0.10391  -0.01489
  6.70674   0.99003   0.10850  -0.01302
  6.70894   0.99013   0.11366  -0.01218
  6.71114   0.99017   0.11818  -0.01042
  6.71334   0.99032   0.12322  -0.00828
  6.71554   0.99025   0.12789  -0.00636
  6.71774   0.99024   0.13331  -0.00496
  6.71994   0.99025   0.13763  -0.00288
  6.72214   0.99020   0.14222  -0.00030
  6.72433   0.99030   0.14680   0.00191
  6.72653   0.99017   0.15165   0.00525
  6.72873   0.99028   0.15640   0.00586
  6.73093   0.99023   0.16261   0.00814
  6.73313   0.99025   0.16748   0.01149
  6.73533   0.99025   0.17062   0.01450
  6.73753   0.99008   0.17588   0.01727
  6.73973   0.99016   0.18118   0.02062
  6.74193   0.99011   0.18464   0.02307
  6.74412   0.99022   0.18834   0.02472
  6.74632   0.99025   0.19423   0.02860
  6.74852   0.99015   0.19945   0.03131
  6.75072   0.99014   0.20350   0.03484
  6.75292   0.99009   0.20739   0.03822
  6.75512   0.99023   0.21315   0.04098
  6.75732   0.99015   0.21795   0.04457
  6.75952   0.99016   0.22218   0.04784
  6.76172   0.99010   0.22668   0.05171
  6.76391   0.99012   0.22977   0.05449
  6.76611   0.99016   0.23434   0.05849
  6.76831   0.99015   0.23777   0.06152
  6.77051   0.99015   0.24258   0.06557
  6.77271   0.99006   0.24688   0.06900
  6.77491   0.99016   0.25022   0.07212
  6.77711   0.99011   0.25337   0.07668
  6.77931   0.99017   0.25741   0.08068
  6.78151   0.99001   0.26246   0.08377
  6.78371   0.98990   0.26601   0.08800
  6.78590   0.98999   0.26923   0.09163
  6.78810   0.98996   0.27198   0.09562
  6.79030   0.99007   0.27665   0.09841
  6.79250   0.98997   0.28113   0.10279
  6.79470   0.98996   0.28484   0.10756
  6.79690   0.99000   0.28713   0.11219
  6.79910   0.99003   0.29109   0.11472
  6.80130   0.99009   0.29465   0.11820
  6.80350   0.98999   0.29828   0.12417
  6.80569   0.98995   0.30253   0.12865
  6.80789   0.98990   0.30499   0.13270
  6.81009   0.98996   0.30766   0.13789
  6.81229   0.98987   0.31070   0.14219
  6.81449   0.98988   0.31284   0.14657
  6.81669   0.98989   0.31681   0.15040
  6.81889   0.98982   0.31843   0.15571
  6.82109   0.98981   0.32084   0.16012
  6.82329   0.98976   0.32305   0.16446
  6.82548   0.98978   0.32728   0.16969
  6.82768   0.98953   0.32916   0.17408
  6.82988   0.98969   0.33284   0.17943
  6.83208   0.98964   0.33574   0.18426
  6.83428   0.98960   0.33799   0.19044
  6.83648   0.98960   0.33922   0.19536
  6.83868   0.98942   0.34163   0.20009
  6.84088   0.98951   0.34491   0.20672
  6.84308   0.98945   0.34732   0.21118
  6.84528   0.98949   0.35122   0.21506
  6.84747   0.98942   0.35347   0.22160
  6.84967   0.98949   0.35546   0.22649
  6.85187   0.98953   0.35700   0.23106
  6.85407   0.98937   0.36016   0.23665
  6.85627   0.98937   0.36181   0.24085
  6.85847   0.98928   0.36416   0.24599
  6.86067   0.98932   0.36526   0.25119
  6.86287   0.98933   0.36824   0.25579
  6.86507   0.98927   0.36859   0.26069
  6.86726   0.98923   0.37205   0.26656
  6.86946   0.98915   0.37414   0.27194
  6.87166   0.98910   0.37605   0.27556
  6.87386   0.98908   0.37700   0.28089
  6.87606   0.98915   0.37859   0.28528
  6.87826   0.98906   0.38066   0.28892
  6.88046   0.98898   0.38162   0.29486
  6.88266   0.98896   0.38312   0.29986
  6.88486   0.98897   0.38506   0.30484
  6.88706   0.98894   0.38701   0.30973
  6.88925   0.98876   0.38738   0.31464
  6.89145   0.98881   0.38944   0.32037
  6.89365   0.98873   0.39150   0.32368
  6.89585   0.98864   0.39158   0.32888
  6.89805   0.98864   0.39359   0.33455
  6.90025   0.98860   0.39710   0.33851
  6.90245   0.98867   0.39716   0.34337
  6.90465   0.98856   0.39811   0.34785
  6.90685   0.98867   0.39974   0.35294
  6.90904   0.98852   0.40139   0.35806
  6.91124   0.98845   0.40225   0.36190
  6.91344   0.98853   0.40354   0.36566
  6.91564   0.98841   0.40528   0.37134
  6.91784   0.98859   0.40631   0.37447
  6.92004   0.98831   0.40811   0.37942
  6.92224   0.98827   0.40852   0.38259
  6.92444   0.98826   0.40836   0.38638
  6.92664   0.98825   0.40799   0.39028
  6.92883   0.98826   0.40991   0.39422
  6.93103   0.98816   0.40951   0.39939
  6.93323   0.98813   0.41125   0.40345
  6.93543   0.98812   0.41236   0.40725
  6.93763   0.98811   0.41315   0.41162
  6.93983   0.98804   0.41416   0.41447
  6.94203   0.98783   0.41526   0.41925
  6.94423   0.98785   0.41641   0.42391
  6.94643   0.98791   0.41592   0.42640
  6.94863   0.98788   0.41560   0.43007
  6.95082   0.98785   0.41731   0.43446
  6.95302   0.98789   0.41847   0.43881
  6.95522   0.98774   0.41828   0.44336
  6.95742   0.98786   0.41806   0.44712
  6.95962   0.98772   0.41939   0.44996
  6.96182   0.98765   0.41962   0.45427
  6.96402   0.98769   0.41967   0.45675
  6.96622   0.98751   0.41930   0.46083
  6.96842   0.98757   0.42006   0.46464
  6.97061   0.98743   0.42090   0.46826
  6.97281   0.98743   0.42155   0.47076
  6.97501   0.98736   0.42095   0.47378
  6.97721   0.98723   0.42216   0.47677
  6.97941   0.98727   0.42205   0.48037
  6.98161   0.98717   0.42152   0.48405
  6.98381   0.98721   0.42094   0.48732
  6.98601   0.98727   0.42216   0.48998
  6.98821   0.98727   0.42313   0.49246
  6.99040   0.98725   0.42343   0.49531
  6.99260   0.98721   0.42337   0.49936
  6.99480   0.98724   0.42313   0.50296
  6.99700   0.98720   0.42404   0.50468
  6.99920   0.98728   0.42484   0.50706
  7.00140   0.98714   0.42548   0.51065
  7.00360   0.98710   0.42447   0.51316
  7.00580   0.98707   0.42415   0.51561
  7.00800   0.98697   0.42426   0.51809
  7.01020   0.98694   0.42412   0.51969
  7.01239   0.98699   0.42336   0.52197
  7.01459   0.98700   0.42233   0.52461
  7.01679   0.98694   0.42262   0.52650
  7.01899   0.98687   0.42277   0.52831
  7.02119   0.98680   0.42274   0.53090
  7.02339   0.98672   0.42298   0.53346
  7.02559   0.98666   0.42198   0.53386
  7.02779   0.98670   0.42201   0.53626
  7.02999   0.98674   0.42291   0.53848
  7.03218   0.98668   0.42248   0.53970
  7.03438   0.98679   0.42151   0.54219
  7.03658   0.98661   0.42175   0.54381
  7.03878   0.98672   0.42184   0.54497
  7.04098   0.98673   0.42171   0.54827
  7.04318   0.98665   0.42248   0.54977
  7.04538   0.98671   0.42218   0.55136
  7.04758   0.98660   0.42097   0.55256
  7.04978   0.98666   0.42084   0.55440
  7.05197   0.98662   0.42085   0.55556
  7.05417   0.98667   0.42120   0.55737
  7.05637   0.98664   0.41954   0.55764
  7.05857   0.98657   0.42009   0.55889
  7.06077   0.98645   0.41979   0.56077
  7.06297   0.98640   0.41886   0.56216
  7.06517   0.98642   0.41726   0.56304
  7.06737   0.98640   0.41745   0.56440
  7.06957   0.98650   0.41714   0.56551
  7.07177   0.98643   0.41495   0.56684
  7.07396   0.98636   0.41443   0.56771
  7.07616   0.98648   0.41350   0.56835
  7.07836   0.98644   0.41317   0.56987
  7.08056   0.98640   0.41261   0.57047
  7.08276   0.98638   0.41341   0.57102
  7.08496   0.98640   0.41191   0.57289
  7.08716   0.98643   0.41138   0.57357
  7.08936   0.98650   0.40949   0.57449
  7.09156   0.98651   0.40948   0.57510
  7.09375   0.98644   0.40993   0.57702
  7.09595   0.98646   0.40874   0.57738
  7.09815   0.98641   0.40700   0.57837
  7.10035   0.98639   0.40721   0.57853
  7.10255   0.98634   0.40514   0.57874
  7.10475   0.98641   0.40502   0.57968
  7.10695   0.98632   0.40457   0.57992
  7.10915   0.98630   0.40276   0.58073
  7.11135   0.98643   0.40077   0.58005
  7.11355   0.98637   0.40091   0.58046
  7.11574   0.98645   0.39872   0.58103
  7.11794   0.98643   0.39696   0.58126
  7.12014   0.98647   0.39729   0.58223
  7.12234   0.98632   0.39536   0.58203
  7.12454   0.98635   0.39431   0.58206
  7.12674   0.98641   0.39211   0.58227
  7.12894   0.98641   0.39123   0.58328
  7.13114   0.98634   0.38989   0.58324
  7.13334   0.98634   0.38772   0.58400
  7.13553   0.98648   0.38730   0.58309
  7.13773   0.98638   0.38604   0.58389
  7.13993   0.98642   0.38539   0.58453
  7.14213   0.98647   0.38389   0.58302
  7.14433   0.98631   0.38238   0.58429
  7.14653   0.98628   0.38131   0.58462
  7.14873   0.98630   0.37954   0.58489
  7.15093   0.98640   0.37760   0.58393
  7.15313   0.98627   0.37542   0.58293
  7.15532   0.98623   0.37292   0.58261
  7.15752   0.98620   0.37280   0.58389
  7.15972   0.98632   0.36963   0.58363
  7.16192   0.98643   0.36833   0.58185
  7.16412   0.98628   0.36710   0.58208
  7.16632   0.98632   0.36470   0.58205
  7.16852   0.98617   0.36197   0.58119
  7.17072   0.98628   0.36001   0.58148
  7.17292   0.98631   0.35827   0.58005
  7.17512   0.98624   0.35656   0.57960
  7.17731   0.98636   0.35355   0.57977
  7.17951   0.98618   0.35160   0.57875
  7.18171   0.98634   0.35018   0.57834
  7.18391   0.98630   0.34833   0.57785
  7.18611   0.98633   0.34592   0.57798
  7.18831   0.98631   0.34273   0.57686
  7.19051   0.98622   0.34201   0.57758
  7.19271   0.98629   0.33926   0.57611
  7.19491   0.98617   0.33577   0.57539
  7.19710   0.98625   0.33322   0.57405
  7.19930   0.98628   0.33116   0.57387
  7.20150   0.98623   0.32881   0.57357
  7.20370   0.98614   0.32607   0.57142
  7.20590   0.98619   0.32343   0.57119
  7.20810   0.98610   0.32103   0.56936
  7.21030   0.98616   0.31852   0.56881
  7.21250   0.98614   0.31454   0.56839
  7.21470   0.98606   0.31014   0.56729
  7.21689   0.98624   0.30848   0.56592
  7.21909   0.98615   0.30635   0.56534
  7.22129   0.98611   0.30319   0.56384
  7.22349   0.98602   0.29852   0.56189
  7.22569   0.98603   0.29432   0.56180
  7.22789   0.98601   0.29382   0.55977
  7.23009   0.98593   0.29061   0.55818
  7.23229   0.98606   0.28778   0.55778
  7.23449   0.98592   0.28285   0.55643
  7.23669   0.98598   0.28036   0.55557
  7.23888   0.98604   0.27670   0.55459
  7.24108   0.98599   0.27392   0.55290
  7.24328   0.98598   0.26898   0.55127
  7.24548   0.98600   0.26567   0.54911
  7.24768   0.98589   0.26180   0.54763
  7.24988   0.98575   0.25722   0.54592
  7.25208   0.98580   0.25460   0.54515
  7.25428   0.98579   0.25090   0.54234
  7.25648   0.98566   0.24586   0.54043
  7.25867   0.98565   0.24211   0.53973
  7.26087   0.98575   0.23897   0.53717
  7.26307   0.98577   0.23552   0.53515
  7.26527   0.98569   0.23022   0.53251
  7.26747   0.98564   0.22702   0.53067
  7.26967   0.98558   0.22206   0.53018
  7.27187   0.98561   0.21810   0.52812
  7.27407   0.98556   0.21408   0.52584
  7.27627   0.98552   0.21059   0.52239
  7.27846   0.98554   0.20618   0.52017
  7.28066   0.98545   0.20019   0.51878
  7.28286   0.98556   0.19686   0.51665
  7.28506   0.98541   0.19282   0.51402
  7.28726   0.98547   0.18799   0.51144
  7.28946   0.98537   0.18316   0.50732
  7.29166   0.98530   0.17862   0.50580
  7.29386   0.98537   0.17433   0.50419
  7.29606   0.98535   0.16862   0.50272
  7.29826   0.98531   0.16514   0.49944
  7.30045   0.98512   0.15840   0.49647
  7.30265   0.98517   0.15366   0.49329
  7.30485   0.98506   0.14784   0.48926
  7.30705   0.98499   0.14269   0.48618
  7.30925   0.98497   0.13751   0.48143
  7.31145   0.98483   0.13241   0.47937
  7.31365   0.98483   0.12808   0.47677
  7.31585   0.98476   0.12390   0.47343
  7.31805   0.98479   0.11860   0.47032
  7.32024   0.98476   0.11300   0.46740
  7.32244   0.98481   0.10923   0.46391
  7.32464   0.98470   0.10414   0.46038
  7.32684   0.98471   0.09901   0.45762
  7.32904   0.98467   0.09504   0.45388
  7.33124   0.98456   0.09073   0.45016
  7.33344   0.98460   0.08543   0.44726
  7.33564   0.98459   0.07940   0.44347
  7.33784   0.98459   0.07453   0.44021
  7.34003   0.98458   0.06955   0.43593
  7.34223   0.98451   0.06291   0.43216
  7.34443   0.98442   0.05858   0.42809
  7.34663   0.98430   0.05304   0.42359
  7.34883   0.98428   0.04736   0.41876
  7.35103   0.98412   0.04240   0.41522
  7.35323   0.98416   0.03811   0.41039
  7.35543   0.98407   0.03194   0.40685
  7.35763   0.98409   0.02695   0.40325
  7.35983   0.98405   0.02220   0.39835
  7.36202   0.98393   0.01686   0.39425
  7.36422   0.98388   0.01239   0.39051
  7.36642   0.98384   0.00683   0.38671
  7.36862   0.98393   0.00172   0.38375
  7.37082   0.98381  -0.00371   0.37886
  7.37302   0.98382  -0.00899   0.37457
  7.37522   0.98379  -0.01480   0.36922
  7.37742   0.98365  -0.01897   0.36589
  7.37962   0.98357  -0.02242   0.36185
  7.38181   0.98357  -0.02761   0.35787
  7.38401   0.98352  -0.03338   0.35278
  7.38621   0.98349  -0.03867   0.34823
  7.38841   0.98342  -0.04395   0.34386
  7.39061   0.98335  -0.04997   0.33804
  7.39281   0.98338  -0.05504   0.33461
  7.39501   0.98341  -0.05954   0.33025
  7.39721   0.98333  -0.06454   0.32501
  7.39941   0.98326  -0.06880   0.32025
  7.40161   0.98318  -0.07503   0.31450
  7.40380   0.98330  -0.07922   0.30948
  7.40600   0.98317  -0.08416   0.30373
  7.40820   0.98309  -0.08956   0.29985
  7.41040   0.98287  -0.09455   0.29556
  7.41260   0.98302  -0.09872   0.29041
  7.41480   0.98302  -0.10355   0.28561
  7.41700   0.98296  -0.10787   0.28060
  7.41920   0.98290  -0.11191   0.27504
  7.42140   0.98275  -0.11626   0.27003
  7.42359   0.98284  -0.12024   0.26594
  7.42579   0.98282  -0.12425   0.26000
  7.42799   0.98281  -0.12840   0.25552
  7.43019   0.98284  -0.13402   0.25023
  7.43239   0.98272  -0.13840   0.24537
  7.43459   0.98277  -0.14274   0.24043
  7.43679   0.98264  -0.14796   0.23489
  7.43899   0.98260  -0.15163   0.23089
  7.44119   0.98256  -0.15442   0.22515
  7.44338   0.98253  -0.15941   0.21967
  7.44558   0.98249  -0.16488   0.21417
  7.44778   0.98240  -0.16977   0.20929
  7.44998   0.98231  -0.17359   0.20449
  7.45218   0.98214  -0.17699   0.19805
  7.45438   0.98217  -0.17920   0.19236
  7.45658   0.98222  -0.18343   0.18682
  7.45878   0.98228  -0.18713   0.18259
  7.46098   0.98228  -0.18856   0.17745
  7.46318   0.98219  -0.19378   0.17202
  7.46537   0.98227  -0.19625   0.16740
  7.46757   0.98217  -0.19951   0.16291
  7.46977   0.98221  -0.20347   0.15875
  7.47197   0.98213  -0.20542   0.15370
  7.47417   0.98217  -0.21026   0.14919
  7.47637   0.98207  -0.21236   0.14426
  7.47857   0.98209  -0.21572   0.13944
  7.48077   0.98199  -0.21780   0.13469
  7.48297   0.98199  -0.22018   0.12918
  7.48516   0.98205  -0.22286   0.12627
  7.48736   0.98193  -0.22566   0.12184
  7.48956   0.98195  -0.22935   0.11620
  7.49176   0.98188  -0.23084   0.11112
  7.49396   0.98180  -0.23394   0.10714
  7.49616   0.98185  -0.23520   0.10173
  7.49836   0.98182  -0.23740   0.09739
  7.50056   0.98185  -0.23985   0.09356
  7.50276   0.98168  -0.24240   0.08833
  7.50495   0.98172  -0.24515   0.08591
  7.50715   0.98175  -0.24638   0.08121
  7.50935   0.98177  -0.24732   0.07816
  7.51155   0.98175  -0.24920   0.07467
  7.51375   0.98159  -0.25039   0.07056
  7.51595   0.98164  -0.25115   0.06720
  7.51815   0.98167  -0.25356   0.06294
  7.52035   0.98169  -0.25383   0.05858
  7.52255   0.98168  -0.25526   0.05416
  7.52475   0.98165  -0.25641   0.05117
  7.52694   0.98169  -0.25727   0.04698
  7.52914   0.98165  -0.25744   0.04339
  7.53134   0.98168  -0.25710   0.04010
  7.53354   0.98163  -0.25796   0.03508
  7.53574   0.98161  -0.25722   0.03201
  7.53794   0.98155  -0.25612   0.02838
  7.54014   0.98165  -0.25538   0.02586
  7.54234   0.98167  -0.25124   0.02252
  7.54454   0.98152  -0.24535   0.01886
  7.54673   0.98149  -0.23715   0.01614
  7.54893   0.98141  -0.22629   0.01324
  7.55113   0.98148  -0.21467   0.01073
  7.55333   0.98143  -0.20838   0.00677
  7.55553   0.98146  -0.20967   0.00231
  7.55773   0.98137  -0.21739   0.00016
  7.55993   0.98133  -0.23031  -0.00135
  7.56213   0.98146  -0.24140  -0.00348
  7.56433   0.98146  -0.24829  -0.00592
  7.56652   0.98146  -0.25328  -0.00848
  7.56872   0.98144  -0.25534  -0.01217
  7.57092   0.98147  -0.25848  -0.01356
  7.57312   0.98139  -0.25958  -0.01781
  7.57532   0.98143  -0.26018  -0.01895
  7.57752   0.98137  -0.26064  -0.02155
  7.57972   0.98141  -0.26044  -0.02360
  7.58192   0.98135  -0.25921  -0.02583
  7.58412   0.98129  -0.25760  -0.02807
  7.58632   0.98136  -0.25888  -0.02943
  7.58851   0.98134  -0.25852  -0.03186
  7.59071   0.98134  -0.25815  -0.03349
  7.59291   0.98126  -0.25762  -0.03443
  7.59511   0.98126  -0.25627  -0.03629
  7.59731   0.98130  -0.25287  -0.03795
  7.59951   0.98124  -0.25234  -0.04035
  7.60171   0.98119  -0.25108  -0.04132
  7.60391   0.98116  -0.24836  -0.04209
  7.60611   0.98116  -0.24823  -0.04274
  7.60830   0.98116  -0.24600  -0.04390
  7.61050   0.98107  -0.24393  -0.04441
  7.61270   0.98116  -0.24197  -0.04438
  7.61490   0.98115  -0.23914  -0.04602
  7.61710   0.98119  -0.23797  -0.04649
  7.61930   0.98114  -0.23524  -0.04613
  7.62150   0.98120  -0.23279  -0.04611
  7.62370   0.98114  -0.23190  -0.04685
  7.62590   0.98107  -0.22913  -0.04703
  7.62810   0.98097  -0.22705  -0.04635
  7.63029   0.98089  -0.22357  -0.04463
  7.63249   0.98095  -0.22036  -0.04059
  7.63469   0.98098  -0.21640  -0.03726
  7.63689   0.98093  -0.21416  -0.02985
  7.63909   0.98096  -0.21213  -0.01926
  7.64129   0.98100  -0.20986  -0.00699
  7.64349   0.98090  -0.20572  -0.00180
  7.64569   0.98086  -0.20307  -0.00454
  7.64789   0.98081  -0.19960  -0.01466
  7.65008   0.98075  -0.19857  -0.02660
  7.65228   0.98081  -0.19512  -0.03501
  7.65448   0.98080  -0.18933  -0.04074
  7.65668   0.98078  -0.18543  -0.04400
  7.65888   0.98070  -0.18208  -0.04649
  7.66108   0.98083  -0.17813  -0.04770
  7.66328   0.98080  -0.17451  -0.04718
  7.66548   0.98085  -0.17097  -0.04725
  7.66768   0.98079  -0.16742  -0.04666
  7.66987   0.98068  -0.16372  -0.04769
  7.67207   0.98075  -0.16049  -0.04715
  7.67427   0.98069  -0.15601  -0.04654
  7.67647   0.98061  -0.15169  -0.04604
  7.67867   0.98067  -0.14788  -0.04521
  7.68087   0.98054  -0.14320  -0.04439
  7.68307   0.98058  -0.13954  -0.04350
  7.68527   0.98045  -0.13472  -0.04269
  7.68747   0.98047  -0.13040  -0.04049
  7.68967   0.98051  -0.12574  -0.03963
  7.69186   0.98046  -0.12234  -0.03866
  7.69406   0.98033  -0.11764  -0.03729
  7.69626   0.98023  -0.11187  -0.03676
  7.69846   0.98040  -0.10940  -0.03385
  7.70066   0.98034  -0.10529  -0.03240
  7.70286   0.98024  -0.10021  -0.03040
  7.70506   0.98020  -0.09442  -0.02935
  7.70726   0.98021  -0.09132  -0.02595
  7.70946   0.98015  -0.08534  -0.02456
  7.71165   0.98011  -0.08009  -0.02186
  7.71385   0.98010  -0.07700  -0.01957
  7.71605   0.98020  -0.07211  -0.01643
  7.71825   0.98008  -0.06639  -0.01480
  7.72045   0.98005  -0.06120  -0.01376
  7.72265   0.98009  -0.05621  -0.01057
  7.72485   0.97999  -0.05211  -0.00709
  7.72705   0.97984  -0.04675  -0.00509
  7.72925   0.97979  -0.04136  -0.00328
  7.73144   0.97971  -0.03540  -0.00030
  7.73364   0.97972  -0.03176   0.00356
  7.73584   0.97964  -0.02769   0.00501
  7.73804   0.97952  -0.02259   0.00831
  7.74024   0.97938  -0.01753   0.01215
  7.74244   0.97944  -0.01249   0.01524
  7.74464   0.97938  -0.00683   0.01871
  7.74684   0.97933  -0.00167   0.02133
  7.74904   0.97938   0.00146   0.02504
  7.75124   0.97920   0.00759   0.02865
  7.75343   0.97916   0.01370   0.03221
  7.75563   0.97925   0.01781   0.03562
  7.75783   0.97916   0.02272   0.03843
  7.76003   0.97916   0.02685   0.04213
  7.76223   0.97904   0.03485   0.04621
  7.76443   0.97908   0.03794   0.05032
  7.76663   0.97902   0.04176   0.05381
  7.76883   0.97896   0.04714   0.05854
  7.77103   0.97894   0.05279   0.06274
  7.77322   0.97887   0.05749   0.06674
  7.77542   0.97872   0.06218   0.06985
  7.77762   0.97872   0.06722   0.07391
  7.77982   0.97872   0.07130   0.07742
  7.78202   0.97851   0.07662   0.08127
  7.78422   0.97842   0.08100   0.08524
  7.78642   0.97850   0.08571   0.08974
  7.78862   0.97855   0.09105   0.09418
  7.79082   0.97840   0.09459   0.09767
  7.79301   0.97833   0.09997   0.10266
  7.79521   0.97830   0.10403   0.10779
  7.79741   0.97821   0.10961   0.11249
  7.79961   0.97817   0.11383   0.11737
  7.80181   0.97816   0.11973   0.12070
  7.80401   0.97815   0.12449   0.12551
  7.80621   0.97800   0.12747   0.12990
  7.80841   0.97800   0.13289   0.13512
  7.81061   0.97804   0.13660   0.13904
  7.81281   0.97801   0.14118   0.14413
  7.81500   0.97787   0.14610   0.14847
  7.81720   0.97774   0.15058   0.15378
  7.81940   0.97778   0.15400   0.15854
  7.82160   0.97754   0.15915   0.16354
  7.82380   0.97753   0.16384   0.16927
  7.82600   0.97755   0.16801   0.17369
  7.82820   0.97749   0.17243   0.17822
  7.83040   0.97732   0.17619   0.18360
  7.83260   0.97731   0.18051   0.18868
  7.83479   0.97730   0.18355   0.19498
  7.83699   0.97722   0.18733   0.19980
  7.83919   0.97723   0.19352   0.20643
  7.84139   0.97719   0.19600   0.21196
  7.84359   0.97715   0.20065   0.21672
  7.84579   0.97706   0.20389   0.22184
  7.84799   0.97705   0.20653   0.22756
  7.85019   0.97695   0.21117   0.23360
  7.85239   0.97694   0.21587   0.23882
  7.85459   0.97695   0.21995   0.24341
  7.85678   0.97684   0.22402   0.24917
  7.85898   0.97677   0.22755   0.25431
  7.86118   0.97668   0.23103   0.25816
  7.86338   0.97675   0.23287   0.26354
  7.86558   0.97675   0.23603   0.26852
  7.86778   0.97661   0.24063   0.27315
  7.86998   0.97661   0.24309   0.27849
  7.87218   0.97650   0.24603   0.28180
  7.87438   0.97662   0.24976   0.28784
  7.87657   0.97652   0.25314   0.29378
  7.87877   0.97637   0.25656   0.29748
  7.88097   0.97630   0.25947   0.30285
  7.88317   0.97617   0.26243   0.30889
  7.88537   0.97624   0.26519   0.31320
  7.88757   0.97617   0.26737   0.31801
  7.88977   0.97617   0.27032   0.32298
  7.89197   0.97621   0.27319   0.32841
  7.89417   0.97619   0.27652   0.33266
  7.89636   0.97610   0.27800   0.33682
  7.89856   0.97603   0.28028   0.34243
  7.90076   0.97600   0.28291   0.34610
  7.90296   0.97587   0.28540   0.35110
  7.90516   0.97577   0.28785   0.35680
  7.90736   0.97582   0.28990   0.36095
  7.90956   0.97591   0.29203   0.36579
  7.91176   0.97593   0.29546   0.36877
  7.91396   0.97584   0.29724   0.37333
  7.91616   0.97570   0.29949   0.37773
  7.91835   0.97561   0.30228   0.38067
  7.92055   0.97553   0.30449   0.38570
  7.92275   0.97552   0.30638   0.39056
  7.92495   0.97550   0.30877   0.39477
  7.92715   0.97549   0.30956   0.39799
  7.92935   0.97554   0.31152   0.40229
  7.93155   0.97546   0.31230   0.40624
  7.93375   0.97538   0.31467   0.41135
  7.93595   0.97535   0.31696   0.41492
  7.93814   0.97536   0.31923   0.41845
  7.94034   0.97538   0.32108   0.42330
  7.94254   0.97525   0.32278   0.42655
  7.94474   0.97526   0.32384   0.43142
  7.94694   0.97526   0.32485   0.43455
  7.94914   0.97525   0.32769   0.43881
  7.95134   0.97524   0.32935   0.44181
  7.95354   0.97528   0.33010   0.44638
  7.95574   0.97517   0.33086   0.44947
  7.95793   0.97509   0.33266   0.45282
  7.96013   0.97506   0.33420   0.45805
  7.96233   0.97506   0.33514   0.45991
  7.96453   0.97503   0.33706   0.46318
  7.96673   0.97496   0.33632   0.46687
  7.96893   0.97486   0.33859   0.47006
  7.97113   0.97482   0.33938   0.47277
  7.97333   0.97483   0.34098   0.47677
  7.97553   0.97478   0.34126   0.48047
  7.97773   0.97482   0.34173   0.48369
  7.97992   0.97469   0.34378   0.48766
  7.98212   0.97462   0.34370   0.48888
  7.98432   0.97459   0.34542   0.49303
  7.98652   0.97460   0.34588   0.49435
  7.98872   0.97459   0.34732   0.49852
  7.99092   0.97454   0.34863   0.50154
  7.99312   0.97440   0.34870   0.50348
  7.99532   0.97438   0.34875   0.50758
  7.99752   0.97439   0.35108   0.50843
  7.99971   0.97442   0.35177   0.51221
  8.00191   0.97442   0.35388   0.51470
  8.00411   0.97427   0.35326   0.51777
  8.00631   0.97424   0.35376   0.51908
  8.00851   0.97424   0.35501   0.52127
  8.01071   0.97429   0.35556   0.52323
  8.01291   0.97411   0.35608   0.52594
  8.01511   0.97413   0.35526   0.52788
  8.01731   0.97402   0.35544   0.52882
  8.01950   0.97392   0.35716   0.53162
  8.02170   0.97396   0.35713   0.53404
  8.02390   0.97387   0.35960   0.53609
  8.02610   0.97389   0.35958   0.53757
  8.02830   0.97364   0.35940   0.53924
  8.03050   0.97368   0.35963   0.54186
  8.03270   0.97369   0.35925   0.54234
  8.03490   0.97361   0.36055   0.54438
  8.03710   0.97364   0.36008   0.54578
  8.03930   0.97357   0.36083   0.54801
  8.04149   0.97336   0.36057   0.54990
  8.04369   0.97325   0.36156   0.55172
  8.04589   0.97333   0.36260   0.55307
  8.04809   0.97329   0.36347   0.55429
  8.05029   0.97319   0.36261   0.55575
  8.05249   0.97312   0.36249   0.55708
  8.05469   0.97311   0.36317   0.55814
  8.05689   0.97287   0.36306   0.55930
  8.05909   0.97275   0.36402   0.56048
  8.06128   0.97261   0.36333   0.56181
  8.06348   0.97258   0.36249   0.56318
  8.06568   0.97263   0.36364   0.56404
  8.06788   0.97242   0.36371   0.56483
  8.07008   0.97235   0.36355   0.56639
  8.07228   0.97234   0.36397   0.56862
  8.07448   0.97224   0.36303   0.56911
  8.07668   0.97212   0.36401   0.56984
  8.07888   0.97193   0.36483   0.57143
  8.08108   0.97184   0.36487   0.57164
  8.08327   0.97175   0.36615   0.57367
  8.08547   0.97171   0.36607   0.57487
  8.08767   0.97152   0.36587   0.57521
  8.08987   0.97136   0.36820   0.57660
  8.09207   0.97138   0.36674   0.57638
  8.09427   0.97115   0.36800   0.57769
  8.09647   0.97101   0.36794   0.57794
  8.09867   0.97085   0.36753   0.57952
  8.10087   0.97066   0.36657   0.57919
  8.10306   0.97053   0.36678   0.58064
  8.10526   0.97034   0.36688   0.58311
  8.10746   0.97007   0.36712   0.58230
  8.10966   0.96986   0.36681   0.58333
  8.11186   0.96966   0.36533   0.58310
  8.11406   0.96955   0.36753   0.58425
  8.11626   0.96937   0.36650   0.58524
  8.11846   0.96924   0.36595   0.58590
  8.12066   0.96906   0.36680   0.58577
  8.12285   0.96881   0.36813   0.58745
  8.12505   0.96860   0.36849   0.58708
  8.12725   0.96836   0.36775   0.58779
  8.12945   0.96823   0.36720   0.58816
  8.13165   0.96801   0.36682   0.58834
  8.13385   0.96765   0.36687   0.58981
  8.13605   0.96730   0.36592   0.59010
  8.13825   0.96701   0.36857   0.59030
  8.14045   0.96677   0.36887   0.59023
  8.14265   0.96655   0.36754   0.58961
  8.14484   0.96636   0.36852   0.59019
  8.14704   0.96609   0.36810   0.59133
  8.14924   0.96585   0.36782   0.59151
  8.15144   0.96537   0.36768   0.59158
  8.15364   0.96496   0.36616   0.59216
  8.15584   0.96469   0.36644   0.59314
  8.15804   0.96440   0.36753   0.59296
  8.16024   0.96403   0.36706   0.59248
  8.16244   0.96368   0.36613   0.59365
  8.16463   0.96336   0.36638   0.59434
  8.16683   0.96299   0.36688   0.59468
  8.16903   0.96256   0.36770   0.59561
  8.17123   0.96220   0.36697   0.59548
  8.17343   0.96173   0.36705   0.59553
  8.17563   0.96140   0.36686   0.59539
  8.17783   0.96111   0.36779   0.59603
  8.18003   0.96077   0.36669   0.59622
  8.18223   0.96023   0.36659   0.59698
  8.18442   0.95976   0.36714   0.59676
  8.18662   0.95930   0.36595   0.59713
  8.18882   0.95871   0.36639   0.59773
  8.19102   0.95815   0.36704   0.59769
  8.19322   0.95772   0.36685   0.59772
  8.19542   0.95715   0.36594   0.59736
  8.19762   0.95669   0.36693   0.59844
  8.19982   0.95616   0.36538   0.59818
  8.20202   0.95559   0.36614   0.59904
  8.20422   0.95496   0.36573   0.59871
  8.20641   0.95439   0.36542   0.59924
  8.20861   0.95385   0.36631   0.59944
  8.21081   0.95329   0.36650   0.59920
  8.21301   0.95265   0.36677   0.59944
  8.21521   0.95200   0.36630   0.59863
  8.21741   0.95130   0.36582   0.59955
  8.21961   0.95074   0.36686   0.59932
  8.22181   0.95003   0.36621   0.59970
  8.22401   0.94937   0.36628   0.59950
  8.22620   0.94861   0.36498   0.59959
  8.22840   0.94793   0.36645   0.60052
  8.23060   0.94709   0.36645   0.60019
  8.23280   0.94625   0.36610   0.60076
  8.23500   0.94556   0.36594   0.60090
  8.23720   0.94467   0.36522   0.60077
  8.23940   0.94383   0.36420   0.60096
  8.24160   0.94308   0.36537   0.60149
  8.24380   0.94209   0.36589   0.60214
  8.24599   0.94124   0.36426   0.60066
  8.24819   0.94030   0.36468   0.60048
  8.25039   0.93924   0.36576   0.60061
  8.25259   0.93837   0.36456   0.60087
  8.25479   0.93733   0.36368   0.60094
  8.25699   0.93636   0.36414   0.60067
  8.25919   0.93540   0.36475   0.60156
  8.26139   0.93429   0.36370   0.60208
  8.26359   0.93314   0.36465   0.60190
  8.26579   0.93212   0.36472   0.60219
  8.26798   0.93111   0.36437   0.60254
  8.27018   0.93002   0.36430   0.60174
  8.27238   0.92880   0.36605   0.60172
  8.27458   0.92762   0.36570   0.60264
  8.27678   0.92645   0.36516   0.60290
  8.27898   0.92535   0.36504   0.60271
  8.28118   0.92400   0.36530   0.60283
  8.28338   0.92280   0.36502   0.60277
  8.28558   0.92140   0.36515   0.60367
  8.28777   0.92013   0.36325   0.60421
  8.28997   0.91879   0.36338   0.60253
  8.29217   0.91734   0.36314   0.60223
  8.29437   0.91591   0.36373   0.60219
  8.29657   0.91452   0.36482   0.60270
  8.29877   0.91311   0.36441   0.60327
  8.30097   0.91166   0.36260   0.60327
  8.30317   0.91020   0.36322   0.60243
  8.30537   0.90876   0.36372   0.60304
  8.30757   0.90733   0.36286   0.60281
  8.30976   0.90571   0.36273   0.60284
  8.31196   0.90412   0.36273   0.60289
  8.31416   0.90254   0.36357   0.60337
  8.31636   0.90099   0.36245   0.60315
  8.31856   0.89935   0.36321   0.60410
  8.32076   0.89759   0.36321   0.60347
  8.32296   0.89592   0.36307   0.60410
  8.32516   0.89409   0.36249   0.60422
  8.32736   0.89257   0.36388   0.60327
  8.32955   0.89074   0.36378   0.60283
  8.33175   0.88892   0.36222   0.60375
  8.33395   0.88703   0.36194   0.60434
  8.33615   0.88512   0.36202   0.60380
  8.33835   0.88325   0.36119   0.60365
  8.34055   0.88126   0.36117   0.60284
  8.34275   0.87949   0.36134   0.60359
  8.34495   0.87753   0.36049   0.60368
  8.34715   0.87564   0.36042   0.60370
  8.34934   0.87377   0.36168   0.60270
  8.35154   0.87166   0.36164   0.60341
  8.35374   0.86968   0.36107   0.60357
  8.35594   0.86750   0.36081   0.60373
  8.35814   0.86545   0.36060   0.60434
  8.36034   0.86324   0.36047   0.60424
  8.36254   0.86114   0.36066   0.60390
  8.36474   0.85889   0.36082   0.60292
  8.36694   0.85677   0.36121   0.60401
  8.36914   0.85456   0.36011   0.60374
  8.37133   0.85229   0.36020   0.60447
  8.37353   0.85011   0.35954   0.60474
  8.37573   0.84780   0.35953   0.60306
  8.37793   0.84561   0.36049   0.60352
  8.38013   0.84331   0.36025   0.60441
  8.38233   0.84109   0.36042   0.60333
  8.38453   0.83861   0.35924   0.60280
  8.38673   0.83628   0.35856   0.60442
  8.38893   0.83378   0.35864   0.60287
  8.39112   0.83122   0.35890   0.60241
  8.39332   0.82872   0.35844   0.60270
  8.39552   0.82637   0.35770   0.60375
  8.39772   0.82401   0.35849   0.60541
  8.39992   0.82147   0.35843   0.60411
  8.40212   0.81898   0.35777   0.60246
  8.40432   0.81632   0.35809   0.60328
  8.40652   0.81381   0.35843   0.60262
  8.40872   0.81124   0.35852   0.60264
  8.41091   0.80869   0.35674   0.60404
  8.41311   0.80600   0.35841   0.60356
  8.41531   0.80325   0.35765   0.60347
  8.41751   0.80070   0.35732   0.60363
  8.41971   0.79805   0.35612   0.60357
  8.42191   0.79552   0.35655   0.60222
  8.42411   0.79290   0.35772   0.60282
  8.42631   0.79015   0.35879   0.60319
  8.42851   0.78751   0.35741   0.60333
  8.43071   0.78478   0.35719   0.60442
  8.43290   0.78204   0.35652   0.60408
  8.43510   0.77934   0.35529   0.60371
  8.43730   0.77665   0.35531   0.60259
  8.43950   0.77399   0.35656   0.60338
  8.44170   0.77133   0.35529   0.60321
  8.44390   0.76873   0.35555   0.60209
  8.44610   0.76593   0.35577   0.60409
  8.44830   0.76303   0.35631   0.60308
  8.45050   0.76036   0.35485   0.60323
  8.45269   0.75750   0.35665   0.60347
  8.45489   0.75468   0.35562   0.60340
  8.45709   0.75199   0.35538   0.60245
  8.45929   0.74912   0.35624   0.60339
  8.46149   0.74639   0.35457   0.60357
  8.46369   0.74349   0.35535   0.60404
  8.46589   0.74083   0.35477   0.60483
  8.46809   0.73811   0.35553   0.60311
  8.47029   0.73527   0.35420   0.60266
  8.47248   0.73260   0.35401   0.60305
  8.47468   0.72983   0.35320   0.60332
  8.47688   0.72712   0.35285   0.60232
  8.47908   0.72430   0.35363   0.60196
  8.48128   0.72148   0.35328   0.60192
  8.48348   0.71865   0.35372   0.60293
  8.48568   0.71595   0.35262   0.60232
  8.48788   0.71337   0.35269   0.60183
  8.49008   0.71059   0.35201   0.60207
  8.49228   0.70784   0.35167   0.60213
  8.49447   0.70490   0.35062   0.60194
  8.49667   0.70217   0.35192   0.60254
  8.49887   0.69954   0.35324   0.60271
  8.50107   0.69692   0.35213   0.60258
  8.50327   0.69424   0.35359   0.60174
  8.50547   0.69162   0.35269   0.60179
  8.50767   0.68894   0.35260   0.60192
  8.50987   0.68640   0.35166   0.60167
  8.51207   0.68373   0.35293   0.60240
  8.51426   0.68103   0.35331   0.60221
  8.51646   0.67843   0.35177   0.60229
  8.51866   0.67573   0.35166   0.60241
  8.52086   0.67301   0.35039   0.60229
  8.52306   0.67030   0.35123   0.60201
  8.52526   0.66765   0.35141   0.60233
  8.52746   0.66501   0.34971   0.60174
  8.52966   0.66216   0.35009   0.60166
  8.53186   0.65961   0.34912   0.60289
  8.53406   0.65674   0.34921   0.60266
  8.53625   0.65400   0.34905   0.60173
  8.53845   0.65110   0.34957   0.60134
  8.54065   0.64829   0.34957   0.60153
  8.54285   0.64529   0.35018   0.60185
  8.54505   0.64230   0.34979   0.60243
  8.54725   0.63927   0.34822   0.60261
  8.54945   0.63592   0.34995   0.60201
  8.55165   0.63255   0.34849   0.60135
  8.55385   0.62895   0.34781   0.60170
  8.55604   0.62522   0.34846   0.60176
  8.55824   0.62099   0.34900   0.60153
  8.56044   0.61629   0.35046   0.60199
  8.56264   0.61118   0.34899   0.60281
  8.56484   0.60546   0.34715   0.60243
  8.56704   0.59882   0.34809   0.60172
  8.56924   0.59123   0.34838   0.60179
  8.57144   0.58251   0.34839   0.60244
  8.57364   0.57147   0.34784   0.60203
  8.57583   0.55788   0.34705   0.60366
  8.57803   0.54040   0.34771   0.60247
  8.58023   0.51815   0.34738   0.60043
  8.58243   0.49096   0.34691   0.60060
  8.58463   0.46161   0.34629   0.60166
  8.58683   0.43775   0.34647   0.60237
  8.58903   0.42755   0.34740   0.60175
  8.59123   0.43395   0.34743   0.60237
  8.59343   0.45154   0.34675   0.60345
  8.59563   0.47286   0.34712   0.60239
  8.59782   0.49237   0.34730   0.60218
  8.60002   0.50798   0.34714   0.60224
  8.60222   0.52023   0.34615   0.60280
  8.60442   0.52955   0.34720   0.60304
  8.60662   0.53678   0.34688   0.60334
  8.60882   0.54256   0.34534   0.60253
  8.61102   0.54708   0.34616   0.60155
  8.61322   0.55077   0.34502   0.60237
  8.61542   0.55381   0.34634   0.60244
  8.61761   0.55634   0.34610   0.60243
  8.61981   0.55839   0.34647   0.60136
  8.62201   0.56020   0.34577   0.60224
  8.62421   0.56181   0.34556   0.60300
  8.62641   0.56336   0.34468   0.60329
  8.62861   0.56476   0.34559   0.60233
  8.63081   0.56606   0.34582   0.60247
  8.63301   0.56742   0.34500   0.60230
  8.63521   0.56889   0.34594   0.60281
  8.63740   0.57039   0.34617   0.60327
  8.63960   0.57197   0.34697   0.60241
  8.64180   0.57386   0.34570   0.60352
  8.64400   0.57601   0.34487   0.60307
  8.64620   0.57904   0.34391   0.60392
  8.64840   0.58293   0.34502   0.60401
  8.65060   0.58839   0.34603   0.60395
  8.65280   0.59620   0.34409   0.60335
  8.65500   0.60623   0.34474   0.60262
  8.65720   0.61622   0.34370   0.60303
  8.65939   0.62225   0.34297   0.60338
  8.66159   0.62183   0.34353   0.60315
  8.66379   0.61620   0.34461   0.60268
  8.66599   0.60807   0.34431   0.60286
  8.66819   0.60041   0.34334   0.60257
  8.67039   0.59415   0.34398   0.60280
  8.67259   0.58987   0.34399   0.60377
  8.67479   0.58686   0.34439   0.60340
  8.67699   0.58471   0.34275   0.60212
  8.67918   0.58303   0.34388   0.60323
  8.68138   0.58181   0.34374   0.60382
  8.68358   0.58092   0.34346   0.60356
  8.68578   0.58012   0.34223   0.60304
  8.68798   0.57958   0.34168   0.60310
  8.69018   0.57928   0.34248   0.60329
  8.69238   0.57899   0.34500   0.60347
  8.69458   0.57902   0.34432   0.60365
  8.69678   0.57928   0.34274   0.60439
  8.69897   0.57957   0.34307   0.60337
  8.70117   0.58005   0.34182   0.60436
  8.70337   0.58068   0.34273   0.60426
  8.70557   0.58169   0.34256   0.60319
  8.70777   0.58298   0.34200   0.60372
  8.70997   0.58451   0.34242   0.60247
  8.71217   0.58634   0.34286   0.60237
  8.71437   0.58853   0.34257   0.60360
  8.71657   0.59140   0.34211   0.60449
  8.71877   0.59486   0.34060   0.60480
  8.72096   0.59903   0.34169   0.60338
  8.72316   0.60411   0.33994   0.60336
  8.72536   0.60969   0.34149   0.60374
  8.72756   0.61556   0.34106   0.60417
  8.72976   0.62035   0.34197   0.60409
  8.73196   0.62289   0.34218   0.60423
  8.73416   0.62323   0.34123   0.60416
  8.73636   0.62207   0.34093   0.60409
  8.73856   0.62070   0.34063   0.60373
  8.74075   0.62002   0.34045   0.60383
  8.74295   0.62093   0.34206   0.60528
  8.74515   0.62334   0.34078   0.60460
  8.74735   0.62715   0.33916   0.60447
  8.74955   0.63219   0.33858   0.60479
  8.75175   0.63712   0.33990   0.60519
  8.75395   0.64029   0.33921   0.60428
  8.75615   0.64062   0.34038   0.60429
  8.75835   0.63811   0.34070   0.60487
  8.76055   0.63386   0.33950   0.60519
  8.76274   0.62920   0.33940   0.60511
  8.76494   0.62475   0.33839   0.60494
  8.76714   0.62102   0.33997   0.60481
  8.76934   0.61806   0.33983   0.60381
  8.77154   0.61583   0.33908   0.60500
  8.77374   0.61436   0.33983   0.60560
  8.77594   0.61346   0.33988   0.60430
  8.77814   0.61316   0.33898   0.60462
  8.78034   0.61311   0.33938   0.60465
  8.78253   0.61364   0.33892   0.60557
  8.78473   0.61445   0.33890   0.60521
  8.78693   0.61564   0.33793   0.60490
  8.78913   0.61733   0.33929   0.60452
  8.79133   0.61921   0.33969   0.60439
  8.79353   0.62151   0.33984   0.60572
  8.79573   0.62412   0.33694   0.60488
  8.79793   0.62716   0.33709   0.60478
  8.80013   0.63052   0.33701   0.60497
  8.80232   0.63426   0.33749   0.60501
  8.80452   0.63866   0.33694   0.60450
  8.80672   0.64357   0.33703   0.60583
  8.80892   0.64921   0.33654   0.60500
  8.81112   0.65566   0.33615   0.60431
  8.81332   0.66309   0.33740   0.60488
  8.81552   0.67148   0.33659   0.60331
  8.81772   0.68108   0.33617   0.60361
  8.81992   0.69201   0.33616   0.60371
  8.82212   0.70360   0.33703   0.60414
  8.82431   0.71358   0.33715   0.60528
  8.82651   0.71919   0.33565   0.60550
  8.82871   0.71958   0.33639   0.60508
  8.83091   0.71569   0.33543   0.60414
  8.83311   0.70943   0.33614   0.60508
  8.83531   0.70214   0.33588   0.60444
  8.83751   0.69536   0.33576   0.60430
  8.83971   0.68932   0.33578   0.60549
  8.84191   0.68435   0.33609   0.60486
  8.84410   0.68043   0.33668   0.60465
  8.84630   0.67720   0.33634   0.60430
  8.84850   0.67474   0.33527   0.60485
  8.85070   0.67267   0.33507   0.60428
  8.85290   0.67135   0.33378   0.60423
  8.85510   0.67045   0.33452   0.60455
  8.85730   0.66973   0.33539   0.60375
  8.85950   0.66949   0.33434   0.60409
  8.86170   0.66939   0.33383   0.60470
  8.86389   0.66989   0.33432   0.60354
  8.86609   0.67030   0.33467   0.60391
  8.86829   0.67122   0.33363   0.60464
  8.87049   0.67216   0.33312   0.60465
  8.87269   0.67350   0.33353   0.60571
  8.87489   0.67498   0.33395   0.60516
  8.87709   0.67666   0.33380   0.60396
  8.87929   0.67846   0.33332   0.60529
  8.88149   0.68029   0.33331   0.60452
  8.88369   0.68267   0.33370   0.60400
  8.88588   0.68507   0.33332   0.60412
  8.88808   0.68760   0.33390   0.60420
  8.89028   0.69036   0.33351   0.60516
  8.89248   0.69337   0.33297   0.60516
  8.89468   0.69662   0.33232   0.60567
  8.89688   0.70005   0.33186   0.60574
  8.89908   0.70375   0.33215   0.60498
  8.90128   0.70777   0.33170   0.60586
  8.90348   0.71212   0.33140   0.60529
  8.90567   0.71678   0.33271   0.60482
  8.90787   0.72192   0.33119   0.60491
  8.91007   0.72769   0.33141   0.60465
  8.91227   0.73382   0.33221   0.60313
  8.91447   0.74082   0.33223   0.60305
  8.91667   0.74799   0.33212   0.60482
  8.91887   0.75510   0.33209   0.60422
  8.92107   0.76042   0.33067   0.60429
  8.92327   0.76291   0.33038   0.60549
  8.92546   0.76276   0.33099   0.60484
  8.92766   0.76085   0.33055   0.60511
  8.92986   0.75812   0.33026   0.60460
  8.93206   0.75520   0.33050   0.60397
  8.93426   0.75279   0.33146   0.60453
  8.93646   0.75069   0.33022   0.60534
  8.93866   0.74908   0.33009   0.60571
  8.94086   0.74767   0.33079   0.60411
  8.94306   0.74690   0.33164   0.60446
  8.94526   0.74651   0.33152   0.60471
  8.94745   0.74624   0.33095   0.60532
  8.94965   0.74633   0.33102   0.60521
  8.95185   0.74657   0.32956   0.60502
  8.95405   0.74720   0.33019   0.60538
  8.95625   0.74776   0.33042   0.60454
  8.95845   0.74849   0.32910   0.60515
  8.96065   0.74936   0.32885   0.60557
  8.96285   0.75049   0.33028   0.60442
  8.96505   0.75154   0.32931   0.60496
  8.96724   0.75279   0.32851   0.60527
  8.96944   0.75408   0.32796   0.60547
  8.97164   0.75538   0.32804   0.60570
  8.97384   0.75680   0.33007   0.60465
  8.97604   0.75827   0.32890   0.60494
  8.97824   0.75989   0.32864   0.60447
  8.98044   0.76153   0.32946   0.60517
  8.98264   0.76320   0.32868   0.60529
  8.98484   0.76492   0.32999   0.60491
  8.98704   0.76655   0.32845   0.60547
  8.98923   0.76819   0.32895   0.60564
  8.99143   0.76991   0.32854   0.60496
  8.99363   0.77170   0.32833   0.60551
  8.99583   0.77336   0.32907   0.60500
  8.99803   0.77510   0.32874   0.60557
  9.00023   0.77690   0.32889   0.60593
  9.00243   0.77872   0.32746   0.60490
  9.00463   0.78071   0.32747   0.60515
  9.00683   0.78264   0.32679   0.60481
  9.00902   0.78455   0.32778   0.60456
  9.01122   0.78641   0.32864   0.60531
  9.01342   0.78818   0.32869   0.60581
  9.01562   0.78997   0.32835   0.60599
  9.01782   0.79183   0.32868   0.60550
  9.02002   0.79362   0.32778   0.60565
  9.02222   0.79560   0.32714   0.60549
  9.02442   0.79758   0.32747   0.60478
  9.02662   0.79933   0.32789   0.60595
  9.02881   0.80113   0.32804   0.60569
  9.03101   0.80290   0.32646   0.60525
  9.03321   0.80504   0.32598   0.60561
  9.03541   0.80701   0.32671   0.60519
  9.03761   0.80884   0.32624   0.60654
  9.03981   0.81077   0.32780   0.60633
  9.04201   0.81256   0.32727   0.60552
  9.04421   0.81442   0.32707   0.60590
  9.04641   0.81631   0.32746   0.60638
  9.04861   0.81823   0.32613   0.60647
  9.05080   0.82011   0.32779   0.60621
  9.05300   0.82201   0.32828   0.60632
  9.05520   0.82384   0.32696   0.60678
  9.05740   0.82551   0.32677   0.60756
  9.05960   0.82730   0.32666   0.60699
  9.06180   0.82907   0.32654   0.60688
  9.06400   0.83094   0.32724   0.60698
  9.06620   0.83278   0.32782   0.60601
  9.06840   0.83457   0.32742   0.60596
  9.07059   0.83642   0.32654   0.60563
  9.07279   0.83808   0.32666   0.60647
  9.07499   0.83986   0.32599   0.60704
  9.07719   0.84166   0.32548   0.60592
  9.07939   0.84331   0.32617   0.60608
  9.08159   0.84494   0.32745   0.60599
  9.08379   0.84665   0.32624   0.60698
  9.08599   0.84824   0.32572   0.60729
  9.08819   0.84997   0.32573   0.60637
  9.09038   0.85159   0.32626   0.60633
  9.09258   0.85311   0.32632   0.60647
  9.09478   0.85478   0.32667   0.60679
  9.09698   0.85627   0.32626   0.60718
  9.09918   0.85798   0.32624   0.60784
  9.10138   0.85951   0.32609   0.60755
  9.10358   0.86110   0.32643   0.60743
  9.10578   0.86274   0.32630   0.60735
  9.10798   0.86426   0.32630   0.60846
  9.11018   0.86596   0.32748   0.60814
  9.11237   0.86740   0.32674   0.60765
  9.11457   0.86895   0.32689   0.60773
  9.11677   0.87038   0.32689   0.60769
  9.11897   0.87197   0.32579   0.60775
  9.12117   0.87340   0.32676   0.60731
  9.12337   0.87477   0.32701   0.60790
  9.12557   0.87623   0.32622   0.60849
  9.12777   0.87770   0.32557   0.60805
  9.12997   0.87912   0.32514   0.60793
  9.13216   0.88045   0.32545   0.60681
  9.13436   0.88179   0.32682   0.60639
  9.13656   0.88311   0.32514   0.60753
  9.13876   0.88443   0.32444   0.60809
  9.14096   0.88558   0.32609   0.60752
  9.14316   0.88703   0.32607   0.60793
  9.14536   0.88844   0.32517   0.60884
  9.14756   0.88960   0.32502   0.60759
  9.14976   0.89083   0.32501   0.60756
  9.15195   0.89220   0.32531   0.60867
  9.15415   0.89353   0.32571   0.60816
  9.15635   0.89467   0.32558   0.60751
  9.15855   0.89582   0.32432   0.60835
  9.16075   0.89712   0.32472   0.60867
  9.16295   0.89819   0.32475   0.60858
  9.16515   0.89929   0.32578   0.60789
  9.16735   0.90030   0.32523   0.60813
  9.16955   0.90156   0.32497   0.60805
  9.17175   0.90273   0.32449   0.60880
  9.17394   0.90382   0.32484   0.60878
  9.17614   0.90479   0.32488   0.60899
  9.17834   0.90585   0.32505   0.60845
  9.18054   0.90700   0.32402   0.60829
  9.18274   0.90792   0.32411   0.60872
  9.18494   0.90884   0.32362   0.60831
  9.18714   0.90992   0.32425   0.60813
  9.18934   0.91100   0.32528   0.60856
  9.19154   0.91187   0.32419   0.60806
  9.19373   0.91282   0.32541   0.60796
  9.19593   0.91378   0.32468   0.60942
  9.19813   0.91470   0.32353   0.60885
  9.20033   0.91567   0.32286   0.60878
  9.20253   0.91643   0.32398   0.60752
  9.20473   0.91738   0.32223   0.60813
  9.20693   0.91813   0.32414   0.60901
  9.20913   0.91904   0.32400   0.60872
  9.21133   0.91989   0.32437   0.60860
  9.21353   0.92066   0.32187   0.60843
  9.21572   0.92149   0.32270   0.60868
  9.21792   0.92234   0.32282   0.60805
  9.22012   0.92318   0.32222   0.60825
  9.22232   0.92390   0.32175   0.60877
  9.22452   0.92467   0.32230   0.60900
  9.22672   0.92543   0.32317   0.60890
  9.22892   0.92616   0.32200   0.60923
  9.23112   0.92687   0.32190   0.60839
  9.23332   0.92751   0.32284   0.60771
  9.23551   0.92820   0.32318   0.60759
  9.23771   0.92882   0.32268   0.60948
  9.23991   0.92960   0.32238   0.60914
  9.24211   0.93014   0.32290   0.60877
  9.24431   0.93073   0.32333   0.60812
  9.24651   0.93136   0.32109   0.60918
  9.24871   0.93199   0.32083   0.60905
  9.25091   0.93251   0.32141   0.60827
  9.25311   0.93299   0.32108   0.60849
  9.25530   0.93369   0.32100   0.60895
  9.25750   0.93419   0.32203   0.60965
  9.25970   0.93469   0.32130   0.60824
  9.26190   0.93518   0.32090   0.60829
  9.26410   0.93578   0.32086   0.60893
  9.26630   0.93625   0.32034   0.60837
  9.26850   0.93672   0.31960   0.60903
  9.27070   0.93722   0.32010   0.60853
  9.27290   0.93773   0.32047   0.60777
  9.27510   0.93830   0.32021   0.60826
  9.27729   0.93868   0.32070   0.60782
  9.27949   0.93914   0.32075   0.60646
  9.28169   0.93960   0.32055   0.60767
  9.28389   0.94002   0.31844   0.60754
  9.28609   0.94045   0.32007   0.60834
  9.28829   0.94087   0.32010   0.60809
  9.29049   0.94123   0.31916   0.60713
  9.29269   0.94158   0.31987   0.60643
  9.29489   0.94208   0.31899   0.60749
  9.29708   0.94232   0.31937   0.60715
  9.29928   0.94273   0.31943   0.60832
  9.30148   0.94314   0.31891   0.60819
  9.30368   0.94341   0.31867   0.60828
  9.30588   0.94385   0.31787   0.60697
  9.30808   0.94407   0.31718   0.60808
  9.31028   0.94445   0.31868   0.60723
  9.31248   0.94469   0.31734   0.60758
  9.31468   0.94495   0.31738   0.60827
  9.31687   0.94535   0.31836   0.60818
  9.31907   0.94552   0.31858   0.60702
  9.32127   0.94581   0.31727   0.60668
  9.32347   0.94597   0.31672   0.60756
  9.32567   0.94625   0.31702   0.60761
  9.32787   0.94652   0.31796   0.60840
  9.33007   0.94684   0.31731   0.60784
  9.33227   0.94703   0.31679   0.60872
  9.33447   0.94720   0.31647   0.60795
  9.33667   0.94734   0.31578   0.60773
  9.33886   0.94764   0.31471   0.60825
  9.34106   0.94772   0.31567   0.60715
  9.34326   0.94790   0.31711   0.60754
  9.34546   0.94819   0.31586   0.60731
  9.34766   0.94836   0.31611   0.60831
  9.34986   0.94861   0.31688   0.60858
  9.35206   0.94869   0.31538   0.60776
  9.35426   0.94893   0.31440   0.60744
  9.35646   0.94911   0.31525   0.60727
  9.35865   0.94913   0.31588   0.60660
  9.36085   0.94934   0.31540   0.60798
  9.36305   0.94943   0.31449   0.60772
  9.36525   0.94962   0.31488   0.60691
  9.36745   0.94976   0.31484   0.60688
  9.36965   0.94998   0.31544   0.60731
  9.37185   0.95001   0.31471   0.60786
  9.37405   0.95014   0.31325   0.60706
  9.37625   0.95023   0.31335   0.60659
  9.37844   0.95020   0.31422   0.60642
  9.38064   0.95037   0.31455   0.60707
  9.38284   0.95054   0.31314   0.60745
  9.38504   0.95059   0.31319   0.60677
  9.38724   0.95068   0.31425   0.60748
  9.38944   0.95083   0.31422   0.60666
  9.39164   0.95093   0.31274   0.60639
  9.39384   0.95097   0.31282   0.60667
  9.39604   0.95111   0.31298   0.60618
  9.39824   0.95121   0.31296   0.60701
  9.40043   0.95133   0.31212   0.60718
  9.40263   0.95123   0.31133   0.60644
  9.40483   0.95134   0.31099   0.60686
  9.40703   0.95132   0.31153   0.60715
  9.40923   0.95135   0.31183   0.60723
  9.41143   0.95140   0.31222   0.60644
  9.41363   0.95134   0.31226   0.60739
  9.41583   0.95150   0.31201   0.60681
  9.41803   0.95152   0.31352   0.60602
  9.42022   0.95161   0.31218   0.60597
  9.42242   0.95160   0.31199   0.60607
  9.42462   0.95159   0.31245   0.60691
  9.42682   0.95163   0.31092   0.60747
  9.42902   0.95164   0.31198   0.60675
  9.43122   0.95175   0.31033   0.60549
  9.43342   0.95169   0.31187   0.60597
  9.43562   0.95179   0.31294   0.60635
  9.43782   0.95172   0.31056   0.60718
  9.44002   0.95182   0.31257   0.60723
  9.44221   0.95185   0.31262   0.60753
  9.44441   0.95173   0.31126   0.60677
  9.44661   0.95172   0.31045   0.60734
  9.44881   0.95173   0.31096   0.60735


==> Broad_spectrum_zoom.txt <==
     Freq      Ref.   sigma_+   sigma_-
 -0.16378   0.19058   0.22716   0.20655
 -0.16280   0.18963   0.22529   0.20449
 -0.16181   0.18878   0.22303   0.20263
 -0.16082   0.18797   0.22096   0.20193
 -0.15984   0.18729   0.21883   0.19936
 -0.15885   0.18672   0.21605   0.19650
 -0.15787   0.18643   0.21453   0.19342
 -0.15688   0.18620   0.21190   0.19160
 -0.15590   0.18612   0.20935   0.18990
 -0.15491   0.18618   0.20749   0.18812
 -0.15393   0.18639   0.20573   0.18553
 -0.15294   0.18699   0.20411   0.18334
 -0.15196   0.18773   0.20114   0.18095
 -0.15097   0.18864   0.19745   0.17881
 -0.14998   0.18980   0.19411   0.17664
 -0.14900   0.19122   0.19324   0.17460
 -0.14801   0.19308   0.19225   0.17333
 -0.14703   0.19520   0.18965   0.17098
 -0.14604   0.19765   0.18698   0.16821
 -0.14506   0.20048   0.18430   0.16595
 -0.14407   0.20391   0.18291   0.16367
 -0.14309   0.20796   0.18063   0.16265
 -0.14210   0.21256   0.17859   0.15958
 -0.14112   0.21786   0.17619   0.15691
 -0.14013   0.22391   0.17430   0.15517
 -0.13914   0.23091   0.17212   0.15410
 -0.13816   0.23885   0.17041   0.15311
 -0.13717   0.24800   0.16930   0.15114
 -0.13619   0.25861   0.16715   0.14907
 -0.13520   0.27059   0.16560   0.14701
 -0.13422   0.28394   0.16335   0.14398
 -0.13323   0.29853   0.16142   0.14202
 -0.13225   0.31443   0.15849   0.13934
 -0.13126   0.33115   0.15566   0.13696
 -0.13028   0.34792   0.15376   0.13493
 -0.12929   0.36368   0.15190   0.13441
 -0.12831   0.37739   0.14985   0.13358
 -0.12732   0.38792   0.14771   0.13170
 -0.12633   0.39420   0.14568   0.12958
 -0.12535   0.39563   0.14380   0.12735
 -0.12436   0.39185   0.14182   0.12561
 -0.12338   0.38333   0.13997   0.12310
 -0.12239   0.37077   0.13858   0.12133
 -0.12141   0.35513   0.13633   0.11939
 -0.12042   0.33739   0.13407   0.11785
 -0.11944   0.31862   0.13120   0.11475
 -0.11845   0.29952   0.12803   0.11301
 -0.11747   0.28087   0.12614   0.11187
 -0.11648   0.26296   0.12501   0.11068
 -0.11549   0.24623   0.12366   0.10895
 -0.11451   0.23068   0.12196   0.10678
 -0.11352   0.21633   0.11977   0.10500
 -0.11254   0.20311   0.11686   0.10388
 -0.11155   0.19097   0.11482   0.10323
 -0.11057   0.17991   0.11256   0.10126
 -0.10958   0.16976   0.11157   0.09898
 -0.10860   0.16035   0.11014   0.09659
 -0.10761   0.15160   0.10834   0.09584
 -0.10663   0.14357   0.10695   0.09473
 -0.10564   0.13614   0.10629   0.09357
 -0.10465   0.12920   0.10388   0.09131
 -0.10367   0.12261   0.10209   0.08987
 -0.10268   0.11641   0.09978   0.08779
 -0.10170   0.11053   0.09877   0.08665
 -0.10071   0.10506   0.09746   0.08482
 -0.09973   0.09985   0.09531   0.08313
 -0.09874   0.09499   0.09313   0.08208
 -0.09776   0.09034   0.09105   0.08082
 -0.09677   0.08598   0.08999   0.07925
 -0.09579   0.08185   0.08853   0.07732
 -0.09480   0.07786   0.08765   0.07526
 -0.09381   0.07413   0.08629   0.07369
 -0.09283   0.07048   0.08448   0.07210
 -0.09184   0.06693   0.08266   0.07104
 -0.09086   0.06359   0.08001   0.06979
 -0.08987   0.06033   0.07818   0.06815
 -0.08889   0.05730   0.07511   0.06641
 -0.08790   0.05437   0.07307   0.06497
 -0.08692   0.05152   0.07081   0.06413
 -0.08593   0.04877   0.06977   0.06294
 -0.08495   0.04611   0.06957   0.06160
 -0.08396   0.04367   0.06881   0.05882
 -0.08297   0.04127   0.06648   0.05637
 -0.08199   0.03894   0.06530   0.05431
 -0.08100   0.03668   0.06366   0.05391
 -0.08002   0.03442   0.06200   0.05321
 -0.07903   0.03226   0.06010   0.05250
 -0.07805   0.03020   0.05815   0.05066
 -0.07706   0.02820   0.05662   0.04925
 -0.07608   0.02620   0.05526   0.04793
 -0.07509   0.02431   0.05454   0.04745
 -0.07411   0.02252   0.05327   0.04582
 -0.07312   0.02082   0.05210   0.04363
 -0.07213   0.01915   0.05096   0.04173
 -0.07115   0.01750   0.04942   0.04107
 -0.07016   0.01584   0.04763   0.04093
 -0.06918   0.01425   0.04624   0.04009
 -0.06819   0.01279   0.04557   0.03794
 -0.06721   0.01142   0.04319   0.03608
 -0.06622   0.01003   0.04110   0.03548
 -0.06524   0.00864   0.03948   0.03474
 -0.06425   0.00729   0.03932   0.03382
 -0.06327   0.00605   0.03814   0.03212
 -0.06228   0.00485   0.03689   0.03025
 -0.06129   0.00364   0.03506   0.02848
 -0.06031   0.00249   0.03327   0.02782
 -0.05932   0.00132   0.03172   0.02705
 -0.05834   0.00024   0.03079   0.02664
 -0.05735  -0.00079   0.03003   0.02585
 -0.05637  -0.00179   0.02978   0.02510
 -0.05538  -0.00274   0.02823   0.02444
 -0.05440  -0.00368   0.02708   0.02305
 -0.05341  -0.00459   0.02619   0.02254
 -0.05243  -0.00542   0.02509   0.02165
 -0.05144  -0.00620   0.02456   0.01984
 -0.05045  -0.00687   0.02372   0.01827
 -0.04947  -0.00757   0.02264   0.01707
 -0.04848  -0.00822   0.02070   0.01653
 -0.04750  -0.00896   0.01862   0.01569
 -0.04651  -0.00956   0.01755   0.01440
 -0.04553  -0.01015   0.01756   0.01386
 -0.04454  -0.01060   0.01720   0.01330
 -0.04356  -0.01101   0.01617   0.01263
 -0.04257  -0.01151   0.01490   0.01219
 -0.04159  -0.01192   0.01423   0.01058
 -0.04060  -0.01232   0.01270   0.00915
 -0.03961  -0.01262   0.01165   0.00891
 -0.03863  -0.01298   0.00988   0.00879
 -0.03764  -0.01323   0.00871   0.00782
 -0.03666  -0.01347   0.00797   0.00635
 -0.03567  -0.01354   0.00775   0.00487
 -0.03469  -0.01360   0.00732   0.00347
 -0.03370  -0.01358   0.00652   0.00263
 -0.03272  -0.01361   0.00597   0.00187
 -0.03173  -0.01356   0.00479   0.00191
 -0.03075  -0.01341   0.00316   0.00125
 -0.02976  -0.01316   0.00248   0.00062
 -0.02878  -0.01295   0.00103  -0.00033
 -0.02779  -0.01255   0.00041  -0.00103
 -0.02680  -0.01217  -0.00127  -0.00141
 -0.02582  -0.01164  -0.00139  -0.00228
 -0.02483  -0.01105  -0.00157  -0.00238
 -0.02385  -0.01028  -0.00187  -0.00326
 -0.02286  -0.00941  -0.00365  -0.00363
 -0.02188  -0.00848  -0.00483  -0.00494
 -0.02089  -0.00740  -0.00503  -0.00551
 -0.01991  -0.00609  -0.00475  -0.00582
 -0.01892  -0.00466  -0.00434  -0.00578
 -0.01794  -0.00292  -0.00464  -0.00594
 -0.01695  -0.00097  -0.00607  -0.00634
 -0.01596   0.00133  -0.00731  -0.00637
 -0.01498   0.00400  -0.00830  -0.00739
 -0.01399   0.00714  -0.00837  -0.00818
 -0.01301   0.01080  -0.00765  -0.00839
 -0.01202   0.01501  -0.00833  -0.00855
 -0.01104   0.01992  -0.00838  -0.00885
 -0.01005   0.02568  -0.00879  -0.00932
 -0.00907   0.03247  -0.00912  -0.00943
 -0.00808   0.04026  -0.00827  -0.00966
 -0.00710   0.04904  -0.00948  -0.00955
 -0.00611   0.05873  -0.00998  -0.00982
 -0.00512   0.06902  -0.01062  -0.01052
 -0.00414   0.07954  -0.01008  -0.01111
 -0.00315   0.08923  -0.00879  -0.01148
 -0.00217   0.09740  -0.00926  -0.01120
 -0.00118   0.10296  -0.00961  -0.01040
 -0.00020   0.10559  -0.01032  -0.00932
  0.00079   0.10492  -0.00939  -0.00899
  0.00177   0.10109  -0.00865  -0.00961
  0.00276   0.09449  -0.00816  -0.00869
  0.00374   0.08591  -0.00842  -0.00819
  0.00473   0.07629  -0.00823  -0.00723
  0.00572   0.06635  -0.00709  -0.00737
  0.00670   0.05680  -0.00635  -0.00730
  0.00769   0.04788  -0.00594  -0.00695
  0.00867   0.03999  -0.00437  -0.00552
  0.00966   0.03309  -0.00295  -0.00343
  0.01064   0.02721  -0.00071  -0.00227
  0.01163   0.02224   0.00192  -0.00086
  0.01261   0.01802   0.00357   0.00074
  0.01360   0.01438   0.00765   0.00347
  0.01458   0.01136   0.01088   0.00765
  0.01557   0.00877   0.01580   0.01151
  0.01656   0.00660   0.02072   0.01596
  0.01754   0.00478   0.02521   0.02108
  0.01853   0.00330   0.03103   0.02641
  0.01951   0.00202   0.03641   0.03167
  0.02050   0.00094   0.04074   0.03633
  0.02148   0.00011   0.04339   0.03891
  0.02247  -0.00049   0.04308   0.03912
  0.02345  -0.00101   0.04282   0.03751
  0.02444  -0.00140   0.04053   0.03513
  0.02542  -0.00169   0.03681   0.03117
  0.02641  -0.00191   0.03222   0.02578
  0.02740  -0.00195   0.02628   0.02030
  0.02838  -0.00196   0.02101   0.01518
  0.02937  -0.00183   0.01563   0.01095
  0.03035  -0.00173   0.01191   0.00766
  0.03134  -0.00148   0.00809   0.00450
  0.03232  -0.00119   0.00546   0.00144
  0.03331  -0.00081   0.00217  -0.00057
  0.03429  -0.00040  -0.00006  -0.00225
  0.03528   0.00007  -0.00291  -0.00322
  0.03626   0.00050  -0.00415  -0.00464
  0.03725   0.00111  -0.00558  -0.00530
  0.03824   0.00170  -0.00718  -0.00650
  0.03922   0.00240  -0.00877  -0.00719
  0.04021   0.00302  -0.00948  -0.00784
  0.04119   0.00379  -0.00889  -0.00828
  0.04218   0.00462  -0.00812  -0.00857
  0.04316   0.00550  -0.00811  -0.00938
  0.04415   0.00634  -0.00703  -0.00930
  0.04513   0.00724  -0.00726  -0.00812
  0.04612   0.00814  -0.00748  -0.00727
  0.04710   0.00908  -0.00904  -0.00708
  0.04809   0.01003  -0.00933  -0.00796
  0.04908   0.01107  -0.00843  -0.00796
  0.05006   0.01213  -0.00797  -0.00739
  0.05105   0.01322  -0.00794  -0.00618
  0.05203   0.01440  -0.00651  -0.00588
  0.05302   0.01557  -0.00563  -0.00595
  0.05400   0.01676  -0.00427  -0.00644
  0.05499   0.01791  -0.00559  -0.00637
  0.05597   0.01913  -0.00576  -0.00539
  0.05696   0.02041  -0.00596  -0.00501
  0.05794   0.02167  -0.00491  -0.00436
  0.05893   0.02293  -0.00457  -0.00405
  0.05992   0.02421  -0.00422  -0.00339
  0.06090   0.02554  -0.00391  -0.00311
  0.06189   0.02696  -0.00355  -0.00263
  0.06287   0.02834  -0.00294  -0.00294
  0.06386   0.02978  -0.00174  -0.00245
  0.06484   0.03128  -0.00085  -0.00203
  0.06583   0.03275  -0.00016  -0.00146
  0.06681   0.03424  -0.00000  -0.00053
  0.06780   0.03571   0.00018  -0.00021
  0.06878   0.03730   0.00132   0.00060
  0.06977   0.03885   0.00262   0.00184
  0.07076   0.04044   0.00330   0.00312
  0.07174   0.04203   0.00383   0.00378
  0.07273   0.04366   0.00472   0.00399
  0.07371   0.04532   0.00530   0.00385
  0.07470   0.04705   0.00718   0.00375
  0.07568   0.04881   0.00730   0.00417
  0.07667   0.05053   0.00741   0.00514
  0.07765   0.05225   0.00763   0.00688
  0.07864   0.05407   0.00954   0.00775
  0.07962   0.05588   0.01092   0.00840
  0.08061   0.05770   0.01182   0.00883
  0.08159   0.05956   0.01235   0.00983
  0.08258   0.06141   0.01349   0.01169
  0.08357   0.06334   0.01411   0.01246
  0.08455   0.06529   0.01424   0.01354
  0.08554   0.06733   0.01560   0.01438
  0.08652   0.06930   0.01622   0.01488
  0.08751   0.07129   0.01786   0.01569
  0.08849   0.07325   0.01890   0.01733
  0.08948   0.07524   0.02058   0.01826
  0.09046   0.07730   0.02199   0.01915
  0.09145   0.07940   0.02331   0.01984
  0.09243   0.08146   0.02439   0.02131


==> Cs_P_3_2.txt <==
       B        1        2        3        4        5        6        7        8        9       10       11       12       13       14       15       16       17       18       19       20       21       22       23       24       25       26       27       28       29       30       31       32
 0.00000  0.26401  0.26401  0.26401  0.26401  0.26401  0.26401  0.26401  0.26401  0.01257  0.01257  0.01257  0.01257  0.01257  0.01257  0.01257  0.26401  0.26401  0.01257 -0.18858 -0.18858 -0.18858 -0.18858 -0.18858 -0.18858  0.26401  0.01257 -0.18858 -0.33945 -0.33945 -0.33945 -0.33945 -0.33945
 0.00100  0.29202  0.28670  0.28132  0.27589  0.27039  0.26482  0.25919  0.25350  0.02723  0.02395  0.02056  0.01705  0.01341  0.00963  0.00570  0.24774  0.24191  0.00160 -0.18824 -0.18802 -0.18806 -0.18846 -0.18867 -0.18926  0.23601 -0.00267 -0.18934 -0.32218 -0.33220 -0.34166 -0.35064 -0.35922
 0.00200  0.32003  0.30992  0.29960  0.28905  0.27827  0.26724  0.25596  0.24440  0.04135  0.03558  0.02946  0.02292  0.01591  0.00835  0.00015  0.23256  0.22043 -0.00878 -0.18749 -0.18626 -0.18652 -0.18762 -0.18922 -0.19116  0.20800 -0.01854 -0.19180 -0.30851 -0.32949 -0.34808 -0.36502 -0.38073
 0.00300  0.34804  0.33362  0.31877  0.30345  0.28763  0.27127  0.25433  0.23678  0.05500  0.04734  0.03905  0.03000  0.02000  0.00882 -0.00386  0.21855  0.19964 -0.01840 -0.18466 -0.18314 -0.18453 -0.18718 -0.19046 -0.19408  0.17999 -0.03508 -0.19617 -0.29970 -0.33145 -0.35818 -0.38189 -0.40348
 0.00400  0.37605  0.35774  0.33875  0.31900  0.29841  0.27689  0.25434  0.23067  0.06822  0.05912  0.04915  0.03808  0.02557  0.01109 -0.00612  0.20577  0.17955 -0.02714 -0.17930 -0.17912 -0.18257 -0.18727 -0.19246 -0.19783  0.15198 -0.05235 -0.20265 -0.29669 -0.33776 -0.37133 -0.40066 -0.42713
 0.00500  0.40406  0.38225  0.35949  0.33563  0.31055  0.28408  0.25601  0.22613  0.08106  0.07085  0.05960  0.04697  0.03245  0.01516 -0.00642  0.19425  0.16021 -0.03495 -0.17170 -0.17484 -0.18107 -0.18807 -0.19522 -0.20229  0.12397 -0.07035 -0.21134 -0.29945 -0.34777 -0.38690 -0.42090 -0.45146
 0.00600  0.43206  0.40710  0.38090  0.35327  0.32400  0.29280  0.25933  0.22321  0.09355  0.08249  0.07027  0.05648  0.04045  0.02095 -0.00453  0.18404  0.14163 -0.04186 -0.16302 -0.17096 -0.18030 -0.18963 -0.19866 -0.20733  0.09596 -0.08911 -0.22223 -0.30710 -0.36076 -0.40439 -0.44229 -0.47632
 0.00700  0.46007  0.43225  0.40292  0.37183  0.33867  0.30301  0.26432  0.22194  0.10575  0.09401  0.08105  0.06643  0.04935  0.02830 -0.00026  0.17518  0.12379 -0.04802 -0.15462 -0.16795 -0.18040 -0.19195 -0.20274 -0.21286  0.06796 -0.10862 -0.23521 -0.31850 -0.37612 -0.42340 -0.46459 -0.50159
 0.00800  0.48808  0.45766  0.42549  0.39124  0.35450  0.31468  0.27099  0.22238  0.11768  0.10540  0.09188  0.07667  0.05893  0.03698  0.00646  0.16768  0.10670 -0.05363 -0.14754 -0.16606 -0.18141 -0.19500 -0.20736 -0.21881  0.03995 -0.12887 -0.25011 -0.33274 -0.39334 -0.44364 -0.48761 -0.52720
 0.00900  0.51609  0.48331  0.44855  0.41143  0.37140  0.32772  0.27931  0.22457  0.12938  0.11665  0.10270  0.08709  0.06899  0.04671  0.01549  0.16154  0.09030 -0.05892 -0.14238 -0.16539 -0.18330 -0.19869 -0.21248 -0.22512  0.01194 -0.14982 -0.26669 -0.34912 -0.41206 -0.46486 -0.51124 -0.55309
 0.01000  0.54410  0.50917  0.47206  0.43231  0.38929  0.34208  0.28926  0.22857  0.14086  0.12776  0.11347  0.09759  0.07936  0.05719  0.02647  0.15675  0.07458 -0.06409 -0.13931 -0.16591 -0.18599 -0.20297 -0.21803 -0.23172 -0.01607 -0.17144 -0.28473 -0.36718 -0.43198 -0.48689 -0.53535 -0.57920
 0.01100  0.57211  0.53521  0.49596  0.45383  0.40810  0.35767  0.30080  0.23444  0.15327  0.13873  0.12417  0.10811  0.08990  0.06816  0.03889  0.15216  0.05948 -0.06933 -0.13820 -0.16752 -0.18942 -0.20777 -0.22394 -0.23859 -0.04408 -0.19369 -0.30403 -0.38656 -0.45288 -0.50960 -0.55988 -0.60550
 0.01200  0.60011  0.56142  0.52021  0.47592  0.42774  0.37441  0.31388  0.24221  0.16330  0.15105  0.13479  0.11861  0.10051  0.07938  0.05217  0.14958  0.04495 -0.07477 -0.13880 -0.17009 -0.19349 -0.21303 -0.23018 -0.24568 -0.07209 -0.21650 -0.32438 -0.40702 -0.47460 -0.53287 -0.58476 -0.63197
 0.01300  0.62812  0.58778  0.54478  0.49852  0.44813  0.39221  0.32841  0.25192  0.17429  0.16031  0.14532  0.12906  0.11110  0.09066  0.06581  0.15001  0.03094 -0.08049 -0.14080 -0.17351 -0.19813 -0.21869 -0.23671 -0.25297 -0.10010 -0.23983 -0.34563 -0.42837 -0.49701 -0.55662 -0.60994 -0.65858
 0.01400  0.65613  0.61426  0.56963  0.52159  0.46920  0.41098  0.34430  0.26358  0.18514  0.17092  0.15576  0.13943  0.12163  0.10188  0.07940  0.15007  0.01739 -0.08654 -0.14396 -0.17764 -0.20327 -0.22470 -0.24349 -0.26043 -0.12810 -0.26363 -0.36765 -0.45045 -0.51999 -0.58078 -0.63538 -0.68530
 0.01500  0.68414  0.64087  0.59474  0.54507  0.49089  0.43063  0.36146  0.27713  0.19589  0.18144  0.16611  0.14972  0.13207  0.11296  0.09264  0.15114  0.00427 -0.09294 -0.14805 -0.18240 -0.20884 -0.23102 -0.25048 -0.26805 -0.15611 -0.28785 -0.39031 -0.47316 -0.54346 -0.60530 -0.66104 -0.71214
 0.01600  0.71215  0.66758  0.62007  0.56893  0.51314  0.45107  0.37977  0.29248  0.20652  0.19187  0.17638  0.15992  0.14240  0.12384  0.10538  0.15310 -0.00849 -0.09969 -0.15290 -0.18769 -0.21479 -0.23761 -0.25768 -0.27580 -0.18412 -0.31244 -0.41354 -0.49640 -0.56736 -0.63012 -0.68689 -0.73907
 0.01700  0.74016  0.69438  0.64560  0.59311  0.53588  0.47222  0.39911  0.30951  0.21706  0.20221  0.18656  0.17004  0.15261  0.13451  0.11752  0.15587 -0.02092 -0.10677 -0.15837 -0.19344 -0.22107 -0.24444 -0.26504 -0.28366 -0.21213 -0.33735 -0.43724 -0.52010 -0.59162 -0.65521 -0.71292 -0.76608
 0.01800  0.76816  0.72127  0.67132  0.61760  0.55906  0.49401  0.41939  0.32804  0.22752  0.21247  0.19668  0.18008  0.16271  0.14496  0.12906  0.15936 -0.03305 -0.11414 -0.16435 -0.19958 -0.22763 -0.25149 -0.27256 -0.29164 -0.24014 -0.36256 -0.46136 -0.54419 -0.61621 -0.68053 -0.73909 -0.79316
 0.01900  0.79617  0.74824  0.69720  0.64236  0.58264  0.51637  0.44048  0.34789  0.23789  0.22267  0.20673  0.19005  0.17271  0.15521  0.14006  0.16347 -0.04493 -0.12178 -0.17076 -0.20605 -0.23446 -0.25873 -0.28022 -0.29971 -0.26815 -0.38803 -0.48584 -0.56863 -0.64108 -0.70607 -0.76541 -0.82030
 0.02000  0.82418  0.77527  0.72324  0.66736  0.60658  0.53924  0.46230  0.36888  0.24820  0.23280  0.21671  0.19994  0.18260  0.16528  0.15059  0.16814 -0.05657 -0.12966 -0.17753 -0.21282 -0.24150 -0.26613 -0.28800 -0.30786 -0.29615 -0.41373 -0.51064 -0.59337 -0.66620 -0.73178 -0.79184 -0.84751
 0.02100  0.85219  0.80237  0.74941  0.69258  0.63085  0.56256  0.48476  0.39083  0.25845  0.24287  0.22664  0.20977  0.19241  0.17518  0.16072  0.17329 -0.06801 -0.13774 -0.18461 -0.21985 -0.24875 -0.27368 -0.29589 -0.31610 -0.32416 -0.43964 -0.53572 -0.61838 -0.69154 -0.75767 -0.81838 -0.87477
 0.02200  0.88020  0.82953  0.77570  0.71800  0.65540  0.58628  0.50778  0.41360  0.26863  0.25289  0.23652  0.21954  0.20214  0.18494  0.17053  0.17885 -0.07927 -0.14600 -0.19194 -0.22709 -0.25617 -0.28137 -0.30388 -0.32440 -0.35217 -0.46572 -0.56104 -0.64362 -0.71707 -0.78370 -0.84501 -0.90207
 0.02300  0.90821  0.85674  0.80210  0.74360  0.68021  0.61036  0.53129  0.43705  0.27877  0.26286  0.24635  0.22927  0.21179  0.19458  0.18008  0.18479 -0.09037 -0.15441 -0.19950 -0.23453 -0.26374 -0.28918 -0.31196 -0.33277 -0.38018 -0.49196 -0.58657 -0.66907 -0.74278 -0.80986 -0.87174 -0.92942
 0.02400  0.93621  0.88400  0.82861  0.76936  0.70526  0.63477  0.55523  0.46107  0.28886  0.27279  0.25614  0.23894  0.22139  0.20412  0.18944  0.19105 -0.10133 -0.16295 -0.20725 -0.24214 -0.27146 -0.29710 -0.32013 -0.34119 -0.40819 -0.51835 -0.61230 -0.69471 -0.76865 -0.83614 -0.89854 -0.95681
 0.02500  0.96422  0.91130  0.85520  0.79527  0.73052  0.65946  0.57955  0.48558  0.29890  0.28268  0.26589  0.24857  0.23093  0.21357  0.19865  0.19760 -0.11216 -0.17160 -0.21516 -0.24990 -0.27929 -0.30511 -0.32836 -0.34967 -0.43620 -0.54486 -0.63820 -0.72052 -0.79466 -0.86253 -0.92542 -0.98423
 0.02600  0.99223  0.93864  0.88189  0.82131  0.75596  0.68441  0.60421  0.51050  0.30890  0.29253  0.27560  0.25817  0.24042  0.22295  0.20774  0.20439 -0.12288 -0.18035 -0.22321 -0.25779 -0.28724 -0.31322 -0.33667 -0.35820 -0.46420 -0.57149 -0.66425 -0.74647 -0.82081 -0.88903 -0.95236 -1.01169
 0.02700  1.02024  0.96602  0.90865  0.84748  0.78159  0.70959  0.62915  0.53577  0.31887  0.30235  0.28529  0.26774  0.24988  0.23228  0.21675  0.21141 -0.13349 -0.18918 -0.23139 -0.26581 -0.29530 -0.32140 -0.34503 -0.36677 -0.49221 -0.59823 -0.69044 -0.77257 -0.84706 -0.91561 -0.97936 -1.03917
 0.02800  1.04825  0.99343  0.93548  0.87376  0.80737  0.73497  0.65436  0.56132  0.32880  0.31214  0.29495  0.27727  0.25929  0.24155  0.22570  0.21861 -0.14401 -0.19808 -0.23968 -0.27393 -0.30344 -0.32966 -0.35346 -0.37538 -0.52022 -0.62505 -0.71676 -0.79878 -0.87343 -0.94227 -1.00642 -1.06669
 0.02900  1.07626  1.02087  0.96238  0.90014  0.83329  0.76054  0.67980  0.58713  0.33870  0.32190  0.30458  0.28678  0.26868  0.25079  0.23461  0.22600 -0.15445 -0.20705 -0.24807 -0.28214 -0.31166 -0.33798 -0.36193 -0.38403 -0.54823 -0.65196 -0.74319 -0.82511 -0.89989 -0.96901 -1.03353 -1.09423
 0.03000  1.10426  1.04835  0.98934  0.92662  0.85935  0.78629  0.70544  0.61316  0.34857  0.33164  0.31418  0.29627  0.27805  0.26000  0.24349  0.23353 -0.16481 -0.21606 -0.25654 -0.29044 -0.31996 -0.34637 -0.37045 -0.39272 -0.57624 -0.67894 -0.76972 -0.85154 -0.92644 -0.99582 -1.06069 -1.12179
 0.04000  1.38435  1.32430  1.26141  1.19522  1.12511  1.05023  0.96938  0.88069  0.44606  0.42795  0.40936  0.39032  0.37090  0.35133  0.33211  0.31456 -0.26551 -0.30787 -0.34433 -0.37662 -0.40584 -0.43268 -0.45763 -0.48103 -0.85632 -0.95168 -1.03901 -1.11991 -1.19553 -1.26673 -1.33418 -1.39839
 0.05000  1.66443  1.60168  1.53637  1.46813  1.39653  1.32097  1.24068  1.15456  0.54213  0.52311  0.50362  0.48367  0.46329  0.44258  0.42172  0.40116 -0.36316 -0.40097 -0.43497 -0.46605 -0.49482 -0.52171 -0.54704 -0.57105 -1.13640 -1.22748 -1.31261 -1.39275 -1.46865 -1.54089 -1.60993 -1.67615


==> Cs_S_1_2.txt <==
       B        1        2        3        4        5        6        7        8        9       10       11       12       13       14       15       16
   0.000    4.022    4.022    4.022    4.022    4.022    4.022    4.022    4.022    4.022   -5.171   -5.171   -5.171   -5.171   -5.171   -5.171   -5.171
   0.040    4.582    4.456    4.326    4.193    4.056    3.915    3.769    3.618    3.461   -4.767   -4.918   -5.064   -5.205   -5.342   -5.475   -5.605
   0.080    5.143    4.913    4.673    4.421    4.157    3.876    3.576    3.253    2.901   -4.403   -4.725   -5.025   -5.306   -5.570   -5.822   -6.062
   0.120    5.703    5.388    5.054    4.700    4.320    3.908    3.453    2.941    2.340   -4.090   -4.603   -5.057   -5.469   -5.849   -6.203   -6.537
   0.160    6.264    5.876    5.464    5.021    4.540    4.008    3.406    2.696    1.780   -3.845   -4.555   -5.157   -5.689   -6.170   -6.613   -7.025
   0.200    6.825    6.376    5.896    5.377    4.809    4.173    3.438    2.533    1.219   -3.682   -4.587   -5.322   -5.958   -6.526   -7.045   -7.525
   0.240    7.385    6.884    6.346    5.763    5.121    4.396    3.546    2.467    0.658   -3.616   -4.695   -5.545   -6.270   -6.912   -7.495   -8.033
   0.280    7.946    7.399    6.812    6.174    5.469    4.670    3.725    2.503    0.098   -3.652   -4.874   -5.819   -6.618   -7.323   -7.961   -8.548
   0.320    8.506    7.920    7.290    6.605    5.847    4.987    3.967    2.638   -0.463   -3.787   -5.116   -6.136   -6.996   -7.754   -8.439   -9.069
   0.360    9.067    8.446    7.778    7.053    6.250    5.340    4.262    2.860   -1.023   -4.009   -5.411   -6.489   -7.399   -8.202   -8.927   -9.595
   0.400    9.627    8.975    8.275    7.514    6.675    5.724    4.601    3.154   -1.584   -4.303   -5.750   -6.873   -7.824   -8.664   -9.424  -10.124
   0.440   10.188    9.508    8.779    7.988    7.116    6.132    4.976    3.504   -2.144   -4.653   -6.125   -7.281   -8.265   -9.137   -9.928  -10.657
   0.480   10.749   10.044    9.289    8.472    7.573    6.561    5.380    3.897   -2.705   -5.046   -6.529   -7.710   -8.722   -9.621  -10.438  -11.193
   0.700   13.832   13.027   12.171   11.254   10.259    9.163    7.927    6.477   -5.788   -7.626   -9.076  -10.312  -11.408  -12.403  -13.320  -14.176
   1.100   19.437   18.532   17.581   16.577   15.512   14.370   13.133   11.774  -11.394  -12.923  -14.282  -15.519  -16.661  -17.726  -18.730  -19.681
   1.500   25.043   24.082   23.082   22.038   20.943   19.790   18.567   17.260  -16.999  -18.409  -19.716  -20.939  -22.092  -23.187  -24.231  -25.231


==> Histogram_beam_path.txt <==
       N    Edges
   0.000   -4.000
   0.000   -3.500
 532.000   -3.000
1568.000   -2.500
1548.000   -2.000
1822.000   -1.500
2196.000   -1.000
2678.000   -0.500
2654.000    0.000
2392.000    0.500
2138.000    1.000
1961.000    1.500
1803.000    2.000
1722.000    2.500
1532.000    3.000
1279.000    3.500
1019.000    4.000
 458.000    4.500
  58.000    5.000
   0.000    5.500
   0.000    6.000


==> Intermediate_Field_Spectra/Lines_2_T.txt <==
      -B        B        1        2        3        4        5        6        7        8        9       10       11       12       13       14       15       16       17       18       19       20       21       22       23       24       25       26       27       28       29       30       31       32       33       34       35       36       37       38       39       40       41       42       43       44       45       46       47       48       49       50       51       52       53       54       55       56       57       58       59       60
 -0.0000   0.0000   9.1926   9.1926   9.1926   9.1926   9.1926   9.1926   9.1926   8.9412   8.9412   8.9412   8.9412   8.9412   8.9412   8.9412   0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   0.0000  -0.2514  -0.2514  -0.2514  -0.2514  -0.2514  -0.2514  -0.2514   9.1926   8.9412   8.7400   8.7400   8.7400   8.7400   8.7400   8.9412   8.7400   8.5892   8.5892   8.5892   8.5892   8.5892   0.0000   0.0000  -0.2514  -0.4526  -0.4526  -0.4526  -0.4526  -0.4526  -0.4526  -0.2514  -0.4526  -0.6035  -0.6035  -0.6035  -0.6035  -0.6035
 -0.0140   0.0140   9.6918   9.5994   9.5031   9.4020   9.2945   9.1780   9.0469   9.2627   9.2007   9.1373   9.0722   9.0052   8.9356   8.8628   0.0823   0.2013   0.2044   0.2046   0.2010   0.1921   0.1752   0.1448   0.1959  -0.2278  -0.1943  -0.1612  -0.1288  -0.0973  -0.0672  -0.0394   8.8008   8.7472   8.7396   8.7552   8.7783   8.8051   8.8341   8.5197   8.4661   8.4331   8.4128   8.4008   8.3944   8.3922  -0.1959  -0.1014  -0.2557  -0.3629  -0.4458  -0.5202  -0.5899  -0.6564  -0.7206  -0.3824  -0.5368  -0.6694  -0.7882  -0.8977  -1.0006  -1.0982
 -0.0290   0.0290  10.2617  10.1071   9.9468   9.7798   9.6048   9.4193   9.2194   9.5795   9.4666   9.3512   9.2333   9.1129   8.9903   8.8668   0.3684   0.4447   0.4823   0.5181   0.5513   0.5809   0.6049   0.6195   0.4058  -0.2375  -0.1582  -0.0775   0.0048   0.0891   0.1759   0.2670   8.4778   8.5324   8.5961   8.6644   8.7350   8.8067   8.8789   7.9803   7.9963   8.0191   8.0467   8.0777   8.1112   8.1466  -0.4058  -0.1221  -0.2819  -0.4277  -0.5641  -0.6937  -0.8181  -0.9381  -1.0545  -0.6196  -0.8181  -1.0047  -1.1818  -1.3511  -1.5136  -1.6704
 -0.0800   0.0800  12.2573  11.9483  11.6256  11.2872  10.9306  10.5522  10.1472  10.6464  10.3856  10.1129   9.8264   9.5237   9.2016   8.8557   1.5291   1.2823   1.4533   1.6337   1.8251   2.0297   2.2504   2.4912   1.1195  -0.3286  -0.1093   0.1210   0.3642   0.6228   0.8998   1.1997   7.5109   7.8017   8.0708   8.3225   8.5596   8.7845   8.9989   6.0987   6.3400   6.5609   6.7654   6.9566   7.1367   7.3073  -1.1195  -0.1451  -0.5001  -0.8301  -1.1397  -1.4323  -1.7104  -1.9761  -2.2308  -1.5572  -1.9618  -2.3400  -2.6967  -3.0353  -3.3583  -3.6677
 -0.1200   0.1200  13.8498  13.4452  13.0181  12.5637  12.0755  11.5436  10.9515  11.4972  11.1418  10.7650  10.3622   9.9269   9.4493   8.9131   2.4585   1.9253   2.1875   2.4693   2.7751   3.1113   3.4876   3.9201   1.6793  -0.4273  -0.1158   0.2163   0.5736   0.9627   1.3933   1.8818   6.8218   7.3047   7.7303   8.1148   8.4679   8.7961   9.1039   4.6694   5.1021   5.4785   5.8147   6.1204   6.4020   6.6641  -1.6793  -0.2095  -0.7512  -1.2339  -1.6738  -2.0809  -2.4616  -2.8206  -3.1614  -2.3620  -2.9539  -3.4858  -3.9739  -4.4283  -4.8556  -5.2604
 -0.1600   0.1600  15.4573  14.9725  14.4561  13.9003  13.2930  12.6140  11.8247  12.3606  11.9253  11.4594  10.9549  10.3998   9.7742   9.0392   3.3902   2.5557   2.8961   3.2656   3.6722   4.1277   4.6522   5.2841   2.2391  -0.5410  -0.1511   0.2689   0.7267   1.2345   1.8123   2.4987   6.2014   6.8838   7.4579   7.9623   8.4169   8.8338   9.2208   3.3052   3.9373   4.4618   4.9173   5.3239   5.6933   6.0336  -2.2391  -0.3392  -1.0780  -1.7074  -2.2659  -2.7736  -3.2426  -3.6808  -4.0937  -3.2353  -4.0245  -4.7035  -5.3108  -5.8666  -6.3831  -6.8680
 -0.2000   0.2000  17.0762  16.5234  15.9310  15.2880  14.5763  13.7641  12.7814  13.2343  12.7312  12.1893  11.5974  10.9376  10.1781   9.2490   4.3229   3.1758   3.5829   4.0276   4.5210   5.0810   5.7394   6.5660   2.7989  -0.6662  -0.2093   0.2858   0.8304   1.4423   2.1534   3.0335   5.6645   6.5416   7.2498   7.8589   8.4008   8.8935   9.3479   2.0233   2.8500   3.5084   4.0684   4.5618   5.0065   5.4135  -2.7989  -0.5510  -1.4832  -2.2456  -2.9081  -3.5026  -4.0471  -4.5525  -5.0266  -4.1922  -5.1748  -5.9869  -6.6986  -7.3417  -7.9341  -8.4870
 -0.2400   0.2400  18.7041  18.0933  17.4362  16.7189  15.9184  14.9916  13.8347  14.1164  13.5554  12.9488  12.2825  11.5337  10.6591   9.5553   5.2561   3.7874   4.2517   4.7606   5.3280   5.9769   6.7504   7.7521   3.3586  -0.8003  -0.2862   0.2731   0.8916   1.5921   2.4180   3.4726   5.2240   6.2761   7.0996   7.7978   8.4141   8.9713   9.4833   0.8372   1.8389   2.6125   3.2614   3.8288   4.3376   4.8018  -3.3586  -0.8587  -1.9650  -2.8420  -3.5931  -4.2616  -4.8703  -5.4334  -5.9599  -5.2455  -6.4023  -7.3291  -8.1296  -8.8469  -9.5040 -10.1149
 -0.2800   0.2800  20.3392  19.6785  18.9662  18.1862  17.3116  16.2903  14.9906  15.0054  14.3947  13.7328  13.0038  12.1806  11.2113   9.9642   6.1895   4.3922   4.9057   5.4694   6.0993   6.8225   7.6908   8.8359   3.9184  -0.9416  -0.3781   0.2360   0.9169   1.6915   2.6118   3.8095   4.8861   6.0817   7.0000   7.7726   8.4516   9.0639   9.6256  -0.2467   0.8985   1.7668   2.4900   3.1199   3.6836   4.1970  -3.9184  -1.2685  -2.5178  -3.4891  -4.3143  -5.0452  -5.7089  -6.3214  -6.8933  -6.4014  -7.7010  -8.7223  -9.5969 -10.3769 -11.0892 -11.7500
 -0.3600   0.3600  23.6259  22.8845  22.0844  21.2070  20.2212  19.0665  17.5878  16.7994  16.1081  15.3584  14.5318  13.5972  12.4941  11.0675   8.0567   5.5858   6.1791   6.8301   7.5573   8.3917   9.3939  10.7188   5.0380  -1.2407  -0.5973   0.1041   0.8821   1.7677   2.8215   4.1985   4.4958   5.8712   6.9234   7.8075   8.5840   9.2840   9.9260  -2.1296  -0.8046   0.1975   1.0320   1.7591   2.4101   3.0034  -5.0380  -2.3732  -3.8014  -4.9061  -5.8422  -6.6702  -7.4214  -8.1142  -8.7606  -8.9986 -10.4773 -11.6320 -12.6178 -13.4951 -14.2953 -15.0367
 -0.4000   0.4000  25.2757  24.5013  23.6661  22.7511  21.7245  20.5255  19.0019  17.7027  16.9784  16.1936  15.3293  14.3539  13.2063  11.7346   8.9905   6.1763   6.8023   7.4882   8.2529   9.1282  10.1749  11.5450   5.5977  -1.3967  -0.7206   0.0157   0.8312   1.7576   2.8557   4.2777   4.4161   5.8367   6.9334   7.8584   8.6726   9.4076  10.0824  -2.9558  -1.5856  -0.5390   0.3363   1.1010   1.7869   2.4129  -5.5977  -3.0408  -4.5139  -5.6629  -6.6397  -7.5054  -8.2914  -9.0170  -9.6944 -10.4127 -11.9363 -13.1353 -14.1619 -15.0769 -15.9121 -16.6865
 -0.4400   0.4400  26.9288  26.1255  25.2598  24.3127  23.2528  22.0205  20.4723  18.6093  17.8560  17.0407  16.1444  15.1355  13.9546  12.4581   9.9242   6.7635   7.4183   8.1345   8.9312   9.8398  10.9199  12.3150   6.1575  -1.5561  -0.8512  -0.0845   0.7629   1.7226   2.8540   4.3008   4.3927   5.8382   6.9683   7.9268   8.7730   9.5384  10.2422  -3.7258  -2.3307  -1.2506  -0.3420   0.4547   1.1709   1.8257  -6.1575  -3.7646  -5.2625  -6.4446  -7.4547  -8.3523  -9.1688  -9.9232 -10.6282 -11.8831 -13.4313 -14.6636 -15.7235 -16.6706 -17.5362 -18.3396
 -0.4800   0.4800  28.5848  27.7557  26.8634  25.8891  24.8019  23.5449  21.9857  19.5187  18.7396  17.8977  16.9741  15.9379  14.7322  13.2246  10.8581   7.3479   8.0282   8.7710   9.5949  10.5308  11.6357  13.0419   6.7173  -1.7183  -0.9878  -0.1947   0.6799   1.6668   2.8230   4.2808   4.4124   5.8689   7.0240   8.0097   8.8832   9.6753  10.4047  -4.4527  -3.0465  -1.9416  -1.0057  -0.1818   0.5610   1.2413  -6.7173  -4.5314  -6.0402  -7.2471  -8.2844  -9.2092 -10.0522 -10.8323 -11.5620 -13.3965 -14.9557 -16.2127 -17.2999 -18.2742 -19.1665 -19.9957
 -0.7000   0.7000  37.7289  36.7985  35.8061  34.7360  33.5644  32.2525  30.7268  24.5558  23.6755  22.7335  21.7139  20.5932  19.3322  17.8576  15.9944  10.5266  11.3075  12.1500  13.0695  14.0899  15.2502  16.6236   9.7960  -2.6466  -1.8154  -0.9226   0.0475   1.1187   2.3299   3.7544   4.9377   6.3614   7.5718   8.6422   9.6116  10.5036  11.3340  -8.0344  -6.6610  -5.5007  -4.4804  -3.5608  -2.7183  -1.9374  -9.7960  -9.1656 -10.6409 -11.9027 -13.0242 -14.0445 -14.9874 -15.8683 -16.6985 -22.1376 -23.6633 -24.9753 -26.1468 -27.2169 -28.2093 -29.1397
 -1.1000   1.1000  54.4368  53.4111  52.3325  51.1913  49.9741  48.6619  47.2264  33.7955  32.8200  31.7918  30.7010  29.5344  28.2730  26.8883  25.3340  16.2246  17.1004  18.0287  19.0192  20.0853  21.2461  22.5298  15.3938  -4.4167  -3.4907  -2.5121  -1.4711  -0.3543   0.8571   2.1917   6.4995   7.8336   9.0446  10.1608  11.2013  12.1794  13.1050 -13.9407 -12.6569 -11.4962 -10.4300  -9.4395  -8.5112  -7.6354 -15.3938 -18.1971 -19.5822 -20.8442 -22.0113 -23.1025 -24.1312 -25.1072 -26.0380 -38.6372 -40.0728 -41.3849 -42.6021 -43.7433 -44.8219 -45.8476
 -1.5000   1.5000  71.1903  70.1153  68.9959  67.8259  66.5969  65.2984  63.9161  43.0804  42.0556  40.9866  39.8670  38.6885  37.4406  36.1090  34.6738  21.8775  22.8023  23.7712  24.7905  25.8685  27.0157  28.2465  20.9915  -6.2324  -5.2573  -4.2381  -3.1684  -2.0399  -0.8420   0.4394   8.2514   9.5325  10.7300  11.8581  12.9275  13.9464  14.9211 -19.6573 -18.4265 -17.2793 -16.2013 -15.1820 -14.2131 -13.2883 -20.9915 -27.4182 -28.7502 -29.9984 -31.1772 -32.2973 -33.3666 -34.3918 -35.3779 -55.3269 -56.7092 -58.0077 -59.2367 -60.4068 -61.5261 -62.6011
 -2.0000   2.0000  92.1597  91.0491  89.9020  88.7145  87.4815  86.1970  84.8534  54.7139  53.6536  52.5569  51.4197  50.2372  49.0032  47.7102  46.3487  28.9162  29.8764  30.8729  31.9097  32.9917  34.1251  35.3172  27.9886  -8.5296  -7.5191  -6.4723  -5.3851  -4.2526  -3.0687  -1.8260  10.5165  11.7590  12.9426  14.0749  15.1618  16.2083  17.2185 -26.7281 -25.5359 -24.4025 -23.3205 -22.2837 -21.2873 -20.3270 -27.9886 -39.0197 -40.3129 -41.5472 -42.7300 -43.8674 -44.9644 -46.0250 -47.0528 -76.2643 -77.6078 -78.8923 -80.1253 -81.3129 -82.4599 -83.5705


==> Intermediate_Field_Spectra/Spectrum_at_+0.0_T.txt <==
    Freq Spectrum
  -2.364   -0.000
  -2.291   -0.000
  -2.219   -0.001
  -2.146   -0.001
  -2.073   -0.001
  -2.001   -0.001
  -1.928   -0.001
  -1.855   -0.002
  -1.783   -0.002
  -1.710   -0.002
  -1.637   -0.002
  -1.564   -0.002
  -1.492   -0.002
  -1.419   -0.002
  -1.346   -0.002
  -1.274   -0.003
  -1.201   -0.003
  -1.128   -0.004
  -1.056   -0.005
  -0.983   -0.008
  -0.910   -0.014
  -0.837   -0.025
  -0.765   -0.041
  -0.692   -0.063
  -0.619   -0.091
  -0.547   -0.121
  -0.474   -0.151
  -0.401   -0.176
  -0.329   -0.213
  -0.256   -0.219
  -0.183   -0.240
  -0.110   -0.242
  -0.038   -0.245
   0.035   -0.244
   0.108   -0.240
   0.180   -0.227
   0.253   -0.197
   0.326   -0.149
   0.398   -0.094
   0.471   -0.050
   0.544   -0.024
   0.616   -0.011
   0.689   -0.006
   0.762   -0.004
   0.835   -0.004
   0.907   -0.003
   0.980   -0.003
   1.053   -0.003
   1.125   -0.003
   1.198   -0.003
   1.271   -0.003
   1.343   -0.003
   1.416   -0.003
   1.489   -0.003
   1.562   -0.003
   1.634   -0.003
   1.707   -0.002
   1.780   -0.002
   1.852   -0.002
   1.925   -0.002
   1.998   -0.002
   2.070   -0.002
   2.143   -0.002
   2.216   -0.002
   2.288   -0.002
   2.361   -0.002
   2.434   -0.002
   2.507   -0.002
   2.579   -0.002
   2.652   -0.002
   2.725   -0.002
   2.797   -0.002
   2.870   -0.002
   2.943   -0.002
   3.015   -0.002
   3.088   -0.002
   3.161   -0.002
   3.234   -0.002
   3.306   -0.002
   3.379   -0.002
   3.452   -0.002
   3.524   -0.002
   3.597   -0.002
   3.670   -0.002
   3.742   -0.002
   3.815   -0.002
   3.888   -0.002
   3.960   -0.002
   4.033   -0.002
   4.106   -0.002
   4.179   -0.002
   4.251   -0.002
   4.324   -0.002
   4.397   -0.002
   4.469   -0.002
   4.542   -0.002
   4.615   -0.002
   4.687   -0.002
   4.760   -0.002
   4.833   -0.002
   4.906   -0.002
   4.978   -0.002
   5.051   -0.002
   5.124   -0.002
   5.196   -0.002
   5.269   -0.002
   5.342   -0.002
   5.414   -0.002
   5.487   -0.002
   5.560   -0.002
   5.632   -0.002
   5.705   -0.002
   5.778   -0.002
   5.851   -0.002
   5.923   -0.002
   5.996   -0.002
   6.069   -0.002
   6.141   -0.002
   6.214   -0.002
   6.287   -0.002
   6.359   -0.002
   6.432   -0.002
   6.505   -0.002
   6.578   -0.002
   6.650   -0.002
   6.723   -0.002
   6.796   -0.002
   6.868   -0.002
   6.941   -0.002
   7.014   -0.002
   7.086   -0.002
   7.159   -0.002
   7.232   -0.002
   7.304   -0.002
   7.377   -0.002
   7.450   -0.002
   7.523   -0.002
   7.595   -0.002
   7.668   -0.002
   7.741   -0.002
   7.813   -0.002
   7.886   -0.002
   7.959   -0.003
   8.031   -0.005
   8.104   -0.009
   8.177   -0.021
   8.250   -0.045
   8.322   -0.084
   8.395   -0.130
   8.468   -0.171
   8.540   -0.198
   8.616   -0.210
   8.696   -0.209
   8.777   -0.193
   8.857   -0.175
   8.938   -0.161
   9.018   -0.134
   9.099   -0.097
   9.179   -0.061
   9.260   -0.034
   9.340   -0.017
   9.421   -0.008
   9.501   -0.004
   9.582   -0.002
   9.662   -0.002
   9.743   -0.001
   9.823   -0.001
   9.904   -0.001
   9.984   -0.001
  10.065   -0.001
  10.145   -0.001
  10.226   -0.001
  10.307   -0.001
  10.387   -0.001


==> Intermediate_Field_Spectra/Spectrum_at_+0.1_T.txt <==
    Freq Spectrum
  -2.364    0.100
  -2.291    0.100
  -2.218    0.099
  -2.146    0.099
  -2.073    0.099
  -2.000    0.099
  -1.928    0.099
  -1.855    0.098
  -1.782    0.098
  -1.710    0.098
  -1.637    0.098
  -1.564    0.098
  -1.491    0.098
  -1.419    0.098
  -1.346    0.098
  -1.273    0.098
  -1.201    0.098
  -1.128    0.098
  -1.055    0.098
  -0.983    0.098
  -0.910    0.098
  -0.837    0.097
  -0.765    0.097
  -0.692    0.096
  -0.619    0.096
  -0.547    0.095
  -0.474    0.095
  -0.401    0.094
  -0.329    0.093
  -0.256    0.092
  -0.183    0.092
  -0.110    0.092
  -0.038    0.091
   0.035    0.090
   0.108    0.090
   0.180    0.091
   0.253    0.089
   0.326    0.089
   0.398    0.089
   0.471    0.089
   0.544    0.089
   0.616    0.088
   0.689    0.087
   0.762    0.087
   0.834    0.088
   0.907    0.086
   0.980    0.082
   1.052    0.074
   1.125    0.062
   1.198    0.042
   1.271    0.016
   1.343   -0.012
   1.416   -0.034
   1.489   -0.040
   1.561   -0.054
   1.634   -0.050
   1.707   -0.034
   1.779   -0.035
   1.852   -0.024
   1.925   -0.004
   1.997   -0.003
   2.070    0.006
   2.143    0.019
   2.215    0.023
   2.288    0.027
   2.361    0.036
   2.433    0.050
   2.506    0.048
   2.579    0.052
   2.651    0.058
   2.724    0.066
   2.797    0.063
   2.870    0.066
   2.942    0.069
   3.015    0.077
   3.088    0.075
   3.160    0.076
   3.233    0.078
   3.306    0.082
   3.378    0.086
   3.451    0.087
   3.524    0.089
   3.596    0.092
   3.669    0.095
   3.742    0.096
   3.814    0.097
   3.887    0.098
   3.960    0.098
   4.032    0.098
   4.105    0.098
   4.178    0.098
   4.251    0.098
   4.323    0.098
   4.396    0.099
   4.469    0.099
   4.541    0.099
   4.614    0.099
   4.687    0.099
   4.759    0.099
   4.832    0.099
   4.905    0.099
   4.977    0.099
   5.050    0.099
   5.123    0.099
   5.195    0.099
   5.268    0.099
   5.341    0.099
   5.413    0.099
   5.486    0.099
   5.559    0.099
   5.632    0.099
   5.704    0.099
   5.777    0.099
   5.850    0.099
   5.922    0.099
   5.995    0.099
   6.068    0.099
   6.140    0.099
   6.213    0.099
   6.286    0.099
   6.358    0.099
   6.431    0.099
   6.504    0.099
   6.576    0.099
   6.649    0.099
   6.722    0.099
   6.794    0.099
   6.867    0.099
   6.940    0.099
   7.013    0.099
   7.085    0.099
   7.158    0.099
   7.231    0.099
   7.303    0.099
   7.376    0.099
   7.449    0.099
   7.521    0.099
   7.594    0.099
   7.667    0.099
   7.739    0.099
   7.812    0.099
   7.885    0.099
   7.957    0.099
   8.030    0.099
   8.103    0.099
   8.175    0.099
   8.248    0.099
   8.321    0.099
   8.394    0.098
   8.466    0.098
   8.539    0.097
   8.614    0.096
   8.695    0.094
   8.775    0.093
   8.856    0.093
   8.936    0.092
   9.017    0.091
   9.097    0.090
   9.178    0.090
   9.258    0.090
   9.339    0.092
   9.419    0.089
   9.500    0.088
   9.580    0.087
   9.661    0.087
   9.741    0.090
   9.822    0.086
   9.902    0.085
   9.983    0.084
  10.063    0.084
  10.144    0.084
  10.225    0.077
  10.305    0.071
  10.386    0.064
  10.466    0.061
  10.547    0.057
  10.627    0.055
  10.708    0.053
  10.788    0.058
  10.869    0.059
  10.949    0.058
  11.030    0.061
  11.110    0.070
  11.191    0.065
  11.271    0.069
  11.352    0.073
  11.432    0.077
  11.513    0.082
  11.594    0.083
  11.674    0.082
  11.755    0.083
  11.835    0.083
  11.916    0.085
  11.996    0.088
  12.077    0.085
  12.157    0.085
  12.238    0.086
  12.318    0.087
  12.399    0.089
  12.479    0.087
  12.560    0.088
  12.640    0.089
  12.721    0.090
  12.801    0.090
  12.882    0.090
  12.962    0.091
  13.043    0.092
  13.124    0.094
  13.204    0.094
  13.285    0.096
  13.365    0.097
  13.446    0.098
  13.526    0.099
  13.607    0.099
  13.687    0.100
  13.768    0.100
  13.848    0.100
  13.929    0.100
  14.009    0.100
  14.090    0.100
  14.170    0.100
  14.251    0.100
  14.331    0.100
  14.412    0.100
  14.492    0.100
  14.573    0.100
  14.654    0.100
  14.734    0.100
  14.815    0.100
  14.895    0.100
  14.976    0.100
  15.056    0.100
  15.137    0.100
  15.217    0.099
  15.298    0.099
  15.378    0.099
  15.459    0.099
  15.539    0.099
  15.620    0.099
  15.700    0.099
  15.781    0.099
  15.861    0.099
  15.942    0.099
  16.023    0.099
  16.103    0.099
  16.184    0.099
  16.264    0.099
  16.345    0.099
  16.425    0.099
  16.506    0.099
  16.586    0.099
  16.667    0.099
  16.747    0.099
  16.828    0.099
  16.908    0.099
  16.989    0.099
  17.069    0.099
  17.150    0.099
  17.230    0.099
  17.311    0.099
  17.391    0.099
  17.472    0.099
  17.553    0.099
  17.633    0.099
  17.714    0.098
  17.794    0.098
  17.875    0.098
  17.955    0.098
  18.036    0.098
  18.116    0.098
  18.197    0.098
  18.277    0.098
  18.358    0.098
  18.429    0.098
  18.496    0.098
  18.563    0.098
  18.629    0.098
  18.696    0.098
  18.763    0.098
  18.829    0.098
  18.896    0.098
  18.962    0.098
  19.029    0.098
  19.096    0.098
  19.162    0.098
  19.229    0.098
  19.296    0.098
  19.362    0.098
  19.429    0.098
  19.496    0.098
  19.562    0.098
  19.629    0.098
  19.696    0.098
  19.762    0.098
  19.829    0.098
  19.895    0.098
  19.962    0.098
  20.029    0.098
  20.095    0.098
  20.162    0.098
  20.229    0.098
  20.295    0.097
  20.362    0.097
  20.429    0.097
  20.495    0.097
  20.562    0.097
  20.629    0.097
  20.695    0.097
  20.762    0.097
  20.828    0.097
  20.895    0.097
  20.962    0.097
  21.028    0.097
  21.095    0.097
  21.162    0.097
  21.228    0.097
  21.295    0.097
  21.362    0.097
  21.428    0.097
  21.495    0.097
  21.562    0.097
  21.628    0.097
  21.695    0.097
  21.761    0.097
  21.828    0.097
  21.895    0.097
  21.961    0.097
  22.028    0.097
  22.095    0.097
  22.161    0.097
  22.228    0.097
  22.295    0.097
  22.361    0.097
  22.428    0.097
  22.495    0.097
  22.561    0.097
  22.628    0.097
  22.695    0.097
  22.761    0.097
  22.828    0.097
  22.894    0.097
  22.961    0.097
  23.028    0.097
  23.094    0.097
  23.161    0.097
  23.228    0.097
  23.294    0.097
  23.361    0.097
  23.428    0.097
  23.494    0.097
  23.561    0.097
  23.628    0.097
  23.694    0.097
  23.761    0.097
  23.827    0.097
  23.894    0.097
  23.961    0.097
  24.027    0.097
  24.094    0.097
  24.161    0.097
  24.227    0.097
  24.294    0.097
  24.361    0.097
  24.427    0.097
  24.494    0.097
  24.561    0.097
  24.627    0.097
  24.694    0.097
  24.760    0.097
  24.827    0.097
  24.894    0.097
  24.960    0.097
  25.027    0.097
  25.094    0.097
  25.160    0.097
  25.227    0.097
  25.294    0.097
  25.360    0.097
  25.427    0.097
  25.494    0.097
  25.560    0.097
  25.627    0.097
  25.693    0.097
  25.760    0.097
  25.827    0.097
  25.893    0.097
  25.960    0.097
  26.027    0.097
  26.093    0.097
  26.160    0.097
  26.227    0.097
  26.293    0.097
  26.360    0.097
  26.427    0.097
  26.493    0.097
  26.560    0.097
  26.626    0.097
  26.693    0.097
  26.760    0.097
  26.826    0.097
  26.893    0.097
  26.960    0.097
  27.033    0.097
  27.109    0.097
  27.184    0.097
  27.260    0.097
  27.335    0.097
  27.411    0.097
  27.487    0.098
  27.562    0.097
  27.638    0.098
  27.713    0.098
  27.789    0.098
  27.864    0.098
  27.940    0.098
  28.015    0.098
  28.091    0.098
  28.167    0.098
  28.242    0.098
  28.318    0.098
  28.393    0.098
  28.469    0.098
  28.544    0.098
  28.620    0.098
  28.696    0.098
  28.771    0.098
  28.847    0.098
  28.922    0.098
  28.998    0.098
  29.073    0.098
  29.149    0.098
  29.224    0.098
  29.300    0.098
  29.376    0.098
  29.451    0.098
  29.527    0.098
  29.602    0.099
  29.678    0.099
  29.753    0.099
  29.829    0.099
  29.904    0.099
  29.980    0.099
  30.056    0.099
  30.131    0.099
  30.207    0.099
  30.282    0.099
  30.358    0.099
  30.433    0.099
  30.509    0.099
  30.584    0.099
  30.660    0.099
  30.736    0.099
  30.811    0.099
  30.887    0.099
  30.962    0.099
  31.038    0.099
  31.113    0.099
  31.189    0.099
  31.265    0.099
  31.340    0.100
  31.416    0.100
  31.491    0.100
  31.567    0.100
  31.642    0.100
  31.718    0.100
  31.793    0.100
  31.869    0.100
  31.945    0.100
  32.020    0.100
  32.096    0.100
  32.171    0.100
  32.247    0.100
  32.322    0.100
  32.398    0.100
  32.473    0.100
  32.549    0.101
  32.625    0.101
  32.700    0.101
  32.776    0.101
  32.851    0.101
  32.927    0.101
  33.002    0.101
  33.078    0.101
  33.153    0.101
  33.229    0.101
  33.305    0.101
  33.380    0.101
  33.456    0.101
  33.531    0.101
  33.607    0.101
  33.682    0.101
  33.758    0.102
  33.834    0.102
  33.909    0.102
  33.985    0.102
  34.060    0.102
  34.136    0.102
  34.211    0.102
  34.287    0.102
  34.362    0.102
  34.438    0.102
  34.514    0.102
  34.589    0.102
  34.665    0.102
  34.740    0.102
  34.816    0.102
  34.891    0.102
  34.967    0.102
  35.042    0.102
  35.118    0.102
  35.194    0.102
  35.269    0.102
  35.345    0.102
  35.420    0.102
  35.496    0.102
  35.571    0.102
  35.647    0.102
  35.722    0.102
  35.798    0.102
  35.874    0.102
  35.949    0.102
  36.025    0.102
  36.100    0.102
  36.176    0.102
  36.251    0.102
  36.327    0.102
  36.403    0.102
  36.478    0.102
  36.554    0.102
  36.629    0.102
  36.705    0.102
  36.780    0.102
  36.856    0.102
  36.931    0.102
  37.007    0.102
  37.083    0.102
  37.158    0.102
  37.234    0.102
  37.309    0.102
  37.385    0.102
  37.460    0.102
  37.536    0.102
  37.611    0.102
  37.687    0.102
  37.763    0.102
  37.838    0.102
  37.914    0.102
  37.989    0.102
  38.065    0.102
  38.140    0.102
  38.216    0.102
  38.291    0.102
  38.367    0.102
  38.443    0.102
  38.518    0.102
  38.594    0.102
  38.669    0.102


==> Intermediate_Field_Spectra/Spectrum_at_+0.2_T.txt <==
    Freq Spectrum
  -2.363    0.200
  -2.290    0.200
  -2.218    0.200
  -2.145    0.199
  -2.072    0.199
  -2.000    0.199
  -1.927    0.199
  -1.854    0.199
  -1.782    0.199
  -1.709    0.199
  -1.636    0.199
  -1.564    0.199
  -1.491    0.199
  -1.418    0.199
  -1.345    0.199
  -1.273    0.199
  -1.200    0.199
  -1.127    0.198
  -1.055    0.198
  -0.982    0.198
  -0.909    0.198
  -0.837    0.197
  -0.764    0.197
  -0.691    0.197
  -0.619    0.197
  -0.546    0.197
  -0.473    0.196
  -0.401    0.196
  -0.328    0.196
  -0.255    0.196
  -0.182    0.196
  -0.110    0.196
  -0.037    0.196
   0.036    0.196
   0.108    0.196
   0.181    0.195
   0.254    0.195
   0.326    0.196
   0.399    0.195
   0.472    0.195
   0.544    0.196
   0.617    0.195
   0.690    0.195
   0.763    0.194
   0.835    0.194
   0.908    0.195
   0.981    0.194
   1.053    0.195
   1.126    0.196
   1.199    0.196
   1.271    0.196
   1.344    0.195
   1.417    0.194
   1.489    0.194
   1.562    0.194
   1.635    0.194
   1.707    0.195
   1.780    0.196
   1.853    0.197
   1.926    0.197
   1.998    0.196
   2.071    0.195
   2.144    0.193
   2.216    0.193
   2.289    0.193
   2.362    0.191
   2.434    0.188
   2.507    0.181
   2.580    0.167
   2.652    0.147
   2.725    0.123
   2.798    0.101
   2.871    0.089
   2.943    0.082
   3.016    0.081
   3.089    0.086
   3.161    0.096
   3.234    0.105
   3.307    0.118
   3.379    0.116
   3.452    0.123
   3.525    0.129
   3.597    0.134
   3.670    0.147
   3.743    0.144
   3.815    0.145
   3.888    0.148
   3.961    0.150
   4.034    0.152
   4.106    0.159
   4.179    0.155
   4.252    0.152
   4.324    0.154
   4.397    0.158
   4.470    0.157
   4.542    0.158
   4.615    0.169
   4.688    0.165
   4.760    0.169
   4.833    0.174
   4.906    0.177
   4.979    0.177
   5.051    0.176
   5.124    0.179
   5.197    0.180
   5.269    0.178
   5.342    0.182
   5.415    0.186
   5.487    0.188
   5.560    0.187
   5.633    0.185
   5.705    0.183
   5.778    0.187
   5.851    0.184
   5.923    0.185
   5.996    0.189
   6.069    0.193
   6.142    0.195
   6.214    0.196
   6.287    0.195
   6.360    0.193
   6.432    0.190
   6.505    0.189
   6.578    0.191
   6.650    0.189
   6.723    0.190
   6.796    0.193
   6.868    0.196
   6.941    0.198
   7.014    0.200
   7.087    0.201
   7.159    0.201
   7.232    0.201
   7.305    0.201
   7.377    0.201
   7.450    0.201
   7.523    0.202
   7.595    0.202
   7.668    0.202
   7.741    0.202
   7.813    0.202
   7.886    0.202
   7.959    0.202
   8.031    0.202
   8.104    0.202
   8.177    0.202
   8.250    0.202
   8.322    0.202
   8.395    0.202
   8.468    0.202
   8.540    0.202
   8.616    0.202
   8.696    0.202
   8.777    0.201
   8.857    0.201
   8.938    0.200
   9.018    0.198
   9.099    0.196
   9.179    0.195
   9.260    0.197
   9.340    0.195
   9.421    0.197
   9.501    0.198
   9.582    0.200
   9.662    0.201
   9.743    0.201
   9.824    0.200
   9.904    0.199
   9.985    0.197
  10.065    0.195
  10.146    0.194
  10.226    0.195
  10.307    0.194
  10.387    0.196
  10.468    0.198
  10.548    0.198
  10.629    0.198
  10.709    0.197
  10.790    0.194
  10.870    0.193
  10.951    0.195
  11.031    0.193
  11.112    0.193
  11.192    0.195
  11.273    0.196
  11.354    0.195
  11.434    0.193
  11.515    0.192
  11.595    0.193
  11.676    0.191
  11.756    0.191
  11.837    0.193
  11.917    0.193
  11.998    0.192
  12.078    0.191
  12.159    0.191
  12.239    0.191
  12.320    0.189
  12.400    0.187
  12.481    0.185
  12.561    0.180
  12.642    0.175
  12.723    0.174
  12.803    0.176
  12.884    0.172
  12.964    0.175
  13.045    0.180
  13.125    0.183
  13.206    0.187
  13.286    0.189
  13.367    0.188
  13.447    0.188
  13.528    0.188
  13.608    0.187
  13.689    0.187
  13.769    0.190
  13.850    0.188
  13.930    0.190
  14.011    0.193
  14.091    0.196
  14.172    0.196
  14.253    0.196
  14.333    0.193
  14.414    0.191
  14.494    0.191
  14.575    0.192
  14.655    0.190
  14.736    0.192
  14.816    0.194
  14.897    0.195
  14.977    0.195
  15.058    0.193
  15.138    0.192
  15.219    0.192
  15.299    0.192
  15.380    0.192
  15.460    0.193
  15.541    0.194
  15.621    0.194
  15.702    0.193
  15.783    0.192
  15.863    0.193
  15.944    0.192
  16.024    0.193
  16.105    0.193
  16.185    0.194
  16.266    0.194
  16.346    0.193
  16.427    0.194
  16.507    0.193
  16.588    0.193
  16.668    0.194
  16.749    0.194
  16.829    0.194
  16.910    0.194
  16.990    0.195
  17.071    0.194
  17.152    0.195
  17.232    0.196
  17.313    0.197
  17.393    0.197
  17.474    0.198
  17.554    0.198
  17.635    0.198
  17.715    0.197
  17.796    0.197
  17.876    0.197
  17.957    0.197
  18.037    0.197
  18.118    0.197
  18.198    0.197
  18.279    0.197
  18.359    0.197
  18.431    0.197
  18.497    0.197
  18.564    0.197
  18.631    0.197
  18.697    0.197
  18.764    0.197
  18.830    0.197
  18.897    0.197
  18.964    0.197
  19.030    0.197
  19.097    0.197
  19.164    0.197
  19.230    0.197
  19.297    0.197
  19.364    0.197
  19.430    0.197
  19.497    0.197
  19.563    0.197
  19.630    0.197
  19.697    0.197
  19.763    0.197
  19.830    0.197
  19.897    0.197
  19.963    0.197
  20.030    0.197
  20.096    0.197
  20.163    0.197
  20.230    0.197
  20.296    0.197
  20.363    0.198
  20.430    0.198
  20.496    0.198
  20.563    0.198
  20.630    0.198
  20.696    0.198
  20.763    0.198
  20.829    0.198
  20.896    0.198
  20.963    0.198
  21.029    0.198
  21.096    0.198
  21.163    0.198
  21.229    0.198
  21.296    0.198
  21.363    0.198
  21.429    0.198
  21.496    0.198
  21.562    0.198
  21.629    0.198
  21.696    0.198
  21.762    0.198
  21.829    0.198
  21.896    0.198
  21.962    0.198
  22.029    0.198
  22.095    0.198
  22.162    0.198
  22.229    0.198
  22.295    0.198
  22.362    0.198
  22.429    0.198
  22.495    0.198
  22.562    0.198
  22.629    0.198
  22.695    0.198
  22.762    0.198
  22.828    0.199
  22.895    0.199
  22.962    0.199
  23.028    0.199
  23.095    0.199
  23.162    0.199
  23.228    0.199
  23.295    0.199
  23.362    0.199
  23.428    0.199
  23.495    0.199
  23.561    0.199
  23.628    0.199
  23.695    0.199
  23.761    0.199
  23.828    0.199
  23.895    0.199
  23.961    0.199
  24.028    0.199
  24.094    0.199
  24.161    0.199
  24.228    0.199
  24.294    0.199
  24.361    0.199
  24.428    0.199
  24.494    0.199
  24.561    0.199
  24.628    0.199
  24.694    0.199
  24.761    0.199
  24.827    0.199
  24.894    0.199
  24.961    0.199
  25.027    0.200
  25.094    0.200
  25.161    0.199
  25.227    0.199
  25.294    0.200
  25.361    0.200
  25.427    0.199
  25.494    0.200
  25.560    0.199
  25.627    0.200
  25.694    0.200
  25.760    0.200
  25.827    0.200
  25.894    0.200
  25.960    0.200
  26.027    0.200
  26.093    0.200
  26.160    0.200
  26.227    0.200
  26.293    0.200
  26.360    0.200
  26.427    0.200
  26.493    0.200
  26.560    0.200
  26.627    0.200
  26.693    0.200
  26.760    0.200
  26.826    0.200
  26.893    0.200
  26.960    0.200
  27.033    0.200
  27.109    0.200
  27.184    0.200
  27.260    0.200
  27.335    0.200
  27.411    0.200
  27.487    0.200
  27.562    0.200
  27.638    0.200
  27.713    0.200
  27.789    0.200
  27.864    0.200
  27.940    0.200
  28.015    0.200
  28.091    0.200
  28.167    0.200
  28.242    0.200
  28.318    0.200
  28.393    0.200
  28.469    0.200
  28.544    0.200
  28.620    0.200
  28.695    0.200
  28.771    0.200
  28.846    0.200
  28.922    0.200
  28.998    0.200
  29.073    0.200
  29.149    0.200
  29.224    0.200
  29.300    0.200
  29.375    0.200
  29.451    0.200
  29.526    0.200
  29.602    0.200
  29.678    0.200
  29.753    0.200
  29.829    0.200
  29.904    0.200
  29.980    0.200
  30.055    0.200
  30.131    0.200
  30.206    0.200
  30.282    0.200
  30.358    0.200
  30.433    0.200
  30.509    0.200
  30.584    0.200
  30.660    0.200
  30.735    0.200
  30.811    0.200
  30.886    0.200
  30.962    0.200
  31.038    0.200
  31.113    0.200
  31.189    0.200
  31.264    0.200
  31.340    0.200
  31.415    0.200
  31.491    0.200
  31.566    0.200
  31.642    0.200
  31.717    0.200
  31.793    0.200
  31.869    0.200
  31.944    0.200
  32.020    0.200
  32.095    0.200
  32.171    0.200
  32.246    0.200
  32.322    0.200
  32.397    0.200
  32.473    0.200
  32.549    0.200
  32.624    0.201
  32.700    0.201
  32.775    0.201
  32.851    0.201
  32.926    0.201
  33.002    0.201
  33.077    0.201
  33.153    0.201
  33.229    0.201
  33.304    0.201
  33.380    0.201
  33.455    0.201
  33.531    0.201
  33.606    0.201
  33.682    0.201
  33.757    0.201
  33.833    0.201
  33.909    0.201
  33.984    0.201
  34.060    0.201
  34.135    0.201
  34.211    0.201
  34.286    0.202
  34.362    0.202
  34.437    0.202
  34.513    0.202
  34.589    0.202
  34.664    0.202
  34.740    0.202
  34.815    0.202
  34.891    0.202
  34.966    0.202
  35.042    0.202
  35.117    0.202
  35.193    0.202
  35.268    0.202
  35.344    0.202
  35.420    0.202
  35.495    0.202
  35.571    0.202
  35.646    0.202
  35.722    0.202
  35.797    0.202
  35.873    0.202
  35.948    0.202
  36.024    0.202
  36.100    0.202
  36.175    0.202
  36.251    0.202
  36.326    0.202
  36.402    0.201
  36.477    0.201
  36.553    0.201
  36.628    0.201
  36.704    0.201
  36.780    0.201
  36.855    0.201
  36.931    0.201
  37.006    0.201
  37.082    0.201
  37.157    0.201
  37.233    0.201
  37.308    0.201
  37.384    0.201
  37.460    0.201
  37.535    0.201
  37.611    0.201
  37.686    0.201
  37.762    0.201
  37.837    0.201
  37.913    0.201
  37.988    0.201
  38.064    0.201
  38.140    0.201
  38.215    0.200
  38.291    0.200
  38.366    0.200
  38.442    0.200
  38.517    0.200
  38.593    0.200
  38.668    0.200


==> Intermediate_Field_Spectra/Spectrum_at_+0.3_T.txt <==
    Freq Spectrum
  -2.363    0.300
  -2.290    0.299
  -2.218    0.299
  -2.145    0.299
  -2.072    0.299
  -2.000    0.299
  -1.927    0.298
  -1.854    0.298
  -1.781    0.298
  -1.709    0.298
  -1.636    0.298
  -1.563    0.298
  -1.491    0.298
  -1.418    0.298
  -1.345    0.298
  -1.273    0.298
  -1.200    0.297
  -1.127    0.297
  -1.055    0.297
  -0.982    0.297
  -0.909    0.298
  -0.837    0.298
  -0.764    0.298
  -0.691    0.298
  -0.619    0.297
  -0.546    0.297
  -0.473    0.297
  -0.400    0.297
  -0.328    0.297
  -0.255    0.297
  -0.182    0.298
  -0.110    0.298
  -0.037    0.297
   0.036    0.297
   0.108    0.296
   0.181    0.296
   0.254    0.297
   0.326    0.296
   0.399    0.297
   0.472    0.298
   0.544    0.298
   0.617    0.298
   0.690    0.298
   0.762    0.297
   0.835    0.297
   0.908    0.296
   0.981    0.297
   1.053    0.296
   1.126    0.296
   1.199    0.297
   1.271    0.298
   1.344    0.299
   1.417    0.299
   1.489    0.299
   1.562    0.298
   1.635    0.297
   1.707    0.296
   1.780    0.296
   1.853    0.296
   1.925    0.296
   1.998    0.297
   2.071    0.298
   2.143    0.299
   2.216    0.300
   2.289    0.300
   2.361    0.300
   2.434    0.300
   2.507    0.299
   2.580    0.298
   2.652    0.297
   2.725    0.296
   2.798    0.297
   2.870    0.296
   2.943    0.297
   3.016    0.298
   3.088    0.299
   3.161    0.300
   3.234    0.301
   3.306    0.301
   3.379    0.301
   3.452    0.301
   3.524    0.301
   3.597    0.301
   3.670    0.300
   3.742    0.297
   3.815    0.292
   3.888    0.283
   3.961    0.267
   4.033    0.246
   4.106    0.222
   4.179    0.202
   4.251    0.195
   4.324    0.193
   4.397    0.198
   4.469    0.210
   4.542    0.218
   4.615    0.221
   4.687    0.221
   4.760    0.231
   4.833    0.226
   4.905    0.231
   4.978    0.240
   5.051    0.245
   5.123    0.245
   5.196    0.243
   5.269    0.250
   5.342    0.246
   5.414    0.249
   5.487    0.257
   5.560    0.263
   5.632    0.263
   5.705    0.260
   5.778    0.256
   5.850    0.264
   5.923    0.257
   5.996    0.261
   6.068    0.269
   6.141    0.275
   6.214    0.276
   6.286    0.271
   6.359    0.264
   6.432    0.260
   6.504    0.263
   6.577    0.257
   6.650    0.264
   6.723    0.270
   6.795    0.277
   6.868    0.281
   6.941    0.281
   7.013    0.278
   7.086    0.273
   7.159    0.274
   7.231    0.276
   7.304    0.273
   7.377    0.279
   7.449    0.286
   7.522    0.292
   7.595    0.296
   7.667    0.296
   7.740    0.293
   7.813    0.288
   7.885    0.283
   7.958    0.279
   8.031    0.281
   8.104    0.280
   8.176    0.279
   8.249    0.285
   8.322    0.291
   8.394    0.295
   8.467    0.299
   8.540    0.300
   8.615    0.301
   8.695    0.301
   8.776    0.299
   8.856    0.297
   8.937    0.293
   9.017    0.289
   9.098    0.284
   9.178    0.284
   9.259    0.286
   9.340    0.283
   9.420    0.287
   9.501    0.291
   9.581    0.295
   9.662    0.298
   9.742    0.299
   9.823    0.299
   9.903    0.298
   9.984    0.296
  10.064    0.294
  10.145    0.294
  10.225    0.294
  10.306    0.294
  10.386    0.296
  10.467    0.298
  10.547    0.299
  10.628    0.300
  10.709    0.301
  10.789    0.301
  10.870    0.301
  10.950    0.301
  11.031    0.300
  11.111    0.299
  11.192    0.298
  11.272    0.295
  11.353    0.293
  11.433    0.292
  11.514    0.294
  11.594    0.292
  11.675    0.293
  11.755    0.296
  11.836    0.298
  11.916    0.299
  11.997    0.299
  12.077    0.299
  12.158    0.298
  12.239    0.296
  12.319    0.293
  12.400    0.291
  12.480    0.292
  12.561    0.291
  12.641    0.291
  12.722    0.293
  12.802    0.295
  12.883    0.297
  12.963    0.297
  13.044    0.296
  13.124    0.293
  13.205    0.291
  13.285    0.290
  13.366    0.291
  13.446    0.289
  13.527    0.291
  13.608    0.293
  13.688    0.294
  13.769    0.294
  13.849    0.293
  13.930    0.290
  14.010    0.289
  14.091    0.290
  14.171    0.289
  14.252    0.289
  14.332    0.291
  14.413    0.292
  14.493    0.292
  14.574    0.290
  14.654    0.288
  14.735    0.288
  14.815    0.289
  14.896    0.287
  14.976    0.288
  15.057    0.289
  15.138    0.287
  15.218    0.283
  15.299    0.279
  15.379    0.278
  15.460    0.277
  15.540    0.278
  15.621    0.279
  15.701    0.284
  15.782    0.289
  15.862    0.293
  15.943    0.295
  16.023    0.296
  16.104    0.296
  16.184    0.296
  16.265    0.296
  16.345    0.295
  16.426    0.294
  16.506    0.293
  16.587    0.290
  16.668    0.288
  16.748    0.287
  16.829    0.288
  16.909    0.287
  16.990    0.288
  17.070    0.290
  17.151    0.292
  17.231    0.294
  17.312    0.294
  17.392    0.294
  17.473    0.293
  17.553    0.292
  17.634    0.290
  17.714    0.288
  17.795    0.288
  17.875    0.288
  17.956    0.287
  18.037    0.288
  18.117    0.290
  18.198    0.292
  18.278    0.293
  18.359    0.292
  18.430    0.291
  18.497    0.290
  18.563    0.289
  18.630    0.288
  18.697    0.288
  18.763    0.288
  18.830    0.288
  18.897    0.288
  18.963    0.289
  19.030    0.290
  19.096    0.291
  19.163    0.292
  19.230    0.292
  19.296    0.292
  19.363    0.291
  19.430    0.290
  19.496    0.289
  19.563    0.289
  19.630    0.289
  19.696    0.289
  19.763    0.289
  19.830    0.290
  19.896    0.290
  19.963    0.291
  20.030    0.292
  20.096    0.292
  20.163    0.291
  20.230    0.291
  20.296    0.290
  20.363    0.291
  20.429    0.291
  20.496    0.291
  20.563    0.290
  20.629    0.291
  20.696    0.292
  20.763    0.292
  20.829    0.292
  20.896    0.292
  20.963    0.292
  21.029    0.292
  21.096    0.292
  21.163    0.292
  21.229    0.292
  21.296    0.292
  21.363    0.293
  21.429    0.294
  21.496    0.294
  21.562    0.295
  21.629    0.295
  21.696    0.295
  21.762    0.295
  21.829    0.295
  21.896    0.295
  21.962    0.295
  22.029    0.295
  22.096    0.295
  22.162    0.296
  22.229    0.296
  22.296    0.296
  22.362    0.296
  22.429    0.296
  22.496    0.296
  22.562    0.296
  22.629    0.296
  22.696    0.296
  22.762    0.296
  22.829    0.296
  22.895    0.296
  22.962    0.296
  23.029    0.296
  23.095    0.296
  23.162    0.296
  23.229    0.296
  23.295    0.296
  23.362    0.297
  23.429    0.297
  23.495    0.297
  23.562    0.297
  23.629    0.297
  23.695    0.297
  23.762    0.297
  23.829    0.297
  23.895    0.297
  23.962    0.297
  24.028    0.297
  24.095    0.297
  24.162    0.297
  24.228    0.297
  24.295    0.297
  24.362    0.297
  24.428    0.297
  24.495    0.297
  24.562    0.297
  24.628    0.297
  24.695    0.297
  24.762    0.297
  24.828    0.297
  24.895    0.297
  24.962    0.297
  25.028    0.297
  25.095    0.297
  25.162    0.297
  25.228    0.297
  25.295    0.297
  25.361    0.297
  25.428    0.297
  25.495    0.297
  25.561    0.297
  25.628    0.297
  25.695    0.297
  25.761    0.297
  25.828    0.297
  25.895    0.297
  25.961    0.297
  26.028    0.297
  26.095    0.297
  26.161    0.297
  26.228    0.297
  26.295    0.297
  26.361    0.297
  26.428    0.297
  26.494    0.297
  26.561    0.297
  26.628    0.297
  26.694    0.297
  26.761    0.297
  26.828    0.297
  26.894    0.297
  26.961    0.297
  27.035    0.297
  27.110    0.297
  27.186    0.297
  27.261    0.297
  27.337    0.297
  27.412    0.297
  27.488    0.297
  27.564    0.297
  27.639    0.297
  27.715    0.297
  27.790    0.297
  27.866    0.297
  27.941    0.297
  28.017    0.297
  28.092    0.297
  28.168    0.297
  28.243    0.297
  28.319    0.297
  28.395    0.297
  28.470    0.297
  28.546    0.297
  28.621    0.297
  28.697    0.297
  28.772    0.298
  28.848    0.298
  28.923    0.298
  28.999    0.298
  29.074    0.298
  29.150    0.298
  29.226    0.298
  29.301    0.298
  29.377    0.298
  29.452    0.298
  29.528    0.298
  29.603    0.298
  29.679    0.298
  29.754    0.298
  29.830    0.298
  29.906    0.298
  29.981    0.298
  30.057    0.298
  30.132    0.298
  30.208    0.298
  30.283    0.298
  30.359    0.298
  30.434    0.298
  30.510    0.298
  30.585    0.298
  30.661    0.298
  30.737    0.298
  30.812    0.298
  30.888    0.298
  30.963    0.298
  31.039    0.298
  31.114    0.298
  31.190    0.298
  31.265    0.298
  31.341    0.298
  31.416    0.298
  31.492    0.298
  31.568    0.298
  31.643    0.298
  31.719    0.298
  31.794    0.298
  31.870    0.297
  31.945    0.298
  32.021    0.297
  32.096    0.298
  32.172    0.297
  32.247    0.297
  32.323    0.298
  32.399    0.298
  32.474    0.298
  32.550    0.298
  32.625    0.298
  32.701    0.298
  32.776    0.298
  32.852    0.298
  32.927    0.298
  33.003    0.298
  33.078    0.298
  33.154    0.298
  33.230    0.298
  33.305    0.298
  33.381    0.298
  33.456    0.298
  33.532    0.298
  33.607    0.298
  33.683    0.298
  33.758    0.298
  33.834    0.298
  33.910    0.298
  33.985    0.298
  34.061    0.298
  34.136    0.298
  34.212    0.298
  34.287    0.298
  34.363    0.298
  34.438    0.298
  34.514    0.298
  34.589    0.298
  34.665    0.298
  34.741    0.298
  34.816    0.298
  34.892    0.298
  34.967    0.298
  35.043    0.298
  35.118    0.298
  35.194    0.298
  35.269    0.298
  35.345    0.298
  35.420    0.298
  35.496    0.298
  35.572    0.298
  35.647    0.297
  35.723    0.298
  35.798    0.297
  35.874    0.297
  35.949    0.297
  36.025    0.297
  36.100    0.297
  36.176    0.297
  36.251    0.297
  36.327    0.297
  36.403    0.297
  36.478    0.297
  36.554    0.297
  36.629    0.297
  36.705    0.297
  36.780    0.297
  36.856    0.297
  36.931    0.297
  37.007    0.297
  37.082    0.297
  37.158    0.297
  37.234    0.297
  37.309    0.297
  37.385    0.297
  37.460    0.297
  37.536    0.296
  37.611    0.297
  37.687    0.297
  37.762    0.296
  37.838    0.296
  37.914    0.296
  37.989    0.296
  38.065    0.296
  38.140    0.296
  38.216    0.296
  38.291    0.296
  38.367    0.296
  38.442    0.296
  38.518    0.296
  38.593    0.296
  38.669    0.296


==> Intermediate_Field_Spectra/Spectrum_at_+0.4_T.txt <==
    Freq Spectrum
  -2.363    0.400
  -2.290    0.400
  -2.218    0.399
  -2.145    0.399
  -2.072    0.399
  -2.000    0.399
  -1.927    0.399
  -1.854    0.399
  -1.781    0.399
  -1.709    0.398
  -1.636    0.398
  -1.563    0.398
  -1.491    0.398
  -1.418    0.398
  -1.345    0.398
  -1.273    0.398
  -1.200    0.398
  -1.127    0.398
  -1.055    0.398
  -0.982    0.398
  -0.909    0.397
  -0.837    0.397
  -0.764    0.398
  -0.691    0.398
  -0.619    0.398
  -0.546    0.398
  -0.473    0.399
  -0.400    0.399
  -0.328    0.399
  -0.255    0.399
  -0.182    0.398
  -0.110    0.397
  -0.037    0.397
   0.036    0.397
   0.108    0.397
   0.181    0.398
   0.254    0.398
   0.326    0.399
   0.399    0.399
   0.472    0.399
   0.544    0.399
   0.617    0.399
   0.690    0.398
   0.762    0.397
   0.835    0.397
   0.908    0.397
   0.981    0.397
   1.053    0.398
   1.126    0.399
   1.199    0.399
   1.271    0.400
   1.344    0.400
   1.417    0.400
   1.489    0.400
   1.562    0.399
   1.635    0.398
   1.707    0.397
   1.780    0.397
   1.853    0.397
   1.925    0.397
   1.998    0.398
   2.071    0.398
   2.143    0.399
   2.216    0.400
   2.289    0.401
   2.361    0.401
   2.434    0.401
   2.507    0.401
   2.580    0.401
   2.652    0.401
   2.725    0.400
   2.798    0.399
   2.870    0.398
   2.943    0.397
   3.016    0.398
   3.088    0.398
   3.161    0.398
   3.234    0.400
   3.306    0.401
   3.379    0.401
   3.452    0.402
   3.524    0.402
   3.597    0.402
   3.670    0.402
   3.742    0.402
   3.815    0.402
   3.888    0.402
   3.961    0.402
   4.033    0.402
   4.106    0.401
   4.179    0.400
   4.251    0.399
   4.324    0.398
   4.397    0.398
   4.469    0.398
   4.542    0.398
   4.615    0.399
   4.687    0.400
   4.760    0.401
   4.833    0.402
   4.905    0.402
   4.978    0.402
   5.051    0.402
   5.123    0.400
   5.196    0.397
   5.269    0.389
   5.342    0.375
   5.414    0.353
   5.487    0.328
   5.560    0.307
   5.632    0.299
   5.705    0.298
   5.778    0.305
   5.850    0.320
   5.923    0.333
   5.996    0.336
   6.068    0.330
   6.141    0.323
   6.214    0.328
   6.286    0.324
   6.359    0.332
   6.432    0.345
   6.504    0.354
   6.577    0.356
   6.650    0.349
   6.723    0.341
   6.795    0.343
   6.868    0.342
   6.941    0.343
   7.013    0.354
   7.086    0.366
   7.159    0.371
   7.231    0.368
   7.304    0.360
   7.377    0.352
   7.449    0.355
   7.522    0.352
   7.595    0.354
   7.667    0.364
   7.740    0.376
   7.813    0.382
   7.885    0.382
   7.958    0.376
   8.031    0.366
   8.104    0.359
   8.176    0.363
   8.249    0.360
   8.322    0.362
   8.394    0.371
   8.467    0.380
   8.540    0.386
   8.615    0.386
   8.695    0.382
   8.776    0.373
   8.856    0.365
   8.937    0.358
   9.017    0.358
   9.098    0.360
   9.178    0.361
   9.259    0.371
   9.339    0.382
   9.420    0.390
   9.501    0.396
   9.581    0.398
   9.662    0.397
   9.742    0.394
   9.823    0.388
   9.903    0.380
   9.984    0.372
  10.064    0.370
  10.145    0.373
  10.225    0.369
  10.306    0.374
  10.386    0.383
  10.467    0.390
  10.547    0.396
  10.628    0.399
  10.708    0.400
  10.789    0.401
  10.869    0.401
  10.950    0.400
  11.030    0.399
  11.111    0.396
  11.191    0.390
  11.272    0.383
  11.353    0.374
  11.433    0.368
  11.514    0.369
  11.594    0.361
  11.675    0.364
  11.755    0.374
  11.836    0.380
  11.916    0.387
  11.997    0.393
  12.077    0.397
  12.158    0.399
  12.238    0.399
  12.319    0.400
  12.399    0.400
  12.480    0.400
  12.560    0.400
  12.641    0.399
  12.721    0.399
  12.802    0.398
  12.882    0.396
  12.963    0.394
  13.043    0.391
  13.124    0.390
  13.204    0.391
  13.285    0.390
  13.366    0.391
  13.446    0.393
  13.527    0.396
  13.607    0.397
  13.688    0.398
  13.768    0.398
  13.849    0.398
  13.929    0.397
  14.010    0.395
  14.090    0.392
  14.171    0.390
  14.251    0.388
  14.332    0.390
  14.412    0.388
  14.493    0.389
  14.573    0.391
  14.654    0.394
  14.734    0.395
  14.815    0.396
  14.895    0.395
  14.976    0.393
  15.056    0.391
  15.137    0.388
  15.218    0.387
  15.298    0.388
  15.379    0.387
  15.459    0.388
  15.540    0.390
  15.620    0.392
  15.701    0.393
  15.781    0.393
  15.862    0.391
  15.942    0.388
  16.023    0.386
  16.103    0.387
  16.184    0.386
  16.264    0.386
  16.345    0.388
  16.425    0.390
  16.506    0.391
  16.586    0.390
  16.667    0.388
  16.747    0.386
  16.828    0.385
  16.908    0.386
  16.989    0.384
  17.069    0.385
  17.150    0.387
  17.231    0.388
  17.311    0.388
  17.392    0.386
  17.472    0.384
  17.553    0.384
  17.633    0.385
  17.714    0.384
  17.794    0.385
  17.875    0.388
  17.955    0.390
  18.036    0.392
  18.116    0.393
  18.197    0.393
  18.277    0.393
  18.358    0.392
  18.429    0.392
  18.496    0.391
  18.563    0.390
  18.629    0.389
  18.696    0.387
  18.763    0.386
  18.829    0.386
  18.896    0.386
  18.962    0.386
  19.029    0.386
  19.096    0.386
  19.162    0.387
  19.229    0.388
  19.296    0.390
  19.362    0.391
  19.429    0.392
  19.496    0.393
  19.562    0.393
  19.629    0.393
  19.695    0.393
  19.762    0.393
  19.829    0.393
  19.895    0.393
  19.962    0.393
  20.029    0.393
  20.095    0.393
  20.162    0.392
  20.229    0.391
  20.295    0.389
  20.362    0.388
  20.428    0.387
  20.495    0.387
  20.562    0.387
  20.628    0.387
  20.695    0.387
  20.762    0.388
  20.828    0.389
  20.895    0.391
  20.962    0.392
  21.028    0.393
  21.095    0.393
  21.161    0.394
  21.228    0.394
  21.295    0.393
  21.361    0.393
  21.428    0.392
  21.495    0.391
  21.561    0.389
  21.628    0.388
  21.695    0.388
  21.761    0.388
  21.828    0.388
  21.895    0.388
  21.961    0.389
  22.028    0.390
  22.094    0.391
  22.161    0.392
  22.228    0.393
  22.294    0.393
  22.361    0.393
  22.428    0.393
  22.494    0.392
  22.561    0.391
  22.628    0.390
  22.694    0.389
  22.761    0.389
  22.827    0.389
  22.894    0.389
  22.961    0.389
  23.027    0.390
  23.094    0.391
  23.161    0.392
  23.227    0.393
  23.294    0.393
  23.361    0.393
  23.427    0.392
  23.494    0.391
  23.560    0.390
  23.627    0.390
  23.694    0.390
  23.760    0.390
  23.827    0.390
  23.894    0.390
  23.960    0.391
  24.027    0.392
  24.094    0.393
  24.160    0.393
  24.227    0.392
  24.293    0.392
  24.360    0.391
  24.427    0.391
  24.493    0.391
  24.560    0.391
  24.627    0.391
  24.693    0.391
  24.760    0.392
  24.827    0.392
  24.893    0.393
  24.960    0.393
  25.027    0.392
  25.093    0.392
  25.160    0.392
  25.226    0.391
  25.293    0.392
  25.360    0.392
  25.426    0.392
  25.493    0.392
  25.560    0.393
  25.626    0.393
  25.693    0.394
  25.760    0.394
  25.826    0.394
  25.893    0.394
  25.959    0.394
  26.026    0.394
  26.093    0.394
  26.159    0.394
  26.226    0.394
  26.293    0.394
  26.359    0.394
  26.426    0.394
  26.493    0.394
  26.559    0.394
  26.626    0.394
  26.692    0.394
  26.759    0.394
  26.826    0.394
  26.892    0.394
  26.959    0.394
  27.032    0.394
  27.108    0.394
  27.184    0.394
  27.259    0.394
  27.335    0.394
  27.410    0.394
  27.486    0.394
  27.561    0.394
  27.637    0.394
  27.712    0.394
  27.788    0.394
  27.863    0.394
  27.939    0.394
  28.014    0.394
  28.090    0.394
  28.166    0.394
  28.241    0.394
  28.317    0.394
  28.392    0.394
  28.468    0.394
  28.543    0.394
  28.619    0.394
  28.694    0.394
  28.770    0.394
  28.845    0.394
  28.921    0.394
  28.997    0.394
  29.072    0.395
  29.148    0.395
  29.223    0.395
  29.299    0.395
  29.374    0.395
  29.450    0.395
  29.525    0.395
  29.601    0.395
  29.676    0.395
  29.752    0.395
  29.827    0.395
  29.903    0.395
  29.979    0.395
  30.054    0.395
  30.130    0.395
  30.205    0.395
  30.281    0.395
  30.356    0.395
  30.432    0.395
  30.507    0.395
  30.583    0.395
  30.658    0.395
  30.734    0.395
  30.810    0.395
  30.885    0.395
  30.961    0.395
  31.036    0.395
  31.112    0.395
  31.187    0.395
  31.263    0.395
  31.338    0.395
  31.414    0.395
  31.489    0.395
  31.565    0.395
  31.640    0.395
  31.716    0.395
  31.792    0.395
  31.867    0.395
  31.943    0.395
  32.018    0.395
  32.094    0.395
  32.169    0.395
  32.245    0.395
  32.320    0.395
  32.396    0.395
  32.471    0.395
  32.547    0.395
  32.623    0.396
  32.698    0.395
  32.774    0.396
  32.849    0.396
  32.925    0.396
  33.000    0.396
  33.076    0.396
  33.151    0.396
  33.227    0.396
  33.302    0.396
  33.378    0.396
  33.453    0.396
  33.529    0.396
  33.605    0.396
  33.680    0.396
  33.756    0.396
  33.831    0.396
  33.907    0.396
  33.982    0.396
  34.058    0.396
  34.133    0.396
  34.209    0.396
  34.284    0.396
  34.360    0.396
  34.436    0.396
  34.511    0.396
  34.587    0.396
  34.662    0.396
  34.738    0.396
  34.813    0.396
  34.889    0.396
  34.964    0.395
  35.040    0.395
  35.115    0.395
  35.191    0.395
  35.266    0.395
  35.342    0.395
  35.418    0.395
  35.493    0.395
  35.569    0.395
  35.644    0.395
  35.720    0.395
  35.795    0.395
  35.871    0.395
  35.946    0.395
  36.022    0.395
  36.097    0.395
  36.173    0.395
  36.248    0.395
  36.324    0.395
  36.400    0.395
  36.475    0.395
  36.551    0.395
  36.626    0.395
  36.702    0.395
  36.777    0.395
  36.853    0.395
  36.928    0.395
  37.004    0.395
  37.079    0.394
  37.155    0.394
  37.231    0.394
  37.306    0.394
  37.382    0.394
  37.457    0.394
  37.533    0.394
  37.608    0.394
  37.684    0.394
  37.759    0.394
  37.835    0.394
  37.910    0.394
  37.986    0.394
  38.061    0.394
  38.137    0.394
  38.213    0.394
  38.288    0.394
  38.364    0.394
  38.439    0.394
  38.515    0.394
  38.590    0.394
  38.666    0.394


==> Intermediate_Field_Spectra/Spectrum_at_+0.5_T.txt <==
    Freq Spectrum
  -2.364    0.500
  -2.292    0.500
  -2.219    0.499
  -2.146    0.499
  -2.073    0.499
  -2.001    0.499
  -1.928    0.498
  -1.855    0.499
  -1.783    0.499
  -1.710    0.499
  -1.637    0.499
  -1.565    0.499
  -1.492    0.499
  -1.419    0.499
  -1.347    0.498
  -1.274    0.498
  -1.201    0.498
  -1.129    0.498
  -1.056    0.498
  -0.983    0.498
  -0.911    0.499
  -0.838    0.499
  -0.765    0.499
  -0.693    0.499
  -0.620    0.499
  -0.547    0.499
  -0.475    0.499
  -0.402    0.498
  -0.329    0.498
  -0.257    0.498
  -0.184    0.498
  -0.111    0.498
  -0.039    0.499
   0.034    0.499
   0.107    0.500
   0.180    0.500
   0.252    0.500
   0.325    0.500
   0.398    0.500
   0.470    0.499
   0.543    0.498
   0.616    0.498
   0.688    0.498
   0.761    0.498
   0.834    0.498
   0.906    0.499
   0.979    0.499
   1.052    0.500
   1.124    0.501
   1.197    0.501
   1.270    0.501
   1.342    0.501
   1.415    0.500
   1.488    0.500
   1.560    0.499
   1.633    0.498
   1.706    0.498
   1.778    0.498
   1.851    0.498
   1.924    0.499
   1.996    0.499
   2.069    0.500
   2.142    0.500
   2.214    0.501
   2.287    0.501
   2.360    0.501
   2.433    0.501
   2.505    0.501
   2.578    0.500
   2.651    0.500
   2.723    0.499
   2.796    0.498
   2.869    0.498
   2.941    0.498
   3.014    0.498
   3.087    0.498
   3.159    0.499
   3.232    0.500
   3.305    0.501
   3.377    0.501
   3.450    0.501
   3.523    0.502
   3.595    0.502
   3.668    0.502
   3.741    0.502
   3.813    0.502
   3.886    0.502
   3.959    0.502
   4.031    0.501
   4.104    0.501
   4.177    0.500
   4.249    0.499
   4.322    0.498
   4.395    0.498
   4.467    0.498
   4.540    0.498
   4.613    0.499
   4.686    0.500
   4.758    0.501
   4.831    0.501
   4.904    0.501
   4.976    0.502
   5.049    0.502
   5.122    0.502
   5.194    0.502
   5.267    0.502
   5.340    0.501
   5.412    0.501
   5.485    0.501
   5.558    0.501
   5.630    0.501
   5.703    0.501
   5.776    0.501
   5.848    0.501
   5.921    0.501
   5.994    0.501
   6.066    0.501
   6.139    0.501
   6.212    0.501
   6.284    0.501
   6.357    0.500
   6.430    0.499
   6.502    0.497
   6.575    0.491
   6.648    0.478
   6.720    0.458
   6.793    0.433
   6.866    0.409
   6.939    0.396
   7.011    0.396
   7.084    0.400
   7.157    0.418
   7.229    0.436
   7.302    0.444
   7.375    0.439
   7.447    0.427
   7.520    0.417
   7.593    0.419
   7.665    0.417
   7.738    0.428
   7.811    0.444
   7.883    0.457
   7.956    0.460
   8.029    0.452
   8.101    0.439
   8.174    0.430
   8.247    0.434
   8.319    0.431
   8.392    0.439
   8.465    0.454
   8.537    0.468
   8.612    0.473
   8.693    0.468
   8.773    0.457
   8.854    0.445
   8.935    0.441
   9.015    0.443
   9.096    0.441
   9.176    0.451
   9.257    0.466
   9.337    0.478
   9.418    0.482
   9.498    0.479
   9.579    0.469
   9.659    0.457
   9.740    0.448
   9.820    0.450
   9.901    0.448
   9.982    0.449
  10.062    0.461
  10.143    0.474
  10.223    0.484
  10.304    0.489
  10.384    0.488
  10.465    0.482
  10.545    0.472
  10.626    0.461
  10.706    0.452
  10.787    0.453
  10.868    0.450
  10.948    0.448
  11.029    0.456
  11.109    0.466
  11.190    0.475
  11.270    0.481
  11.351    0.483
  11.431    0.484
  11.512    0.484
  11.592    0.480
  11.673    0.472
  11.753    0.462
  11.834    0.455
  11.915    0.457
  11.995    0.455
  12.076    0.456
  12.156    0.466
  12.237    0.476
  12.317    0.485
  12.398    0.490
  12.478    0.493
  12.559    0.494
  12.639    0.494
  12.720    0.494
  12.801    0.493
  12.881    0.491
  12.962    0.486
  13.042    0.478
  13.123    0.466
  13.203    0.455
  13.284    0.449
  13.364    0.448
  13.445    0.441
  13.525    0.449
  13.606    0.461
  13.686    0.470
  13.767    0.479
  13.848    0.485
  13.928    0.489
  14.009    0.491
  14.089    0.492
  14.170    0.492
  14.250    0.492
  14.331    0.492
  14.411    0.492
  14.492    0.492
  14.572    0.491
  14.653    0.490
  14.733    0.488
  14.814    0.486
  14.895    0.483
  14.975    0.482
  15.056    0.483
  15.136    0.482
  15.217    0.482
  15.297    0.485
  15.378    0.487
  15.458    0.489
  15.539    0.490
  15.619    0.490
  15.700    0.490
  15.781    0.489
  15.861    0.488
  15.942    0.486
  16.022    0.483
  16.103    0.481
  16.183    0.480
  16.264    0.481
  16.344    0.480
  16.425    0.481
  16.505    0.483
  16.586    0.485
  16.666    0.487
  16.747    0.488
  16.828    0.487
  16.908    0.486
  16.989    0.484
  17.069    0.481
  17.150    0.479
  17.230    0.479
  17.311    0.479
  17.391    0.478
  17.472    0.480
  17.552    0.483
  17.633    0.485
  17.713    0.486
  17.794    0.485
  17.875    0.484
  17.955    0.481
  18.036    0.479
  18.116    0.478
  18.197    0.478
  18.277    0.478
  18.358    0.479
  18.429    0.480
  18.496    0.482
  18.563    0.484
  18.629    0.485
  18.696    0.485
  18.763    0.484
  18.829    0.483
  18.896    0.481
  18.962    0.480
  19.029    0.479
  19.096    0.479
  19.162    0.479
  19.229    0.479
  19.296    0.479
  19.362    0.481
  19.429    0.482
  19.496    0.484
  19.562    0.484
  19.629    0.484
  19.695    0.483
  19.762    0.481
  19.829    0.480
  19.895    0.479
  19.962    0.480
  20.029    0.480
  20.095    0.479
  20.162    0.480
  20.229    0.482
  20.295    0.484
  20.362    0.486
  20.428    0.487
  20.495    0.488
  20.562    0.489
  20.628    0.489
  20.695    0.489
  20.762    0.489
  20.828    0.489
  20.895    0.490
  20.962    0.490
  21.028    0.490
  21.095    0.490
  21.161    0.490
  21.228    0.490
  21.295    0.490
  21.361    0.490
  21.428    0.490
  21.495    0.490
  21.561    0.490
  21.628    0.490
  21.695    0.490
  21.761    0.490
  21.828    0.490
  21.895    0.490
  21.961    0.490
  22.028    0.490
  22.094    0.490
  22.161    0.490
  22.228    0.490
  22.294    0.489
  22.361    0.488
  22.428    0.487
  22.494    0.486
  22.561    0.485
  22.628    0.485
  22.694    0.485
  22.761    0.485
  22.827    0.485
  22.894    0.485
  22.961    0.486
  23.027    0.487
  23.094    0.488
  23.161    0.489
  23.227    0.490
  23.294    0.491
  23.361    0.491
  23.427    0.491
  23.494    0.491
  23.560    0.491
  23.627    0.491
  23.694    0.491
  23.760    0.491
  23.827    0.490
  23.894    0.489
  23.960    0.488
  24.027    0.487
  24.094    0.486
  24.160    0.486
  24.227    0.486
  24.293    0.485
  24.360    0.486
  24.427    0.486
  24.493    0.487
  24.560    0.488
  24.627    0.489
  24.693    0.490
  24.760    0.491
  24.827    0.491
  24.893    0.491
  24.960    0.491
  25.027    0.491
  25.093    0.490
  25.160    0.489
  25.226    0.488
  25.293    0.487
  25.360    0.486
  25.426    0.486
  25.493    0.486
  25.560    0.486
  25.626    0.486
  25.693    0.487
  25.760    0.488
  25.826    0.489
  25.893    0.490
  25.959    0.491
  26.026    0.491
  26.093    0.490
  26.159    0.490
  26.226    0.489
  26.293    0.488
  26.359    0.487
  26.426    0.487
  26.493    0.486
  26.559    0.486
  26.626    0.487
  26.692    0.487
  26.759    0.488
  26.826    0.489
  26.892    0.490
  26.959    0.490
  27.032    0.490
  27.108    0.490
  27.184    0.489
  27.259    0.488
  27.335    0.487
  27.410    0.487
  27.486    0.487
  27.561    0.487
  27.637    0.488
  27.712    0.488
  27.788    0.489
  27.863    0.490
  27.939    0.490
  28.015    0.490
  28.090    0.490
  28.166    0.489
  28.241    0.489
  28.317    0.488
  28.392    0.488
  28.468    0.488
  28.543    0.489
  28.619    0.489
  28.694    0.490
  28.770    0.490
  28.846    0.491
  28.921    0.491
  28.997    0.490
  29.072    0.490
  29.148    0.490
  29.223    0.489
  29.299    0.489
  29.374    0.489
  29.450    0.490
  29.526    0.490
  29.601    0.491
  29.677    0.491
  29.752    0.491
  29.828    0.491
  29.903    0.492
  29.979    0.491
  30.054    0.491
  30.130    0.492
  30.205    0.491
  30.281    0.491
  30.357    0.491
  30.432    0.491
  30.508    0.491
  30.583    0.491
  30.659    0.491
  30.734    0.491
  30.810    0.491
  30.885    0.491
  30.961    0.491
  31.036    0.491
  31.112    0.491
  31.188    0.491
  31.263    0.491
  31.339    0.491
  31.414    0.491
  31.490    0.491
  31.565    0.491
  31.641    0.492
  31.716    0.491
  31.792    0.491
  31.867    0.492
  31.943    0.492
  32.019    0.492
  32.094    0.492
  32.170    0.492
  32.245    0.492
  32.321    0.492
  32.396    0.492
  32.472    0.492
  32.547    0.492
  32.623    0.492
  32.698    0.492
  32.774    0.492
  32.850    0.492
  32.925    0.492
  33.001    0.492
  33.076    0.492
  33.152    0.492
  33.227    0.492
  33.303    0.492
  33.378    0.492
  33.454    0.492
  33.530    0.492
  33.605    0.492
  33.681    0.492
  33.756    0.492
  33.832    0.492
  33.907    0.492
  33.983    0.492
  34.058    0.492
  34.134    0.492
  34.209    0.492
  34.285    0.492
  34.361    0.492
  34.436    0.492
  34.512    0.492
  34.587    0.492
  34.663    0.492
  34.738    0.492
  34.814    0.492
  34.889    0.492
  34.965    0.492
  35.040    0.492
  35.116    0.492
  35.192    0.492
  35.267    0.492
  35.343    0.492
  35.418    0.492
  35.494    0.492
  35.569    0.492
  35.645    0.492
  35.720    0.491
  35.796    0.491
  35.871    0.491
  35.947    0.491
  36.023    0.491
  36.098    0.491
  36.174    0.491
  36.249    0.491
  36.325    0.491
  36.400    0.491
  36.476    0.491
  36.551    0.491
  36.627    0.491
  36.702    0.491
  36.778    0.491
  36.854    0.491
  36.929    0.491
  37.005    0.491
  37.080    0.490
  37.156    0.490
  37.231    0.490
  37.307    0.490
  37.382    0.490
  37.458    0.490
  37.534    0.490
  37.609    0.490
  37.685    0.490
  37.760    0.490
  37.836    0.490
  37.911    0.490
  37.987    0.490
  38.062    0.490
  38.138    0.490
  38.213    0.490
  38.289    0.490
  38.365    0.490
  38.440    0.490
  38.516    0.490
  38.591    0.490
  38.667    0.490


==> Intermediate_Field_Spectra/Spectrum_at_+0.6_T.txt <==
    Freq Spectrum
  -2.365    0.600
  -2.292    0.600
  -2.220    0.600
  -2.147    0.600
  -2.074    0.599
  -2.002    0.599
  -1.929    0.599
  -1.856    0.598
  -1.784    0.598
  -1.711    0.598
  -1.638    0.598
  -1.566    0.598
  -1.493    0.598
  -1.420    0.598
  -1.348    0.599
  -1.275    0.599
  -1.202    0.599
  -1.130    0.599
  -1.057    0.599
  -0.984    0.599
  -0.911    0.598
  -0.839    0.598
  -0.766    0.598
  -0.693    0.597
  -0.621    0.598
  -0.548    0.598
  -0.475    0.598
  -0.403    0.599
  -0.330    0.599
  -0.257    0.599
  -0.185    0.600
  -0.112    0.600
  -0.039    0.599
   0.033    0.599
   0.106    0.599
   0.179    0.598
   0.251    0.597
   0.324    0.597
   0.397    0.597
   0.470    0.597
   0.542    0.597
   0.615    0.598
   0.688    0.598
   0.760    0.599
   0.833    0.599
   0.906    0.599
   0.978    0.599
   1.051    0.599
   1.124    0.599
   1.196    0.599
   1.269    0.598
   1.342    0.597
   1.414    0.597
   1.487    0.597
   1.560    0.597
   1.632    0.597
   1.705    0.598
   1.778    0.598
   1.851    0.599
   1.923    0.599
   1.996    0.599
   2.069    0.599
   2.141    0.600
   2.214    0.599
   2.287    0.599
   2.359    0.599
   2.432    0.599
   2.505    0.598
   2.577    0.597
   2.650    0.597
   2.723    0.597
   2.795    0.596
   2.868    0.597
   2.941    0.598
   3.013    0.598
   3.086    0.599
   3.159    0.600
   3.232    0.600
   3.304    0.600
   3.377    0.600
   3.450    0.600
   3.522    0.600
   3.595    0.600
   3.668    0.600
   3.740    0.600
   3.813    0.599
   3.886    0.599
   3.958    0.598
   4.031    0.597
   4.104    0.597
   4.176    0.597
   4.249    0.597
   4.322    0.597
   4.394    0.597
   4.467    0.598
   4.540    0.598
   4.613    0.599
   4.685    0.599
   4.758    0.599
   4.831    0.599
   4.903    0.599
   4.976    0.599
   5.049    0.599
   5.121    0.599
   5.194    0.599
   5.267    0.599
   5.339    0.599
   5.412    0.599
   5.485    0.599
   5.557    0.599
   5.630    0.598
   5.703    0.598
   5.775    0.598
   5.848    0.598
   5.921    0.598
   5.993    0.598
   6.066    0.598
   6.139    0.598
   6.212    0.598
   6.284    0.598
   6.357    0.598
   6.430    0.598
   6.502    0.598
   6.575    0.598
   6.648    0.597
   6.720    0.597
   6.793    0.597
   6.866    0.597
   6.938    0.597
   7.011    0.597
   7.084    0.597
   7.156    0.597
   7.229    0.597
   7.302    0.596
   7.374    0.596
   7.447    0.596
   7.520    0.596
   7.593    0.596
   7.665    0.596
   7.738    0.596
   7.811    0.596
   7.883    0.594
   7.956    0.590
   8.029    0.582
   8.101    0.566
   8.174    0.542
   8.247    0.516
   8.319    0.496
   8.392    0.491
   8.465    0.492
   8.537    0.504
   8.612    0.525
   8.693    0.543
   8.773    0.549
   8.854    0.540
   8.935    0.523
   9.015    0.510
   9.096    0.509
   9.176    0.509
   9.257    0.519
   9.337    0.538
   9.418    0.554
   9.498    0.561
   9.579    0.554
   9.659    0.539
   9.740    0.525
   9.820    0.521
   9.901    0.521
   9.981    0.522
  10.062    0.536
  10.143    0.553
  10.223    0.567
  10.304    0.570
  10.384    0.563
  10.465    0.549
  10.545    0.535
  10.626    0.528
  10.706    0.529
  10.787    0.528
  10.867    0.537
  10.948    0.553
  11.028    0.568
  11.109    0.577
  11.189    0.577
  11.270    0.569
  11.351    0.555
  11.431    0.541
  11.512    0.534
  11.592    0.535
  11.673    0.533
  11.753    0.540
  11.834    0.554
  11.914    0.569
  11.995    0.579
  12.075    0.583
  12.156    0.582
  12.236    0.574
  12.317    0.562
  12.397    0.549
  12.478    0.538
  12.559    0.538
  12.639    0.538
  12.720    0.538
  12.800    0.549
  12.881    0.563
  12.961    0.575
  13.042    0.583
  13.122    0.586
  13.203    0.585
  13.283    0.582
  13.364    0.574
  13.444    0.561
  13.525    0.545
  13.605    0.532
  13.686    0.531
  13.767    0.531
  13.847    0.529
  13.928    0.539
  14.008    0.555
  14.089    0.569
  14.169    0.579
  14.250    0.584
  14.330    0.586
  14.411    0.587
  14.491    0.587
  14.572    0.586
  14.652    0.583
  14.733    0.577
  14.814    0.567
  14.894    0.553
  14.975    0.540
  15.055    0.535
  15.136    0.536
  15.216    0.534
  15.297    0.541
  15.377    0.554
  15.458    0.564
  15.538    0.571
  15.619    0.574
  15.699    0.576
  15.780    0.576
  15.860    0.576
  15.941    0.578
  16.022    0.580
  16.102    0.583
  16.183    0.584
  16.263    0.585
  16.344    0.586
  16.424    0.586
  16.505    0.586
  16.585    0.585
  16.666    0.585
  16.746    0.584
  16.827    0.583
  16.907    0.581
  16.988    0.578
  17.068    0.576
  17.149    0.576
  17.230    0.576
  17.310    0.575
  17.391    0.576
  17.471    0.578
  17.552    0.581
  17.632    0.583
  17.713    0.584
  17.793    0.584
  17.874    0.584
  17.954    0.584
  18.035    0.583
  18.115    0.581
  18.196    0.578
  18.276    0.576
  18.357    0.575
  18.429    0.575
  18.495    0.575
  18.562    0.575
  18.629    0.575
  18.695    0.577
  18.762    0.579
  18.828    0.581
  18.895    0.582
  18.962    0.583
  19.028    0.583
  19.095    0.583
  19.162    0.583
  19.228    0.582
  19.295    0.580
  19.362    0.578
  19.428    0.576
  19.495    0.575
  19.562    0.575
  19.628    0.575
  19.695    0.575
  19.761    0.575
  19.828    0.576
  19.895    0.577
  19.961    0.579
  20.028    0.581
  20.095    0.582
  20.161    0.583
  20.228    0.582
  20.295    0.582
  20.361    0.580
  20.428    0.578
  20.494    0.576
  20.561    0.575
  20.628    0.576
  20.694    0.576
  20.761    0.576
  20.828    0.576
  20.894    0.577
  20.961    0.579
  21.028    0.581
  21.094    0.582
  21.161    0.582
  21.227    0.582
  21.294    0.580
  21.361    0.578
  21.427    0.577
  21.494    0.576
  21.561    0.576
  21.627    0.576
  21.694    0.576
  21.761    0.576
  21.827    0.577
  21.894    0.579
  21.960    0.581
  22.027    0.582
  22.094    0.581
  22.160    0.580
  22.227    0.578
  22.294    0.577
  22.360    0.576
  22.427    0.576
  22.494    0.577
  22.560    0.577
  22.627    0.577
  22.694    0.579
  22.760    0.581
  22.827    0.583
  22.893    0.585
  22.960    0.586
  23.027    0.586
  23.093    0.587
  23.160    0.587
  23.227    0.587
  23.293    0.587
  23.360    0.587
  23.427    0.587
  23.493    0.587
  23.560    0.587
  23.626    0.587
  23.693    0.588
  23.760    0.588
  23.826    0.588
  23.893    0.588
  23.960    0.588
  24.026    0.588
  24.093    0.588
  24.160    0.588
  24.226    0.588
  24.293    0.588
  24.359    0.588
  24.426    0.588
  24.493    0.588
  24.559    0.588
  24.626    0.588
  24.693    0.588
  24.759    0.588
  24.826    0.588
  24.893    0.588
  24.959    0.588
  25.026    0.588
  25.092    0.588
  25.159    0.588
  25.226    0.588
  25.292    0.588
  25.359    0.588
  25.426    0.588
  25.492    0.588
  25.559    0.588
  25.626    0.588
  25.692    0.588
  25.759    0.588
  25.826    0.588
  25.892    0.588
  25.959    0.588
  26.025    0.588
  26.092    0.588
  26.159    0.588
  26.225    0.588
  26.292    0.588
  26.359    0.587
  26.425    0.586
  26.492    0.585
  26.559    0.584
  26.625    0.584
  26.692    0.584
  26.758    0.584
  26.825    0.584
  26.892    0.585
  26.958    0.585
  27.032    0.586
  27.107    0.587
  27.183    0.588
  27.258    0.589
  27.334    0.589
  27.409    0.589
  27.485    0.589
  27.560    0.589
  27.636    0.589
  27.712    0.589
  27.787    0.588
  27.863    0.588
  27.938    0.587
  28.014    0.586
  28.089    0.585
  28.165    0.585
  28.240    0.584
  28.316    0.584
  28.391    0.584
  28.467    0.585
  28.543    0.585
  28.618    0.586
  28.694    0.588
  28.769    0.588
  28.845    0.589
  28.920    0.589
  28.996    0.589
  29.071    0.589
  29.147    0.589
  29.222    0.588
  29.298    0.587
  29.373    0.586
  29.449    0.585
  29.525    0.585
  29.600    0.584
  29.676    0.584
  29.751    0.585
  29.827    0.585
  29.902    0.586
  29.978    0.587
  30.053    0.588
  30.129    0.588
  30.204    0.589
  30.280    0.588
  30.356    0.588
  30.431    0.587
  30.507    0.586
  30.582    0.585
  30.658    0.585
  30.733    0.584
  30.809    0.584
  30.884    0.585
  30.960    0.585
  31.035    0.585
  31.111    0.586
  31.186    0.587
  31.262    0.588
  31.338    0.588
  31.413    0.588
  31.489    0.587
  31.564    0.586
  31.640    0.586
  31.715    0.585
  31.791    0.585
  31.866    0.585
  31.942    0.585
  32.017    0.586
  32.093    0.586
  32.169    0.587
  32.244    0.588
  32.320    0.588
  32.395    0.588
  32.471    0.587
  32.546    0.586
  32.622    0.586
  32.697    0.586
  32.773    0.586
  32.848    0.586
  32.924    0.586
  32.999    0.586
  33.075    0.587
  33.151    0.588
  33.226    0.588
  33.302    0.588
  33.377    0.587
  33.453    0.587
  33.528    0.587
  33.604    0.587
  33.679    0.587
  33.755    0.587
  33.830    0.587
  33.906    0.587
  33.981    0.588
  34.057    0.588
  34.133    0.588
  34.208    0.589
  34.284    0.589
  34.359    0.589
  34.435    0.589
  34.510    0.589
  34.586    0.589
  34.661    0.589
  34.737    0.589
  34.812    0.589
  34.888    0.589
  34.964    0.588
  35.039    0.588
  35.115    0.588
  35.190    0.588
  35.266    0.588
  35.341    0.588
  35.417    0.588
  35.492    0.588
  35.568    0.588
  35.643    0.588
  35.719    0.588
  35.794    0.588
  35.870    0.588
  35.946    0.588
  36.021    0.588
  36.097    0.588
  36.172    0.588
  36.248    0.588
  36.323    0.588
  36.399    0.588
  36.474    0.588
  36.550    0.588
  36.625    0.588
  36.701    0.588
  36.777    0.588
  36.852    0.587
  36.928    0.587
  37.003    0.587
  37.079    0.587
  37.154    0.587
  37.230    0.587
  37.305    0.587
  37.381    0.587
  37.456    0.587
  37.532    0.587
  37.607    0.587
  37.683    0.587
  37.759    0.587
  37.834    0.587
  37.910    0.587
  37.985    0.587
  38.061    0.587
  38.136    0.587
  38.212    0.587
  38.287    0.587
  38.363    0.587
  38.438    0.587
  38.514    0.587
  38.590    0.587
  38.665    0.587


==> Intermediate_Field_Spectra/Spectrum_at_+0.7_T.txt <==
    Freq Spectrum
  -2.366    0.700
  -2.293    0.700
  -2.220    0.699
  -2.148    0.699
  -2.075    0.699
  -2.002    0.699
  -1.930    0.699
  -1.857    0.699
  -1.784    0.699
  -1.712    0.699
  -1.639    0.700
  -1.566    0.700
  -1.494    0.700
  -1.421    0.699
  -1.348    0.699
  -1.276    0.699
  -1.203    0.699
  -1.130    0.698
  -1.058    0.698
  -0.985    0.698
  -0.912    0.698
  -0.839    0.699
  -0.767    0.699
  -0.694    0.699
  -0.621    0.700
  -0.549    0.700
  -0.476    0.700
  -0.403    0.700
  -0.331    0.700
  -0.258    0.700
  -0.185    0.699
  -0.113    0.699
  -0.040    0.698
   0.033    0.698
   0.105    0.698
   0.178    0.698
   0.251    0.699
   0.323    0.699
   0.396    0.700
   0.469    0.700
   0.541    0.700
   0.614    0.700
   0.687    0.700
   0.760    0.700
   0.832    0.700
   0.905    0.700
   0.978    0.699
   1.050    0.699
   1.123    0.698
   1.196    0.699
   1.268    0.698
   1.341    0.699
   1.414    0.699
   1.486    0.700
   1.559    0.700
   1.632    0.700
   1.704    0.701
   1.777    0.701
   1.850    0.701
   1.922    0.701
   1.995    0.701
   2.068    0.701
   2.141    0.700
   2.213    0.700
   2.286    0.699
   2.359    0.699
   2.431    0.699
   2.504    0.699
   2.577    0.699
   2.649    0.699
   2.722    0.700
   2.795    0.701
   2.867    0.701
   2.940    0.701
   3.013    0.701
   3.085    0.701
   3.158    0.701
   3.231    0.701
   3.303    0.701
   3.376    0.701
   3.449    0.701
   3.522    0.701
   3.594    0.701
   3.667    0.701
   3.740    0.700
   3.812    0.700
   3.885    0.699
   3.958    0.699
   4.030    0.700
   4.103    0.700
   4.176    0.701
   4.248    0.701
   4.321    0.701
   4.394    0.702
   4.466    0.702
   4.539    0.702
   4.612    0.702
   4.684    0.702
   4.757    0.701
   4.830    0.701
   4.903    0.701
   4.975    0.701
   5.048    0.701
   5.121    0.701
   5.193    0.701
   5.266    0.701
   5.339    0.701
   5.411    0.701
   5.484    0.701
   5.557    0.701
   5.629    0.701
   5.702    0.701
   5.775    0.701
   5.847    0.701
   5.920    0.701
   5.993    0.701
   6.065    0.700
   6.138    0.700
   6.211    0.700
   6.284    0.700
   6.356    0.700
   6.429    0.700
   6.502    0.700
   6.574    0.700
   6.647    0.700
   6.720    0.700
   6.792    0.700
   6.865    0.700
   6.938    0.700
   7.010    0.700
   7.083    0.700
   7.156    0.700
   7.228    0.700
   7.301    0.699
   7.374    0.699
   7.446    0.699
   7.519    0.699
   7.592    0.699
   7.664    0.699
   7.737    0.699
   7.810    0.699
   7.883    0.699
   7.955    0.699
   8.028    0.699
   8.101    0.699
   8.173    0.699
   8.246    0.699
   8.319    0.699
   8.391    0.698
   8.464    0.698
   8.537    0.698
   8.612    0.698
   8.692    0.698
   8.773    0.698
   8.853    0.698
   8.934    0.698
   9.014    0.698
   9.095    0.697
   9.175    0.696
   9.256    0.693
   9.336    0.686
   9.417    0.672
   9.497    0.651
   9.578    0.625
   9.659    0.602
   9.739    0.592
   9.820    0.592
   9.900    0.601
   9.981    0.622
  10.061    0.644
  10.142    0.655
  10.222    0.651
  10.303    0.634
  10.383    0.615
  10.464    0.605
  10.544    0.603
  10.625    0.607
  10.705    0.623
  10.786    0.644
  10.867    0.660
  10.947    0.665
  11.028    0.656
  11.108    0.639
  11.189    0.622
  11.269    0.617
  11.350    0.616
  11.430    0.619
  11.511    0.634
  11.591    0.653
  11.672    0.668
  11.752    0.673
  11.833    0.667
  11.913    0.652
  11.994    0.635
  12.075    0.624
  12.155    0.623
  12.236    0.624
  12.316    0.629
  12.397    0.646
  12.477    0.663
  12.558    0.675
  12.638    0.679
  12.719    0.675
  12.799    0.663
  12.880    0.646
  12.960    0.632
  13.041    0.629
  13.121    0.628
  13.202    0.629
  13.283    0.641
  13.363    0.658
  13.444    0.673
  13.524    0.682
  13.605    0.684
  13.685    0.681
  13.766    0.672
  13.846    0.657
  13.927    0.642
  14.007    0.631
  14.088    0.631
  14.168    0.632
  14.249    0.635
  14.329    0.649
  14.410    0.665
  14.491    0.677
  14.571    0.684
  14.652    0.687
  14.732    0.686
  14.813    0.683
  14.893    0.675
  14.974    0.661
  15.054    0.646
  15.135    0.633
  15.215    0.632
  15.296    0.632
  15.376    0.632
  15.457    0.644
  15.538    0.658
  15.618    0.669
  15.699    0.675
  15.779    0.676
  15.860    0.677
  15.940    0.677
  16.021    0.677
  16.101    0.675
  16.182    0.670
  16.262    0.660
  16.343    0.648
  16.423    0.636
  16.504    0.626
  16.584    0.626
  16.665    0.626
  16.746    0.630
  16.826    0.645
  16.907    0.661
  16.987    0.674
  17.068    0.682
  17.148    0.685
  17.229    0.686
  17.309    0.686
  17.390    0.684
  17.470    0.682
  17.551    0.680
  17.631    0.677
  17.712    0.677
  17.792    0.677
  17.873    0.677
  17.954    0.677
  18.034    0.679
  18.115    0.682
  18.195    0.684
  18.276    0.686
  18.356    0.686
  18.428    0.687
  18.495    0.687
  18.561    0.687
  18.628    0.687
  18.695    0.687
  18.761    0.687
  18.828    0.687
  18.895    0.686
  18.961    0.685
  19.028    0.683
  19.094    0.681
  19.161    0.680
  19.228    0.678
  19.294    0.678
  19.361    0.678
  19.428    0.678
  19.494    0.678
  19.561    0.679
  19.628    0.680
  19.694    0.682
  19.761    0.684
  19.828    0.686
  19.894    0.687
  19.961    0.687
  20.028    0.688
  20.094    0.688
  20.161    0.687
  20.228    0.687
  20.294    0.686
  20.361    0.685
  20.427    0.683
  20.494    0.681
  20.561    0.679
  20.627    0.679
  20.694    0.679
  20.761    0.679
  20.827    0.679
  20.894    0.679
  20.961    0.681
  21.027    0.683
  21.094    0.685
  21.161    0.686
  21.227    0.687
  21.294    0.688
  21.361    0.687
  21.427    0.687
  21.494    0.685
  21.560    0.683
  21.627    0.682
  21.694    0.680
  21.760    0.679
  21.827    0.679
  21.894    0.679
  21.960    0.680
  22.027    0.680
  22.094    0.681
  22.160    0.683
  22.227    0.685
  22.294    0.687
  22.360    0.687
  22.427    0.687
  22.494    0.686
  22.560    0.685
  22.627    0.683
  22.694    0.681
  22.760    0.680
  22.827    0.680
  22.893    0.680
  22.960    0.680
  23.027    0.680
  23.093    0.682
  23.160    0.684
  23.227    0.685
  23.293    0.687
  23.360    0.687
  23.427    0.687
  23.493    0.685
  23.560    0.683
  23.627    0.681
  23.693    0.681
  23.760    0.680
  23.827    0.680
  23.893    0.681
  23.960    0.681
  24.026    0.682
  24.093    0.684
  24.160    0.686
  24.226    0.686
  24.293    0.686
  24.360    0.685
  24.426    0.683
  24.493    0.681
  24.560    0.681
  24.626    0.681
  24.693    0.680
  24.760    0.681
  24.826    0.681
  24.893    0.683
  24.960    0.685
  25.026    0.687
  25.093    0.689
  25.160    0.690
  25.226    0.690
  25.293    0.690
  25.359    0.691
  25.426    0.691
  25.493    0.691
  25.559    0.691
  25.626    0.691
  25.693    0.691
  25.759    0.691
  25.826    0.691
  25.893    0.691
  25.959    0.691
  26.026    0.691
  26.093    0.691
  26.159    0.691
  26.226    0.691
  26.293    0.691
  26.359    0.691
  26.426    0.691
  26.492    0.691
  26.559    0.691
  26.626    0.691
  26.692    0.691
  26.759    0.691
  26.826    0.691
  26.892    0.691
  26.959    0.691
  27.032    0.691
  27.108    0.691
  27.184    0.691
  27.259    0.691
  27.335    0.691
  27.410    0.691
  27.486    0.691
  27.561    0.691
  27.637    0.691
  27.712    0.691
  27.788    0.691
  27.864    0.691
  27.939    0.691
  28.015    0.691
  28.090    0.692
  28.166    0.692
  28.241    0.692
  28.317    0.692
  28.392    0.692
  28.468    0.692
  28.544    0.692
  28.619    0.692
  28.695    0.692
  28.770    0.692
  28.846    0.692
  28.921    0.692
  28.997    0.692
  29.072    0.692
  29.148    0.692
  29.223    0.692
  29.299    0.692
  29.375    0.692
  29.450    0.692
  29.526    0.692
  29.601    0.692
  29.677    0.692
  29.752    0.692
  29.828    0.692
  29.903    0.692
  29.979    0.692
  30.055    0.692
  30.130    0.692
  30.206    0.692
  30.281    0.691
  30.357    0.691
  30.432    0.690
  30.508    0.689
  30.583    0.689
  30.659    0.688
  30.735    0.688
  30.810    0.688
  30.886    0.688
  30.961    0.689
  31.037    0.689
  31.112    0.690
  31.188    0.691
  31.263    0.691
  31.339    0.691
  31.415    0.692
  31.490    0.692
  31.566    0.692
  31.641    0.692
  31.717    0.691
  31.792    0.691
  31.868    0.690
  31.943    0.689
  32.019    0.688
  32.095    0.688
  32.170    0.687
  32.246    0.687
  32.321    0.687
  32.397    0.687
  32.472    0.688
  32.548    0.688
  32.623    0.689
  32.699    0.690
  32.774    0.691
  32.850    0.691
  32.926    0.691
  33.001    0.691
  33.077    0.691
  33.152    0.690
  33.228    0.689
  33.303    0.689
  33.379    0.688
  33.454    0.687
  33.530    0.687
  33.606    0.687
  33.681    0.687
  33.757    0.688
  33.832    0.688
  33.908    0.689
  33.983    0.690
  34.059    0.691
  34.134    0.691
  34.210    0.691
  34.286    0.690
  34.361    0.690
  34.437    0.689
  34.512    0.688
  34.588    0.688
  34.663    0.687
  34.739    0.687
  34.814    0.687
  34.890    0.688
  34.966    0.688
  35.041    0.689
  35.117    0.689
  35.192    0.690
  35.268    0.690
  35.343    0.690
  35.419    0.689
  35.494    0.689
  35.570    0.688
  35.646    0.688
  35.721    0.687
  35.797    0.687
  35.872    0.687
  35.948    0.688
  36.023    0.688
  36.099    0.689
  36.174    0.689
  36.250    0.690
  36.325    0.690
  36.401    0.689
  36.477    0.689
  36.552    0.688
  36.628    0.688
  36.703    0.688
  36.779    0.688
  36.854    0.688
  36.930    0.688
  37.005    0.688
  37.081    0.689
  37.157    0.689
  37.232    0.689
  37.308    0.689
  37.383    0.689
  37.459    0.689
  37.534    0.688
  37.610    0.688
  37.685    0.688
  37.761    0.688
  37.837    0.689
  37.912    0.689
  37.988    0.689
  38.063    0.689
  38.139    0.690
  38.214    0.690
  38.290    0.690
  38.365    0.690
  38.441    0.690
  38.517    0.690
  38.592    0.690
  38.668    0.690


==> Intermediate_Field_Spectra/Spectrum_at_+0.8_T.txt <==
    Freq Spectrum
  -2.368    0.800
  -2.295    0.799
  -2.222    0.800
  -2.149    0.799
  -2.077    0.800
  -2.004    0.799
  -1.931    0.799
  -1.859    0.799
  -1.786    0.799
  -1.713    0.799
  -1.641    0.798
  -1.568    0.798
  -1.495    0.798
  -1.423    0.798
  -1.350    0.798
  -1.277    0.798
  -1.204    0.799
  -1.132    0.799
  -1.059    0.799
  -0.986    0.800
  -0.914    0.800
  -0.841    0.800
  -0.768    0.800
  -0.696    0.800
  -0.623    0.799
  -0.550    0.799
  -0.478    0.799
  -0.405    0.798
  -0.332    0.798
  -0.260    0.798
  -0.187    0.798
  -0.114    0.799
  -0.041    0.799
   0.031    0.800
   0.104    0.800
   0.177    0.800
   0.249    0.800
   0.322    0.800
   0.395    0.800
   0.467    0.800
   0.540    0.800
   0.613    0.799
   0.685    0.799
   0.758    0.798
   0.831    0.798
   0.904    0.798
   0.976    0.798
   1.049    0.799
   1.122    0.799
   1.194    0.800
   1.267    0.800
   1.340    0.800
   1.412    0.801
   1.485    0.801
   1.558    0.801
   1.630    0.801
   1.703    0.800
   1.776    0.800
   1.849    0.800
   1.921    0.799
   1.994    0.799
   2.067    0.799
   2.139    0.799
   2.212    0.799
   2.285    0.799
   2.357    0.800
   2.430    0.800
   2.503    0.801
   2.575    0.801
   2.648    0.801
   2.721    0.801
   2.793    0.801
   2.866    0.801
   2.939    0.801
   3.012    0.801
   3.084    0.801
   3.157    0.801
   3.230    0.801
   3.302    0.800
   3.375    0.800
   3.448    0.799
   3.520    0.799
   3.593    0.799
   3.666    0.799
   3.738    0.799
   3.811    0.800
   3.884    0.800
   3.957    0.801
   4.029    0.801
   4.102    0.801
   4.175    0.801
   4.247    0.801
   4.320    0.801
   4.393    0.801
   4.465    0.801
   4.538    0.801
   4.611    0.801
   4.683    0.801
   4.756    0.801
   4.829    0.801
   4.901    0.801
   4.974    0.801
   5.047    0.801
   5.120    0.800
   5.192    0.800
   5.265    0.800
   5.338    0.800
   5.410    0.800
   5.483    0.800
   5.556    0.800
   5.628    0.800
   5.701    0.800
   5.774    0.800
   5.846    0.800
   5.919    0.800
   5.992    0.800
   6.065    0.800
   6.137    0.800
   6.210    0.800
   6.283    0.800
   6.355    0.800
   6.428    0.800
   6.501    0.800
   6.573    0.799
   6.646    0.799
   6.719    0.799
   6.791    0.799
   6.864    0.799
   6.937    0.799
   7.009    0.799
   7.082    0.799
   7.155    0.799
   7.228    0.799
   7.300    0.799
   7.373    0.799
   7.446    0.799
   7.518    0.799
   7.591    0.799
   7.664    0.799
   7.736    0.799
   7.809    0.798
   7.882    0.798
   7.954    0.798
   8.027    0.798
   8.100    0.798
   8.173    0.798
   8.245    0.798
   8.318    0.798
   8.391    0.798
   8.463    0.798
   8.536    0.798
   8.611    0.798
   8.691    0.798
   8.772    0.797
   8.852    0.797
   8.933    0.797
   9.013    0.797
   9.094    0.797
   9.174    0.797
   9.255    0.797
   9.336    0.797
   9.416    0.797
   9.497    0.797
   9.577    0.797
   9.658    0.797
   9.738    0.796
   9.819    0.796
   9.899    0.796
   9.980    0.796
  10.060    0.796
  10.141    0.796
  10.221    0.796
  10.302    0.796
  10.382    0.795
  10.463    0.795
  10.543    0.794
  10.624    0.793
  10.704    0.788
  10.785    0.778
  10.866    0.760
  10.946    0.735
  11.027    0.709
  11.107    0.693
  11.188    0.688
  11.268    0.694
  11.349    0.711
  11.429    0.734
  11.510    0.752
  11.590    0.756
  11.671    0.746
  11.751    0.726
  11.832    0.708
  11.912    0.701
  11.993    0.702
  12.073    0.708
  12.154    0.727
  12.235    0.749
  12.315    0.763
  12.396    0.764
  12.476    0.753
  12.557    0.734
  12.637    0.717
  12.718    0.711
  12.798    0.710
  12.879    0.714
  12.959    0.729
  13.040    0.749
  13.120    0.766
  13.201    0.772
  13.281    0.767
  13.362    0.752
  13.442    0.734
  13.523    0.719
  13.603    0.716
  13.684    0.717
  13.765    0.721
  13.845    0.737
  13.926    0.756
  14.006    0.771
  14.087    0.778
  14.167    0.775
  14.248    0.765
  14.328    0.748
  14.409    0.730
  14.489    0.721
  14.570    0.720
  14.650    0.721
  14.731    0.728
  14.811    0.745
  14.892    0.763
  14.972    0.775
  15.053    0.781
  15.133    0.781
  15.214    0.774
  15.295    0.761
  15.375    0.743
  15.456    0.728
  15.536    0.723
  15.617    0.722
  15.697    0.723
  15.778    0.733
  15.858    0.751
  15.939    0.767
  16.019    0.778
  16.100    0.783
  16.180    0.784
  16.261    0.782
  16.341    0.775
  16.422    0.763
  16.502    0.746
  16.583    0.730
  16.664    0.723
  16.744    0.721
  16.825    0.722
  16.905    0.730
  16.986    0.746
  17.066    0.763
  17.147    0.775
  17.227    0.781
  17.308    0.784
  17.388    0.785
  17.469    0.784
  17.549    0.782
  17.630    0.776
  17.710    0.765
  17.791    0.746
  17.871    0.724
  17.952    0.706
  18.032    0.696
  18.113    0.692
  18.194    0.696
  18.274    0.722
  18.355    0.743
  18.427    0.758
  18.493    0.768
  18.560    0.776
  18.627    0.781
  18.693    0.784
  18.760    0.786
  18.827    0.787
  18.893    0.788
  18.960    0.788
  19.026    0.788
  19.093    0.789
  19.160    0.789
  19.226    0.789
  19.293    0.789
  19.360    0.789
  19.426    0.789
  19.493    0.789
  19.560    0.788
  19.626    0.788
  19.693    0.787
  19.760    0.785
  19.826    0.783
  19.893    0.781
  19.960    0.780
  20.026    0.780
  20.093    0.780
  20.160    0.780
  20.226    0.780
  20.293    0.780
  20.359    0.781
  20.426    0.783
  20.493    0.785
  20.559    0.787
  20.626    0.788
  20.693    0.789
  20.759    0.790
  20.826    0.790
  20.893    0.790
  20.959    0.790
  21.026    0.790
  21.093    0.790
  21.159    0.789
  21.226    0.788
  21.293    0.786
  21.359    0.784
  21.426    0.782
  21.492    0.782
  21.559    0.781
  21.626    0.781
  21.692    0.781
  21.759    0.782
  21.826    0.782
  21.892    0.784
  21.959    0.786
  22.026    0.788
  22.092    0.790
  22.159    0.791
  22.226    0.791
  22.292    0.791
  22.359    0.791
  22.426    0.790
  22.492    0.789
  22.559    0.788
  22.626    0.786
  22.692    0.784
  22.759    0.783
  22.825    0.783
  22.892    0.783
  22.959    0.783
  23.025    0.783
  23.092    0.784
  23.159    0.786
  23.225    0.788
  23.292    0.790
  23.359    0.791
  23.425    0.792
  23.492    0.792
  23.559    0.791
  23.625    0.790
  23.692    0.789
  23.759    0.786
  23.825    0.785
  23.892    0.784
  23.959    0.784
  24.025    0.784
  24.092    0.784
  24.158    0.784
  24.225    0.786
  24.292    0.788
  24.358    0.790
  24.425    0.791
  24.492    0.792
  24.558    0.792
  24.625    0.791
  24.692    0.790
  24.758    0.788
  24.825    0.786
  24.892    0.785
  24.958    0.785
  25.025    0.784
  25.092    0.785
  25.158    0.785
  25.225    0.786
  25.291    0.788
  25.358    0.790
  25.425    0.792
  25.491    0.792
  25.558    0.791
  25.625    0.790
  25.691    0.787
  25.758    0.786
  25.825    0.785
  25.891    0.785
  25.958    0.785
  26.025    0.785
  26.091    0.785
  26.158    0.787
  26.225    0.789
  26.291    0.790
  26.358    0.791
  26.425    0.790
  26.491    0.789
  26.558    0.787
  26.624    0.785
  26.691    0.785
  26.758    0.784
  26.824    0.785
  26.891    0.785
  26.958    0.785
  27.031    0.787
  27.106    0.790
  27.182    0.792
  27.258    0.793
  27.333    0.794
  27.409    0.794
  27.484    0.794
  27.560    0.794
  27.635    0.794
  27.711    0.794
  27.786    0.794
  27.862    0.795
  27.937    0.795
  28.013    0.795
  28.088    0.794
  28.164    0.794
  28.239    0.794
  28.315    0.794
  28.390    0.794
  28.466    0.794
  28.542    0.794
  28.617    0.794
  28.693    0.794
  28.768    0.794
  28.844    0.794
  28.919    0.795
  28.995    0.795
  29.070    0.795
  29.146    0.794
  29.221    0.794
  29.297    0.794
  29.372    0.794
  29.448    0.794
  29.523    0.794
  29.599    0.794
  29.674    0.794
  29.750    0.794
  29.826    0.794
  29.901    0.794
  29.977    0.794
  30.052    0.794
  30.128    0.794
  30.203    0.794
  30.279    0.794
  30.354    0.794
  30.430    0.794
  30.505    0.794
  30.581    0.794
  30.656    0.794
  30.732    0.794
  30.807    0.794
  30.883    0.794
  30.958    0.794
  31.034    0.794
  31.110    0.793
  31.185    0.793
  31.261    0.793
  31.336    0.793
  31.412    0.793
  31.487    0.794
  31.563    0.793
  31.638    0.793
  31.714    0.793
  31.789    0.793
  31.865    0.793
  31.940    0.793
  32.016    0.793
  32.091    0.793
  32.167    0.793
  32.242    0.793
  32.318    0.793
  32.394    0.793
  32.469    0.793
  32.545    0.794
  32.620    0.793
  32.696    0.794
  32.771    0.793
  32.847    0.793
  32.922    0.793
  32.998    0.794
  33.073    0.794
  33.149    0.794
  33.224    0.794
  33.300    0.794
  33.375    0.794
  33.451    0.794
  33.526    0.793
  33.602    0.793
  33.678    0.793
  33.753    0.794
  33.829    0.794
  33.904    0.794
  33.980    0.794
  34.055    0.794
  34.131    0.793
  34.206    0.793
  34.282    0.793
  34.357    0.792
  34.433    0.791
  34.508    0.791
  34.584    0.790
  34.659    0.790
  34.735    0.790
  34.810    0.790
  34.886    0.791
  34.962    0.791
  35.037    0.792
  35.113    0.793
  35.188    0.793
  35.264    0.793
  35.339    0.794
  35.415    0.794
  35.490    0.794
  35.566    0.793
  35.641    0.793
  35.717    0.793
  35.792    0.792
  35.868    0.791
  35.943    0.791
  36.019    0.790
  36.094    0.790
  36.170    0.790
  36.246    0.790
  36.321    0.790
  36.397    0.791
  36.472    0.791
  36.548    0.792
  36.623    0.793
  36.699    0.793
  36.774    0.793
  36.850    0.793
  36.925    0.793
  37.001    0.793
  37.076    0.792
  37.152    0.791
  37.227    0.791
  37.303    0.790
  37.379    0.790
  37.454    0.790
  37.530    0.790
  37.605    0.790
  37.681    0.791
  37.756    0.791
  37.832    0.792
  37.907    0.793
  37.983    0.793
  38.058    0.793
  38.134    0.793
  38.209    0.792
  38.285    0.792
  38.360    0.791
  38.436    0.791
  38.511    0.790
  38.587    0.790
  38.663    0.790


==> Intermediate_Field_Spectra/Spectrum_at_+0.9_T.txt <==
    Freq Spectrum
  -2.367    0.900
  -2.294    0.900
  -2.221    0.899
  -2.149    0.899
  -2.076    0.898
  -2.003    0.898
  -1.930    0.898
  -1.858    0.898
  -1.785    0.898
  -1.712    0.898
  -1.640    0.898
  -1.567    0.898
  -1.494    0.899
  -1.422    0.899
  -1.349    0.899
  -1.276    0.899
  -1.204    0.899
  -1.131    0.899
  -1.058    0.899
  -0.986    0.899
  -0.913    0.898
  -0.840    0.898
  -0.768    0.898
  -0.695    0.898
  -0.622    0.898
  -0.549    0.898
  -0.477    0.898
  -0.404    0.899
  -0.331    0.899
  -0.259    0.899
  -0.186    0.899
  -0.113    0.899
  -0.041    0.899
   0.032    0.899
   0.105    0.899
   0.177    0.899
   0.250    0.899
   0.323    0.898
   0.395    0.898
   0.468    0.898
   0.541    0.898
   0.613    0.898
   0.686    0.898
   0.759    0.899
   0.832    0.899
   0.904    0.899
   0.977    0.900
   1.050    0.900
   1.122    0.900
   1.195    0.900
   1.268    0.900
   1.340    0.900
   1.413    0.899
   1.486    0.899
   1.558    0.899
   1.631    0.898
   1.704    0.898
   1.776    0.898
   1.849    0.898
   1.922    0.898
   1.994    0.899
   2.067    0.899
   2.140    0.900
   2.212    0.900
   2.285    0.900
   2.358    0.900
   2.431    0.900
   2.503    0.900
   2.576    0.900
   2.649    0.900
   2.721    0.900
   2.794    0.900
   2.867    0.900
   2.939    0.900
   3.012    0.899
   3.085    0.899
   3.157    0.899
   3.230    0.899
   3.303    0.899
   3.375    0.899
   3.448    0.900
   3.521    0.900
   3.593    0.900
   3.666    0.900
   3.739    0.900
   3.812    0.900
   3.884    0.900
   3.957    0.900
   4.030    0.900
   4.102    0.900
   4.175    0.900
   4.248    0.900
   4.320    0.900
   4.393    0.900
   4.466    0.900
   4.538    0.900
   4.611    0.900
   4.684    0.900
   4.756    0.900
   4.829    0.900
   4.902    0.900
   4.974    0.900
   5.047    0.900
   5.120    0.900
   5.193    0.900
   5.265    0.900
   5.338    0.900
   5.411    0.900
   5.483    0.899
   5.556    0.899
   5.629    0.899
   5.701    0.899
   5.774    0.899
   5.847    0.899
   5.919    0.899
   5.992    0.899
   6.065    0.899
   6.137    0.899
   6.210    0.899
   6.283    0.899
   6.355    0.899
   6.428    0.899
   6.501    0.899
   6.574    0.899
   6.646    0.899
   6.719    0.899
   6.792    0.898
   6.864    0.898
   6.937    0.898
   7.010    0.898
   7.082    0.898
   7.155    0.898
   7.228    0.898
   7.300    0.898
   7.373    0.898
   7.446    0.898
   7.518    0.898
   7.591    0.898
   7.664    0.898
   7.736    0.898
   7.809    0.898
   7.882    0.898
   7.954    0.897
   8.027    0.897
   8.100    0.897
   8.173    0.897
   8.245    0.897
   8.318    0.897
   8.391    0.897
   8.463    0.897
   8.536    0.897
   8.611    0.897
   8.691    0.897
   8.772    0.897
   8.852    0.897
   8.933    0.897
   9.013    0.896
   9.094    0.896
   9.175    0.896
   9.255    0.896
   9.336    0.896
   9.416    0.896
   9.497    0.896
   9.577    0.896
   9.658    0.896
   9.738    0.896
   9.819    0.896
   9.899    0.895
   9.980    0.895
  10.061    0.895
  10.141    0.895
  10.222    0.895
  10.302    0.895
  10.383    0.895
  10.463    0.894
  10.544    0.894
  10.624    0.894
  10.705    0.894
  10.785    0.894
  10.866    0.894
  10.946    0.894
  11.027    0.894
  11.108    0.894
  11.188    0.894
  11.269    0.893
  11.349    0.893
  11.430    0.893
  11.510    0.893
  11.591    0.893
  11.671    0.893
  11.752    0.893
  11.832    0.892
  11.913    0.891
  11.993    0.888
  12.074    0.880
  12.155    0.865
  12.235    0.843
  12.316    0.816
  12.396    0.794
  12.477    0.786
  12.557    0.788
  12.638    0.799
  12.718    0.822
  12.799    0.844
  12.879    0.857
  12.960    0.854
  13.041    0.838
  13.121    0.816
  13.202    0.801
  13.282    0.796
  13.363    0.800
  13.443    0.811
  13.524    0.833
  13.604    0.853
  13.685    0.864
  13.765    0.862
  13.846    0.848
  13.926    0.827
  14.007    0.810
  14.088    0.805
  14.168    0.805
  14.249    0.811
  14.329    0.829
  14.410    0.850
  14.490    0.866
  14.571    0.871
  14.651    0.865
  14.732    0.850
  14.812    0.830
  14.893    0.814
  14.973    0.810
  15.054    0.810
  15.135    0.815
  15.215    0.832
  15.296    0.852
  15.376    0.868
  15.457    0.876
  15.537    0.874
  15.618    0.864
  15.698    0.846
  15.779    0.827
  15.859    0.816
  15.940    0.812
  16.021    0.814
  16.101    0.821
  16.182    0.838
  16.262    0.857
  16.343    0.871
  16.423    0.878
  16.504    0.879
  16.584    0.873
  16.665    0.860
  16.745    0.842
  16.826    0.824
  16.906    0.816
  16.987    0.814
  17.068    0.816
  17.148    0.825
  17.229    0.842
  17.309    0.860
  17.390    0.873
  17.470    0.880
  17.551    0.882
  17.631    0.880
  17.712    0.874
  17.792    0.862
  17.873    0.845
  17.953    0.826
  18.034    0.816
  18.115    0.813
  18.195    0.815
  18.276    0.822
  18.356    0.839
  18.428    0.854
  18.495    0.865
  18.561    0.874
  18.628    0.879
  18.695    0.882
  18.761    0.884
  18.828    0.884
  18.895    0.884
  18.961    0.883
  19.028    0.881
  19.094    0.876
  19.161    0.868
  19.228    0.856
  19.294    0.842
  19.361    0.828
  19.428    0.817
  19.494    0.814
  19.561    0.812
  19.628    0.814
  19.694    0.817
  19.761    0.828
  19.828    0.843
  19.894    0.857
  19.961    0.868
  20.028    0.875
  20.094    0.879
  20.161    0.880
  20.228    0.880
  20.294    0.879
  20.361    0.877
  20.427    0.877
  20.494    0.876
  20.561    0.876
  20.627    0.876
  20.694    0.877
  20.761    0.877
  20.827    0.879
  20.894    0.881
  20.961    0.883
  21.027    0.885
  21.094    0.886
  21.161    0.886
  21.227    0.887
  21.294    0.887
  21.361    0.887
  21.427    0.887
  21.494    0.887
  21.560    0.887
  21.627    0.887
  21.694    0.887
  21.760    0.886
  21.827    0.885
  21.894    0.884
  21.960    0.882
  22.027    0.880
  22.094    0.878
  22.160    0.878
  22.227    0.877
  22.294    0.877
  22.360    0.878
  22.427    0.878
  22.494    0.879
  22.560    0.881
  22.627    0.883
  22.694    0.885
  22.760    0.886
  22.827    0.887
  22.893    0.888
  22.960    0.888
  23.027    0.888
  23.093    0.888
  23.160    0.887
  23.227    0.887
  23.293    0.885
  23.360    0.883
  23.427    0.881
  23.493    0.880
  23.560    0.879
  23.627    0.879
  23.693    0.878
  23.760    0.879
  23.827    0.879
  23.893    0.880
  23.960    0.882
  24.026    0.884
  24.093    0.886
  24.160    0.887
  24.226    0.888
  24.293    0.889
  24.360    0.888
  24.426    0.888
  24.493    0.887
  24.560    0.885
  24.626    0.883
  24.693    0.881
  24.760    0.880
  24.826    0.880
  24.893    0.879
  24.960    0.879
  25.026    0.880
  25.093    0.881
  25.160    0.882
  25.226    0.885
  25.293    0.887
  25.359    0.888
  25.426    0.889
  25.493    0.889
  25.559    0.888
  25.626    0.887
  25.693    0.885
  25.759    0.883
  25.826    0.881
  25.893    0.880
  25.959    0.880
  26.026    0.880
  26.093    0.880
  26.159    0.881
  26.226    0.882
  26.293    0.884
  26.359    0.886
  26.426    0.888
  26.492    0.888
  26.559    0.888
  26.626    0.887
  26.692    0.885
  26.759    0.883
  26.826    0.881
  26.892    0.881
  26.959    0.880
  27.032    0.880
  27.108    0.881
  27.184    0.881
  27.259    0.883
  27.335    0.885
  27.410    0.887
  27.486    0.888
  27.561    0.888
  27.637    0.886
  27.712    0.884
  27.788    0.882
  27.863    0.881
  27.939    0.881
  28.014    0.880
  28.090    0.881
  28.165    0.881
  28.241    0.882
  28.317    0.884
  28.392    0.886
  28.468    0.887
  28.543    0.887
  28.619    0.886
  28.694    0.884
  28.770    0.882
  28.845    0.882
  28.921    0.881
  28.996    0.881
  29.072    0.881
  29.147    0.882
  29.223    0.883
  29.299    0.885
  29.374    0.887
  29.450    0.889
  29.525    0.890
  29.601    0.891
  29.676    0.891
  29.752    0.891
  29.827    0.891
  29.903    0.891
  29.978    0.891
  30.054    0.891
  30.129    0.891
  30.205    0.891
  30.280    0.891
  30.356    0.891
  30.432    0.891
  30.507    0.891
  30.583    0.891
  30.658    0.891
  30.734    0.891
  30.809    0.891
  30.885    0.891
  30.960    0.891
  31.036    0.891
  31.111    0.891
  31.187    0.891
  31.262    0.891
  31.338    0.891
  31.414    0.891
  31.489    0.891
  31.565    0.891
  31.640    0.891
  31.716    0.891
  31.791    0.891
  31.867    0.891
  31.942    0.891
  32.018    0.891
  32.093    0.891
  32.169    0.891
  32.244    0.891
  32.320    0.891
  32.395    0.891
  32.471    0.891
  32.547    0.891
  32.622    0.891
  32.698    0.891
  32.773    0.891
  32.849    0.891
  32.924    0.891
  33.000    0.891
  33.075    0.891
  33.151    0.891
  33.226    0.891
  33.302    0.891
  33.377    0.891
  33.453    0.891
  33.528    0.891
  33.604    0.891
  33.680    0.891
  33.755    0.891
  33.831    0.891
  33.906    0.891
  33.982    0.891
  34.057    0.891
  34.133    0.891
  34.208    0.891
  34.284    0.891
  34.359    0.891
  34.435    0.891
  34.510    0.891
  34.586    0.891
  34.662    0.891
  34.737    0.891
  34.813    0.891
  34.888    0.891
  34.964    0.891
  35.039    0.891
  35.115    0.891
  35.190    0.891
  35.266    0.891
  35.341    0.891
  35.417    0.891
  35.492    0.891
  35.568    0.891
  35.643    0.890
  35.719    0.890
  35.795    0.890
  35.870    0.890
  35.946    0.890
  36.021    0.890
  36.097    0.890
  36.172    0.890
  36.248    0.890
  36.323    0.890
  36.399    0.890
  36.474    0.890
  36.550    0.890
  36.625    0.890
  36.701    0.890
  36.777    0.890
  36.852    0.890
  36.928    0.890
  37.003    0.890
  37.079    0.890
  37.154    0.890
  37.230    0.890
  37.305    0.890
  37.381    0.890
  37.456    0.890
  37.532    0.890
  37.607    0.890
  37.683    0.890
  37.758    0.890
  37.834    0.890
  37.910    0.889
  37.985    0.889
  38.061    0.888
  38.136    0.888
  38.212    0.888
  38.287    0.887
  38.363    0.887
  38.438    0.887
  38.514    0.887
  38.589    0.887
  38.665    0.887


==> Intermediate_Field_Spectra/Spectrum_at_+1.0_T.txt <==
    Freq Spectrum
  -2.362    1.000
  -2.289    1.000
  -2.217    1.000
  -2.144    1.000
  -2.071    1.000
  -1.999    1.000
  -1.926    1.000
  -1.853    1.000
  -1.781    1.000
  -1.708    1.000
  -1.635    1.000
  -1.563    1.000
  -1.490    1.000
  -1.417    1.000
  -1.345    1.000
  -1.272    0.999
  -1.199    0.999
  -1.127    0.999
  -1.054    0.999
  -0.981    0.999
  -0.908    1.000
  -0.836    1.000
  -0.763    1.000
  -0.690    1.000
  -0.618    1.001
  -0.545    1.001
  -0.472    1.001
  -0.400    1.001
  -0.327    1.001
  -0.254    1.000
  -0.182    1.000
  -0.109    1.000
  -0.036    1.000
   0.036    0.999
   0.109    0.999
   0.182    0.999
   0.254    0.999
   0.327    1.000
   0.400    1.000
   0.472    1.000
   0.545    1.001
   0.618    1.001
   0.690    1.001
   0.763    1.001
   0.836    1.001
   0.908    1.001
   0.981    1.000
   1.054    1.000
   1.127    1.000
   1.199    0.999
   1.272    0.999
   1.345    0.999
   1.417    0.999
   1.490    0.999
   1.563    0.999
   1.635    0.999
   1.708    0.999
   1.781    1.000
   1.853    1.000
   1.926    1.000
   1.999    1.000
   2.071    1.000
   2.144    1.000
   2.217    1.000
   2.289    1.000
   2.362    1.000
   2.435    1.000
   2.507    0.999
   2.580    0.999
   2.653    0.999
   2.725    0.998
   2.798    0.998
   2.871    0.998
   2.943    0.998
   3.016    0.999
   3.089    0.999
   3.161    0.999
   3.234    1.000
   3.307    1.000
   3.380    1.000
   3.452    1.000
   3.525    1.000
   3.598    1.000
   3.670    1.000
   3.743    1.000
   3.816    1.000
   3.888    1.000
   3.961    0.999
   4.034    1.000
   4.106    0.999
   4.179    0.999
   4.252    0.999
   4.324    0.999
   4.397    0.999
   4.470    0.999
   4.542    0.999
   4.615    0.999
   4.688    0.999
   4.760    0.999
   4.833    0.999
   4.906    0.999
   4.978    0.999
   5.051    0.999
   5.124    0.999
   5.196    0.999
   5.269    0.999
   5.342    0.999
   5.414    0.999
   5.487    0.999
   5.560    0.998
   5.633    0.998
   5.705    0.998
   5.778    0.998
   5.851    0.998
   5.923    0.998
   5.996    0.998
   6.069    0.998
   6.141    0.998
   6.214    0.998
   6.287    0.998
   6.359    0.998
   6.432    0.998
   6.505    0.998
   6.577    0.998
   6.650    0.997
   6.723    0.997
   6.795    0.997
   6.868    0.997
   6.941    0.997
   7.013    0.997
   7.086    0.997
   7.159    0.997
   7.231    0.997
   7.304    0.997
   7.377    0.997
   7.449    0.997
   7.522    0.997
   7.595    0.997
   7.667    0.997
   7.740    0.997
   7.813    0.997
   7.886    0.997
   7.958    0.997
   8.031    0.996
   8.104    0.996
   8.176    0.996
   8.249    0.996
   8.322    0.996
   8.394    0.996
   8.467    0.996
   8.540    0.996
   8.615    0.996
   8.695    0.996
   8.776    0.996
   8.856    0.996
   8.937    0.996
   9.018    0.996
   9.098    0.995
   9.179    0.995
   9.259    0.995
   9.340    0.995
   9.420    0.995
   9.501    0.995
   9.581    0.994
   9.662    0.994
   9.742    0.994
   9.823    0.994
   9.903    0.994
   9.984    0.994
  10.065    0.994
  10.145    0.994
  10.226    0.994
  10.306    0.993
  10.387    0.993
  10.467    0.993
  10.548    0.993
  10.628    0.993
  10.709    0.992
  10.789    0.992
  10.870    0.992
  10.950    0.992
  11.031    0.992
  11.112    0.992
  11.192    0.992
  11.273    0.992
  11.353    0.991
  11.434    0.991
  11.514    0.991
  11.595    0.991
  11.675    0.991
  11.756    0.990
  11.836    0.990
  11.917    0.990
  11.998    0.990
  12.078    0.990
  12.159    0.990
  12.239    0.990
  12.320    0.990
  12.400    0.990
  12.481    0.989
  12.561    0.989
  12.642    0.989
  12.722    0.989
  12.803    0.989
  12.883    0.989
  12.964    0.989
  13.045    0.989
  13.125    0.988
  13.206    0.987
  13.286    0.983
  13.367    0.975
  13.447    0.959
  13.528    0.935
  13.608    0.909
  13.689    0.890
  13.769    0.881
  13.850    0.885
  13.930    0.898
  14.011    0.921
  14.092    0.943
  14.172    0.955
  14.253    0.951
  14.333    0.934
  14.414    0.912
  14.494    0.896
  14.575    0.890
  14.655    0.893
  14.736    0.904
  14.816    0.926
  14.897    0.947
  14.978    0.960
  15.058    0.960
  15.139    0.946
  15.219    0.925
  15.300    0.906
  15.380    0.898
  15.461    0.897
  15.541    0.903
  15.622    0.918
  15.702    0.940
  15.783    0.958
  15.863    0.967
  15.944    0.964
  16.025    0.950
  16.105    0.930
  16.186    0.911
  16.266    0.903
  16.347    0.901
  16.427    0.906
  16.508    0.919
  16.588    0.939
  16.669    0.958
  16.749    0.970
  16.830    0.972
  16.910    0.965
  16.991    0.949
  17.072    0.929
  17.152    0.912
  17.233    0.906
  17.313    0.905
  17.394    0.910
  17.474    0.923
  17.555    0.943
  17.635    0.961
  17.716    0.972
  17.796    0.977
  17.877    0.974
  17.958    0.964
  18.038    0.947
  18.119    0.927
  18.199    0.912
  18.280    0.907
  18.360    0.907
  18.431    0.910
  18.498    0.920
  18.565    0.933
  18.631    0.947
  18.698    0.958
  18.765    0.966
  18.831    0.971
  18.898    0.974
  18.965    0.974
  19.031    0.972
  19.098    0.967
  19.165    0.959
  19.231    0.948
  19.298    0.935
  19.364    0.921
  19.431    0.910
  19.498    0.906
  19.564    0.904
  19.631    0.906
  19.698    0.910
  19.764    0.919
  19.831    0.933
  19.898    0.947
  19.964    0.959
  20.031    0.967
  20.098    0.972
  20.164    0.975
  20.231    0.976
  20.298    0.976
  20.364    0.975
  20.431    0.972
  20.498    0.967
  20.564    0.959
  20.631    0.946
  20.698    0.930
  20.764    0.915
  20.831    0.905
  20.898    0.900
  20.964    0.900
  21.031    0.904
  21.097    0.911
  21.164    0.925
  21.231    0.941
  21.297    0.955
  21.364    0.965
  21.431    0.972
  21.497    0.975
  21.564    0.977
  21.631    0.978
  21.697    0.978
  21.764    0.978
  21.831    0.978
  21.897    0.978
  21.964    0.978
  22.031    0.978
  22.097    0.978
  22.164    0.978
  22.231    0.977
  22.297    0.975
  22.364    0.973
  22.431    0.971
  22.497    0.970
  22.564    0.969
  22.631    0.969
  22.697    0.968
  22.764    0.969
  22.830    0.970
  22.897    0.970
  22.964    0.972
  23.030    0.974
  23.097    0.976
  23.164    0.978
  23.230    0.979
  23.297    0.980
  23.364    0.980
  23.430    0.980
  23.497    0.980
  23.564    0.980
  23.630    0.980
  23.697    0.980
  23.764    0.979
  23.830    0.978
  23.897    0.977
  23.964    0.975
  24.030    0.973
  24.097    0.972
  24.164    0.971
  24.230    0.970
  24.297    0.970
  24.364    0.971
  24.430    0.971
  24.497    0.972
  24.563    0.974
  24.630    0.976
  24.697    0.978
  24.763    0.979
  24.830    0.980
  24.897    0.981
  24.963    0.981
  25.030    0.981
  25.097    0.980
  25.163    0.979
  25.230    0.978
  25.297    0.976
  25.363    0.974
  25.430    0.972
  25.497    0.972
  25.563    0.971
  25.630    0.971
  25.697    0.971
  25.763    0.972
  25.830    0.972
  25.897    0.974
  25.963    0.977
  26.030    0.978
  26.097    0.980
  26.163    0.980
  26.230    0.981
  26.296    0.980
  26.363    0.980
  26.430    0.978
  26.496    0.976
  26.563    0.974
  26.630    0.972
  26.696    0.972
  26.763    0.971
  26.830    0.971
  26.896    0.971
  26.963    0.972
  27.037    0.973
  27.112    0.975
  27.188    0.977
  27.264    0.979
  27.339    0.980
  27.415    0.980
  27.490    0.980
  27.566    0.978
  27.641    0.976
  27.717    0.974
  27.792    0.973
  27.868    0.972
  27.943    0.971
  28.019    0.971
  28.094    0.972
  28.170    0.972
  28.245    0.974
  28.321    0.976
  28.396    0.978
  28.472    0.979
  28.548    0.980
  28.623    0.980
  28.699    0.978
  28.774    0.976
  28.850    0.974
  28.925    0.973
  29.001    0.972
  29.076    0.972
  29.152    0.972
  29.227    0.973
  29.303    0.973
  29.378    0.975
  29.454    0.977
  29.529    0.979
  29.605    0.980
  29.681    0.979
  29.756    0.978
  29.832    0.976
  29.907    0.974
  29.983    0.973
  30.058    0.972
  30.134    0.972
  30.209    0.972
  30.285    0.973
  30.360    0.974
  30.436    0.976
  30.511    0.978
  30.587    0.979
  30.662    0.978
  30.738    0.977
  30.813    0.975
  30.889    0.973
  30.965    0.973
  31.040    0.972
  31.116    0.972
  31.191    0.973
  31.267    0.973
  31.342    0.975
  31.418    0.977
  31.493    0.979
  31.569    0.981
  31.644    0.982
  31.720    0.983
  31.795    0.983
  31.871    0.983
  31.946    0.983
  32.022    0.983
  32.097    0.983
  32.173    0.983
  32.249    0.983
  32.324    0.983
  32.400    0.984
  32.475    0.984
  32.551    0.984
  32.626    0.984
  32.702    0.984
  32.777    0.984
  32.853    0.984
  32.928    0.984
  33.004    0.984
  33.079    0.984
  33.155    0.984
  33.230    0.984
  33.306    0.984
  33.381    0.984
  33.457    0.984
  33.533    0.984
  33.608    0.984
  33.684    0.984
  33.759    0.984
  33.835    0.984
  33.910    0.984
  33.986    0.984
  34.061    0.984
  34.137    0.984
  34.212    0.984
  34.288    0.984
  34.363    0.984
  34.439    0.984
  34.514    0.984
  34.590    0.984
  34.665    0.985
  34.741    0.985
  34.817    0.985
  34.892    0.985
  34.968    0.985
  35.043    0.985
  35.119    0.985
  35.194    0.985
  35.270    0.985
  35.345    0.985
  35.421    0.985
  35.496    0.985
  35.572    0.985
  35.647    0.985
  35.723    0.985
  35.798    0.985
  35.874    0.985
  35.949    0.985
  36.025    0.985
  36.101    0.985
  36.176    0.985
  36.252    0.985
  36.327    0.985
  36.403    0.985
  36.478    0.985
  36.554    0.985
  36.629    0.985
  36.705    0.985
  36.780    0.985
  36.856    0.985
  36.931    0.985
  37.007    0.985
  37.082    0.985
  37.158    0.985
  37.233    0.985
  37.309    0.985
  37.385    0.985
  37.460    0.985
  37.536    0.985
  37.611    0.985
  37.687    0.985
  37.762    0.985
  37.838    0.985
  37.913    0.985
  37.989    0.985
  38.064    0.985
  38.140    0.985
  38.215    0.985
  38.291    0.985
  38.366    0.985
  38.442    0.985
  38.517    0.985
  38.593    0.985
  38.669    0.985


==> Intermediate_Field_Spectra/Spectrum_at_+1.1_T.txt <==
    Freq Spectrum
  -2.360    1.100
  -2.288    1.099
  -2.215    1.099
  -2.142    1.099
  -2.070    1.099
  -1.997    1.099
  -1.924    1.098
  -1.852    1.098
  -1.779    1.098
  -1.706    1.097
  -1.634    1.097
  -1.561    1.097
  -1.488    1.097
  -1.416    1.098
  -1.343    1.098
  -1.270    1.098
  -1.198    1.098
  -1.125    1.099
  -1.052    1.099
  -0.980    1.099
  -0.907    1.099
  -0.834    1.099
  -0.762    1.099
  -0.689    1.099
  -0.616    1.098
  -0.544    1.098
  -0.471    1.098
  -0.398    1.098
  -0.326    1.098
  -0.253    1.098
  -0.180    1.098
  -0.108    1.098
  -0.035    1.099
   0.038    1.099
   0.110    1.099
   0.183    1.099
   0.256    1.099
   0.328    1.099
   0.401    1.099
   0.474    1.099
   0.546    1.099
   0.619    1.099
   0.692    1.099
   0.765    1.098
   0.837    1.098
   0.910    1.098
   0.983    1.098
   1.055    1.098
   1.128    1.098
   1.201    1.099
   1.273    1.099
   1.346    1.099
   1.419    1.099
   1.491    1.099
   1.564    1.099
   1.637    1.099
   1.709    1.099
   1.782    1.099
   1.855    1.099
   1.927    1.099
   2.000    1.099
   2.073    1.099
   2.145    1.099
   2.218    1.099
   2.291    1.098
   2.363    1.098
   2.436    1.098
   2.509    1.098
   2.581    1.099
   2.654    1.099
   2.727    1.099
   2.799    1.099
   2.872    1.100
   2.945    1.100
   3.017    1.100
   3.090    1.100
   3.163    1.100
   3.235    1.100
   3.308    1.100
   3.381    1.100
   3.453    1.100
   3.526    1.100
   3.599    1.100
   3.671    1.100
   3.744    1.100
   3.817    1.100
   3.889    1.100
   3.962    1.100
   4.035    1.100
   4.107    1.100
   4.180    1.100
   4.253    1.100
   4.325    1.100
   4.398    1.100
   4.471    1.100
   4.543    1.100
   4.616    1.100
   4.689    1.100
   4.761    1.100
   4.834    1.100
   4.907    1.099
   4.979    1.099
   5.052    1.099
   5.125    1.099
   5.197    1.099
   5.270    1.099
   5.343    1.100
   5.415    1.100
   5.488    1.100
   5.561    1.099
   5.633    1.099
   5.706    1.099
   5.779    1.099
   5.851    1.099
   5.924    1.099
   5.997    1.099
   6.070    1.099
   6.142    1.099
   6.215    1.099
   6.288    1.099
   6.360    1.099
   6.433    1.098
   6.506    1.098
   6.578    1.098
   6.651    1.098
   6.724    1.098
   6.796    1.098
   6.869    1.098
   6.942    1.098
   7.014    1.098
   7.087    1.098
   7.160    1.098
   7.232    1.098
   7.305    1.098
   7.378    1.098
   7.450    1.098
   7.523    1.098
   7.596    1.097
   7.668    1.097
   7.741    1.097
   7.814    1.097
   7.886    1.097
   7.959    1.097
   8.032    1.097
   8.104    1.097
   8.177    1.097
   8.250    1.097
   8.322    1.097
   8.395    1.097
   8.468    1.097
   8.540    1.096
   8.616    1.096
   8.696    1.096
   8.777    1.096
   8.857    1.096
   8.938    1.096
   9.018    1.096
   9.099    1.096
   9.179    1.096
   9.260    1.096
   9.340    1.096
   9.421    1.095
   9.502    1.095
   9.582    1.095
   9.663    1.095
   9.743    1.095
   9.824    1.095
   9.904    1.095
   9.985    1.095
  10.065    1.094
  10.146    1.094
  10.226    1.094
  10.307    1.094
  10.388    1.094
  10.468    1.094
  10.549    1.094
  10.629    1.094
  10.710    1.094
  10.790    1.094
  10.871    1.093
  10.951    1.093
  11.032    1.093
  11.112    1.093
  11.193    1.093
  11.273    1.093
  11.354    1.093
  11.435    1.093
  11.515    1.093
  11.596    1.092
  11.676    1.092
  11.757    1.092
  11.837    1.092
  11.918    1.092
  11.998    1.092
  12.079    1.092
  12.159    1.091
  12.240    1.091
  12.320    1.091
  12.401    1.091
  12.482    1.091
  12.562    1.091
  12.643    1.091
  12.723    1.091
  12.804    1.091
  12.884    1.091
  12.965    1.091
  13.045    1.090
  13.126    1.090
  13.206    1.090
  13.287    1.090
  13.368    1.090
  13.448    1.090
  13.529    1.090
  13.609    1.090
  13.690    1.090
  13.770    1.090
  13.851    1.090
  13.931    1.090
  14.012    1.090
  14.092    1.090
  14.173    1.089
  14.253    1.089
  14.334    1.089
  14.415    1.089
  14.495    1.089
  14.576    1.088
  14.656    1.087
  14.737    1.084
  14.817    1.076
  14.898    1.061
  14.978    1.037
  15.059    1.011
  15.139    0.991
  15.220    0.981
  15.300    0.984
  15.381    0.997
  15.462    1.020
  15.542    1.043
  15.623    1.056
  15.703    1.054
  15.784    1.039
  15.864    1.016
  15.945    0.998
  16.025    0.989
  16.106    0.990
  16.186    1.000
  16.267    1.020
  16.348    1.042
  16.428    1.059
  16.509    1.062
  16.589    1.053
  16.670    1.033
  16.750    1.011
  16.831    0.999
  16.911    0.993
  16.992    0.998
  17.072    1.009
  17.153    1.031
  17.233    1.052
  17.314    1.065
  17.395    1.067
  17.475    1.058
  17.556    1.040
  17.636    1.019
  17.717    1.004
  17.797    0.998
  17.878    1.000
  17.958    1.008
  18.039    1.026
  18.119    1.048
  18.200    1.064
  18.280    1.072
  18.361    1.070
  18.432    1.062
  18.499    1.052
  18.565    1.038
  18.632    1.023
  18.699    1.012
  18.765    1.006
  18.832    1.003
  18.898    1.005
  18.965    1.010
  19.032    1.017
  19.098    1.031
  19.165    1.046
  19.232    1.058
  19.298    1.068
  19.365    1.073
  19.432    1.075
  19.498    1.073
  19.565    1.067
  19.632    1.058
  19.698    1.045
  19.765    1.030
  19.831    1.017
  19.898    1.010
  19.965    1.005
  20.031    1.005
  20.098    1.010
  20.165    1.016
  20.231    1.029
  20.298    1.044
  20.365    1.058
  20.431    1.068
  20.498    1.075
  20.565    1.078
  20.631    1.078
  20.698    1.076
  20.765    1.071
  20.831    1.062
  20.898    1.049
  20.964    1.033
  21.031    1.019
  21.098    1.010
  21.164    1.005
  21.231    1.005
  21.298    1.010
  21.364    1.016
  21.431    1.030
  21.498    1.046
  21.564    1.059
  21.631    1.070
  21.698    1.076
  21.764    1.080
  21.831    1.081
  21.897    1.081
  21.964    1.080
  22.031    1.076
  22.097    1.070
  22.164    1.059
  22.231    1.044
  22.297    1.027
  22.364    1.012
  22.431    1.004
  22.497    1.000
  22.564    1.002
  22.631    1.008
  22.697    1.020
  22.764    1.037
  22.830    1.054
  22.897    1.067
  22.964    1.075
  23.030    1.080
  23.097    1.083
  23.164    1.084
  23.230    1.084
  23.297    1.084
  23.364    1.084
  23.430    1.084
  23.497    1.084
  23.564    1.085
  23.630    1.085
  23.697    1.085
  23.763    1.085
  23.830    1.085
  23.897    1.085
  23.963    1.085
  24.030    1.085
  24.097    1.085
  24.163    1.085
  24.230    1.085
  24.297    1.085
  24.363    1.085
  24.430    1.085
  24.497    1.085
  24.563    1.084
  24.630    1.083
  24.696    1.082
  24.763    1.080
  24.830    1.078
  24.896    1.077
  24.963    1.076
  25.030    1.075
  25.096    1.074
  25.163    1.074
  25.230    1.075
  25.296    1.076
  25.363    1.077
  25.430    1.079
  25.496    1.081
  25.563    1.083
  25.629    1.084
  25.696    1.085
  25.763    1.085
  25.829    1.085
  25.896    1.085
  25.963    1.085
  26.029    1.085
  26.096    1.084
  26.163    1.083
  26.229    1.081
  26.296    1.079
  26.363    1.077
  26.429    1.076
  26.496    1.076
  26.563    1.075
  26.629    1.075
  26.696    1.076
  26.762    1.077
  26.829    1.078
  26.896    1.080
  26.962    1.082
  27.036    1.084
  27.112    1.085
  27.187    1.086
  27.263    1.086
  27.338    1.086
  27.414    1.085
  27.489    1.084
  27.565    1.082
  27.640    1.080
  27.716    1.078
  27.791    1.077
  27.867    1.076
  27.942    1.076
  28.018    1.076
  28.094    1.076
  28.169    1.077
  28.245    1.078
  28.320    1.080
  28.396    1.083
  28.471    1.084
  28.547    1.085
  28.622    1.086
  28.698    1.086
  28.773    1.085
  28.849    1.083
  28.924    1.081
  29.000    1.079
  29.075    1.078
  29.151    1.077
  29.226    1.076
  29.302    1.076
  29.377    1.076
  29.453    1.077
  29.528    1.078
  29.604    1.080
  29.680    1.082
  29.755    1.084
  29.831    1.085
  29.906    1.085
  29.982    1.084
  30.057    1.082
  30.133    1.080
  30.208    1.078
  30.284    1.077
  30.359    1.076
  30.435    1.076
  30.510    1.076
  30.586    1.077
  30.661    1.077
  30.737    1.079
  30.812    1.081
  30.888    1.083
  30.963    1.084
  31.039    1.084
  31.114    1.083
  31.190    1.081
  31.266    1.079
  31.341    1.078
  31.417    1.077
  31.492    1.076
  31.568    1.076
  31.643    1.076
  31.719    1.077
  31.794    1.078
  31.870    1.080
  31.945    1.082
  32.021    1.084
  32.096    1.084
  32.172    1.083
  32.247    1.081
  32.323    1.079
  32.398    1.078
  32.474    1.077
  32.549    1.076
  32.625    1.076
  32.701    1.077
  32.776    1.078
  32.852    1.080
  32.927    1.082
  33.003    1.083
  33.078    1.083
  33.154    1.082
  33.229    1.081
  33.305    1.079
  33.380    1.078
  33.456    1.077
  33.531    1.077
  33.607    1.077
  33.682    1.078
  33.758    1.079
  33.833    1.081
  33.909    1.083
  33.984    1.085
  34.060    1.087
  34.135    1.087
  34.211    1.088
  34.287    1.088
  34.362    1.088
  34.438    1.088
  34.513    1.088
  34.589    1.088
  34.664    1.088
  34.740    1.088
  34.815    1.088
  34.891    1.088
  34.966    1.088
  35.042    1.088
  35.117    1.088
  35.193    1.089
  35.268    1.089
  35.344    1.089
  35.419    1.089
  35.495    1.089
  35.570    1.089
  35.646    1.089
  35.721    1.089
  35.797    1.089
  35.873    1.089
  35.948    1.089
  36.024    1.089
  36.099    1.089
  36.175    1.089
  36.250    1.089
  36.326    1.089
  36.401    1.089
  36.477    1.089
  36.552    1.089
  36.628    1.089
  36.703    1.089
  36.779    1.089
  36.854    1.089
  36.930    1.089
  37.005    1.089
  37.081    1.089
  37.156    1.089
  37.232    1.089
  37.307    1.089
  37.383    1.089
  37.459    1.089
  37.534    1.089
  37.610    1.089
  37.685    1.089
  37.761    1.090
  37.836    1.089
  37.912    1.089
  37.987    1.089
  38.063    1.089
  38.138    1.090
  38.214    1.090
  38.289    1.090
  38.365    1.090
  38.440    1.090
  38.516    1.090
  38.591    1.090
  38.667    1.090


==> Intermediate_Field_Spectra/Spectrum_at_+1.2_T.txt <==
    Freq Spectrum
  -2.359    1.200
  -2.286    1.200
  -2.214    1.199
  -2.141    1.199
  -2.068    1.199
  -1.996    1.199
  -1.923    1.199
  -1.850    1.199
  -1.778    1.199
  -1.705    1.200
  -1.632    1.200
  -1.560    1.200
  -1.487    1.200
  -1.414    1.200
  -1.342    1.200
  -1.269    1.200
  -1.196    1.200
  -1.123    1.200
  -1.051    1.199
  -0.978    1.199
  -0.905    1.199
  -0.833    1.199
  -0.760    1.199
  -0.687    1.199
  -0.615    1.199
  -0.542    1.199
  -0.469    1.200
  -0.397    1.200
  -0.324    1.200
  -0.251    1.200
  -0.179    1.200
  -0.106    1.200
  -0.033    1.200
   0.039    1.200
   0.112    1.200
   0.185    1.200
   0.257    1.200
   0.330    1.199
   0.403    1.199
   0.475    1.199
   0.548    1.199
   0.621    1.199
   0.693    1.199
   0.766    1.200
   0.839    1.200
   0.911    1.200
   0.984    1.200
   1.057    1.201
   1.129    1.201
   1.202    1.201
   1.275    1.201
   1.347    1.201
   1.420    1.201
   1.493    1.201
   1.565    1.201
   1.638    1.200
   1.711    1.200
   1.783    1.200
   1.856    1.200
   1.929    1.200
   2.001    1.200
   2.074    1.200
   2.147    1.200
   2.219    1.200
   2.292    1.201
   2.365    1.201
   2.437    1.201
   2.510    1.201
   2.583    1.201
   2.655    1.201
   2.728    1.201
   2.801    1.201
   2.873    1.201
   2.946    1.201
   3.019    1.201
   3.091    1.201
   3.164    1.201
   3.237    1.201
   3.309    1.201
   3.382    1.201
   3.455    1.201
   3.527    1.201
   3.600    1.201
   3.673    1.201
   3.745    1.201
   3.818    1.201
   3.891    1.201
   3.963    1.201
   4.036    1.201
   4.109    1.201
   4.182    1.201
   4.254    1.201
   4.327    1.201
   4.400    1.201
   4.472    1.200
   4.545    1.200
   4.618    1.200
   4.690    1.200
   4.763    1.200
   4.836    1.200
   4.908    1.200
   4.981    1.200
   5.054    1.200
   5.126    1.200
   5.199    1.200
   5.272    1.200
   5.344    1.200
   5.417    1.199
   5.490    1.199
   5.562    1.199
   5.635    1.199
   5.708    1.199
   5.780    1.199
   5.853    1.199
   5.926    1.199
   5.998    1.199
   6.071    1.199
   6.144    1.199
   6.216    1.199
   6.289    1.199
   6.362    1.199
   6.434    1.198
   6.507    1.198
   6.580    1.198
   6.652    1.198
   6.725    1.198
   6.798    1.198
   6.870    1.198
   6.943    1.198
   7.016    1.197
   7.088    1.197
   7.161    1.198
   7.234    1.198
   7.306    1.198
   7.379    1.198
   7.452    1.197
   7.524    1.197
   7.597    1.197
   7.670    1.197
   7.742    1.197
   7.815    1.197
   7.888    1.197
   7.960    1.197
   8.033    1.197
   8.106    1.197
   8.178    1.197
   8.251    1.197
   8.324    1.197
   8.396    1.197
   8.469    1.197
   8.542    1.197
   8.617    1.197
   8.698    1.197
   8.778    1.197
   8.859    1.196
   8.939    1.196
   9.020    1.196
   9.101    1.196
   9.181    1.196
   9.262    1.196
   9.342    1.196
   9.423    1.195
   9.503    1.195
   9.584    1.195
   9.664    1.195
   9.745    1.195
   9.825    1.195
   9.906    1.195
   9.987    1.195
  10.067    1.195
  10.148    1.195
  10.228    1.195
  10.309    1.194
  10.389    1.194
  10.470    1.194
  10.550    1.194
  10.631    1.194
  10.711    1.194
  10.792    1.194
  10.873    1.194
  10.953    1.194
  11.034    1.193
  11.114    1.193
  11.195    1.193
  11.275    1.193
  11.356    1.193
  11.436    1.193
  11.517    1.193
  11.597    1.192
  11.678    1.192
  11.759    1.192
  11.839    1.192
  11.920    1.192
  12.000    1.192
  12.081    1.192
  12.161    1.192
  12.242    1.192
  12.322    1.192
  12.403    1.191
  12.483    1.191
  12.564    1.191
  12.645    1.191
  12.725    1.191
  12.806    1.191
  12.886    1.191
  12.967    1.191
  13.047    1.191
  13.128    1.191
  13.208    1.191
  13.289    1.190
  13.370    1.190
  13.450    1.190
  13.531    1.190
  13.611    1.190
  13.692    1.190
  13.772    1.190
  13.853    1.190
  13.933    1.190
  14.014    1.190
  14.094    1.190
  14.175    1.189
  14.256    1.189
  14.336    1.189
  14.417    1.189
  14.497    1.189
  14.578    1.189
  14.658    1.189
  14.739    1.189
  14.819    1.189
  14.900    1.189
  14.980    1.189
  15.061    1.188
  15.142    1.188
  15.222    1.188
  15.303    1.188
  15.383    1.188
  15.464    1.188
  15.544    1.188
  15.625    1.188
  15.705    1.188
  15.786    1.187
  15.866    1.187
  15.947    1.187
  16.028    1.186
  16.108    1.184
  16.189    1.179
  16.269    1.168
  16.350    1.149
  16.430    1.124
  16.511    1.099
  16.591    1.085
  16.672    1.081
  16.753    1.089
  16.833    1.106
  16.914    1.130
  16.994    1.150
  17.075    1.157
  17.155    1.149
  17.236    1.130
  17.316    1.107
  17.397    1.093
  17.477    1.086
  17.558    1.091
  17.639    1.104
  17.719    1.126
  17.800    1.147
  17.880    1.161
  17.961    1.161
  18.041    1.148
  18.122    1.127
  18.202    1.107
  18.283    1.095
  18.363    1.091
  18.434    1.097
  18.501    1.107
  18.567    1.122
  18.634    1.137
  18.701    1.150
  18.767    1.158
  18.834    1.160
  18.900    1.157
  18.967    1.147
  19.034    1.134
  19.100    1.118
  19.167    1.105
  19.234    1.097
  19.300    1.092
  19.367    1.092
  19.434    1.097
  19.500    1.104
  19.567    1.117
  19.634    1.133
  19.700    1.147
  19.767    1.158
  19.833    1.164
  19.900    1.165
  19.967    1.160
  20.033    1.151
  20.100    1.137
  20.167    1.122
  20.233    1.108
  20.300    1.100
  20.367    1.095
  20.433    1.095
  20.500    1.100
  20.567    1.107
  20.633    1.121
  20.700    1.137
  20.767    1.151
  20.833    1.162
  20.900    1.167
  20.966    1.169
  21.033    1.166
  21.100    1.159
  21.166    1.147
  21.233    1.132
  21.300    1.117
  21.366    1.105
  21.433    1.098
  21.500    1.095
  21.566    1.098
  21.633    1.105
  21.700    1.115
  21.766    1.131
  21.833    1.146
  21.899    1.159
  21.966    1.167
  22.033    1.171
  22.099    1.172
  22.166    1.171
  22.233    1.166
  22.299    1.157
  22.366    1.143
  22.433    1.127
  22.499    1.112
  22.566    1.102
  22.633    1.096
  22.699    1.096
  22.766    1.101
  22.832    1.109
  22.899    1.125
  22.966    1.142
  23.032    1.156
  23.099    1.166
  23.166    1.172
  23.232    1.175
  23.299    1.176
  23.366    1.175
  23.432    1.172
  23.499    1.166
  23.566    1.155
  23.632    1.140
  23.699    1.122
  23.765    1.106
  23.832    1.097
  23.899    1.091
  23.965    1.093
  24.032    1.101
  24.099    1.112
  24.165    1.130
  24.232    1.147
  24.299    1.160
  24.365    1.169
  24.432    1.174
  24.499    1.177
  24.565    1.178
  24.632    1.178
  24.698    1.179
  24.765    1.179
  24.832    1.179
  24.898    1.179
  24.965    1.179
  25.032    1.179
  25.098    1.179
  25.165    1.179
  25.232    1.179
  25.298    1.179
  25.365    1.179
  25.432    1.179
  25.498    1.179
  25.565    1.179
  25.631    1.179
  25.698    1.179
  25.765    1.179
  25.831    1.179
  25.898    1.179
  25.965    1.179
  26.031    1.179
  26.098    1.179
  26.165    1.179
  26.231    1.179
  26.298    1.179
  26.365    1.179
  26.431    1.179
  26.498    1.179
  26.565    1.179
  26.631    1.179
  26.698    1.179
  26.764    1.178
  26.831    1.177
  26.898    1.176
  26.964    1.174
  27.038    1.172
  27.114    1.170
  27.190    1.169
  27.265    1.168
  27.341    1.168
  27.416    1.169
  27.492    1.170
  27.567    1.171
  27.643    1.172
  27.718    1.174
  27.794    1.177
  27.869    1.178
  27.945    1.179
  28.020    1.180
  28.096    1.180
  28.172    1.180
  28.247    1.180
  28.323    1.179
  28.398    1.178
  28.474    1.176
  28.549    1.174
  28.625    1.172
  28.700    1.171
  28.776    1.170
  28.851    1.169
  28.927    1.169
  29.002    1.170
  29.078    1.171
  29.153    1.172
  29.229    1.174
  29.305    1.176
  29.380    1.178
  29.456    1.179
  29.531    1.180
  29.607    1.180
  29.682    1.180
  29.758    1.179
  29.833    1.178
  29.909    1.176
  29.984    1.174
  30.060    1.172
  30.135    1.171
  30.211    1.170
  30.287    1.169
  30.362    1.170
  30.438    1.171
  30.513    1.171
  30.589    1.173
  30.664    1.175
  30.740    1.177
  30.815    1.179
  30.891    1.180
  30.966    1.180
  31.042    1.179
  31.117    1.178
  31.193    1.176
  31.268    1.173
  31.344    1.172
  31.420    1.171
  31.495    1.170
  31.571    1.170
  31.646    1.170
  31.722    1.171
  31.797    1.172
  31.873    1.174
  31.948    1.176
  32.024    1.178
  32.099    1.179
  32.175    1.179
  32.250    1.179
  32.326    1.177
  32.402    1.175
  32.477    1.173
  32.553    1.172
  32.628    1.171
  32.704    1.170
  32.779    1.170
  32.855    1.171
  32.930    1.172
  33.006    1.174
  33.081    1.176
  33.157    1.178
  33.232    1.179
  33.308    1.179
  33.383    1.178
  33.459    1.176
  33.535    1.174
  33.610    1.172
  33.686    1.171
  33.761    1.170
  33.837    1.170
  33.912    1.171
  33.988    1.172
  34.063    1.173
  34.139    1.175
  34.214    1.177
  34.290    1.178
  34.365    1.178
  34.441    1.177
  34.517    1.175
  34.592    1.173
  34.668    1.172
  34.743    1.171
  34.819    1.170
  34.894    1.171
  34.970    1.172
  35.045    1.173
  35.121    1.174
  35.196    1.176
  35.272    1.177
  35.347    1.177
  35.423    1.176
  35.498    1.174
  35.574    1.173
  35.650    1.172
  35.725    1.171
  35.801    1.170
  35.876    1.171
  35.952    1.172
  36.027    1.173
  36.103    1.175
  36.178    1.177
  36.254    1.179
  36.329    1.180
  36.405    1.181
  36.480    1.181
  36.556    1.181
  36.632    1.181
  36.707    1.181
  36.783    1.181
  36.858    1.181
  36.934    1.181
  37.009    1.181
  37.085    1.181
  37.160    1.181
  37.236    1.181
  37.311    1.181
  37.387    1.181
  37.462    1.181
  37.538    1.181
  37.613    1.181
  37.689    1.181
  37.765    1.181
  37.840    1.181
  37.916    1.181
  37.991    1.181
  38.067    1.181
  38.142    1.182
  38.218    1.182
  38.293    1.182
  38.369    1.182
  38.444    1.182
  38.520    1.182
  38.595    1.182
  38.671    1.182


==> Intermediate_Field_Spectra/Spectrum_at_+1.3_T.txt <==
    Freq Spectrum
  -2.359    1.300
  -2.287    1.299
  -2.214    1.299
  -2.141    1.299
  -2.069    1.299
  -1.996    1.299
  -1.923    1.299
  -1.851    1.299
  -1.778    1.299
  -1.705    1.299
  -1.632    1.298
  -1.560    1.298
  -1.487    1.298
  -1.414    1.298
  -1.342    1.298
  -1.269    1.298
  -1.196    1.298
  -1.124    1.298
  -1.051    1.298
  -0.978    1.298
  -0.906    1.299
  -0.833    1.299
  -0.760    1.299
  -0.688    1.299
  -0.615    1.299
  -0.542    1.299
  -0.470    1.299
  -0.397    1.299
  -0.324    1.299
  -0.251    1.298
  -0.179    1.298
  -0.106    1.298
  -0.033    1.298
   0.039    1.298
   0.112    1.298
   0.185    1.298
   0.257    1.298
   0.330    1.298
   0.403    1.298
   0.475    1.299
   0.548    1.299
   0.621    1.299
   0.693    1.299
   0.766    1.299
   0.839    1.299
   0.911    1.299
   0.984    1.299
   1.057    1.299
   1.130    1.299
   1.202    1.298
   1.275    1.298
   1.348    1.298
   1.420    1.298
   1.493    1.298
   1.566    1.298
   1.638    1.298
   1.711    1.298
   1.784    1.299
   1.856    1.299
   1.929    1.299
   2.002    1.299
   2.074    1.299
   2.147    1.299
   2.220    1.299
   2.292    1.299
   2.365    1.299
   2.438    1.299
   2.510    1.299
   2.583    1.299
   2.656    1.299
   2.729    1.299
   2.801    1.299
   2.874    1.299
   2.947    1.299
   3.019    1.299
   3.092    1.299
   3.165    1.299
   3.237    1.299
   3.310    1.299
   3.383    1.299
   3.455    1.299
   3.528    1.300
   3.601    1.300
   3.673    1.300
   3.746    1.300
   3.819    1.300
   3.891    1.300
   3.964    1.300
   4.037    1.300
   4.110    1.300
   4.182    1.300
   4.255    1.300
   4.328    1.300
   4.400    1.300
   4.473    1.300
   4.546    1.300
   4.618    1.300
   4.691    1.300
   4.764    1.300
   4.836    1.300
   4.909    1.300
   4.982    1.300
   5.054    1.300
   5.127    1.299
   5.200    1.299
   5.272    1.299
   5.345    1.299
   5.418    1.299
   5.491    1.299
   5.563    1.299
   5.636    1.299
   5.709    1.299
   5.781    1.299
   5.854    1.299
   5.927    1.298
   5.999    1.298
   6.072    1.298
   6.145    1.298
   6.217    1.298
   6.290    1.298
   6.363    1.298
   6.435    1.298
   6.508    1.298
   6.581    1.298
   6.653    1.298
   6.726    1.298
   6.799    1.298
   6.872    1.298
   6.944    1.298
   7.017    1.298
   7.090    1.298
   7.162    1.297
   7.235    1.297
   7.308    1.297
   7.380    1.297
   7.453    1.297
   7.526    1.297
   7.598    1.297
   7.671    1.297
   7.744    1.297
   7.816    1.297
   7.889    1.297
   7.962    1.297
   8.034    1.297
   8.107    1.297
   8.180    1.297
   8.253    1.296
   8.325    1.296
   8.398    1.296
   8.471    1.296
   8.543    1.296
   8.619    1.296
   8.699    1.296
   8.780    1.296
   8.860    1.296
   8.941    1.296
   9.022    1.296
   9.102    1.296
   9.183    1.296
   9.263    1.296
   9.344    1.295
   9.424    1.295
   9.505    1.295
   9.585    1.295
   9.666    1.295
   9.746    1.295
   9.827    1.294
   9.907    1.294
   9.988    1.294
  10.069    1.294
  10.149    1.294
  10.230    1.294
  10.310    1.294
  10.391    1.294
  10.471    1.294
  10.552    1.294
  10.632    1.294
  10.713    1.293
  10.793    1.293
  10.874    1.293
  10.955    1.293
  11.035    1.293
  11.116    1.293
  11.196    1.293
  11.277    1.293
  11.357    1.293
  11.438    1.292
  11.518    1.292
  11.599    1.292
  11.679    1.292
  11.760    1.292
  11.840    1.292
  11.921    1.292
  12.002    1.291
  12.082    1.291
  12.163    1.291
  12.243    1.291
  12.324    1.291
  12.404    1.291
  12.485    1.291
  12.565    1.291
  12.646    1.291
  12.726    1.291
  12.807    1.290
  12.887    1.290
  12.968    1.290
  13.049    1.290
  13.129    1.290
  13.210    1.290
  13.290    1.290
  13.371    1.290
  13.451    1.290
  13.532    1.289
  13.612    1.289
  13.693    1.289
  13.773    1.289
  13.854    1.289
  13.935    1.289
  14.015    1.289
  14.096    1.289
  14.176    1.289
  14.257    1.289
  14.337    1.288
  14.418    1.288
  14.498    1.288
  14.579    1.288
  14.659    1.288
  14.740    1.288
  14.820    1.288
  14.901    1.288
  14.982    1.288
  15.062    1.288
  15.143    1.287
  15.223    1.287
  15.304    1.287
  15.384    1.287
  15.465    1.287
  15.545    1.287
  15.626    1.287
  15.706    1.287
  15.787    1.287
  15.867    1.287
  15.948    1.287
  16.029    1.286
  16.109    1.286
  16.190    1.286
  16.270    1.286
  16.351    1.286
  16.431    1.286
  16.512    1.286
  16.592    1.286
  16.673    1.286
  16.753    1.286
  16.834    1.286
  16.915    1.286
  16.995    1.285
  17.076    1.285
  17.156    1.285
  17.237    1.285
  17.317    1.285
  17.398    1.285
  17.478    1.283
  17.559    1.280
  17.639    1.273
  17.720    1.259
  17.800    1.237
  17.881    1.211
  17.962    1.191
  18.042    1.180
  18.123    1.181
  18.203    1.193
  18.284    1.213
  18.364    1.237
  18.435    1.250
  18.501    1.256
  18.568    1.255
  18.635    1.246
  18.701    1.233
  18.768    1.217
  18.835    1.202
  18.901    1.193
  18.968    1.188
  19.034    1.189
  19.101    1.196
  19.168    1.206
  19.234    1.221
  19.301    1.237
  19.368    1.251
  19.434    1.259
  19.501    1.261
  19.568    1.256
  19.634    1.246
  19.701    1.231
  19.768    1.215
  19.834    1.203
  19.901    1.195
  19.967    1.192
  20.034    1.195
  20.101    1.203
  20.167    1.215
  20.234    1.231
  20.301    1.246
  20.367    1.258
  20.434    1.265
  20.501    1.266
  20.567    1.260
  20.634    1.248
  20.701    1.233
  20.767    1.217
  20.834    1.206
  20.900    1.198
  20.967    1.195
  21.034    1.200
  21.100    1.208
  21.167    1.220
  21.234    1.236
  21.300    1.251
  21.367    1.263
  21.434    1.269
  21.500    1.270
  21.567    1.266
  21.634    1.256
  21.700    1.242
  21.767    1.225
  21.833    1.212
  21.900    1.203
  21.967    1.198
  22.033    1.200
  22.100    1.207
  22.167    1.216
  22.233    1.231
  22.300    1.247
  22.367    1.261
  22.433    1.270
  22.500    1.274
  22.567    1.274
  22.633    1.270
  22.700    1.260
  22.766    1.246
  22.833    1.229
  22.900    1.214
  22.966    1.206
  23.033    1.200
  23.100    1.201
  23.166    1.208
  23.233    1.217
  23.300    1.233
  23.366    1.250
  23.433    1.263
  23.500    1.272
  23.566    1.278
  23.633    1.279
  23.699    1.277
  23.766    1.271
  23.833    1.261
  23.899    1.247
  23.966    1.229
  24.033    1.214
  24.099    1.205
  24.166    1.200
  24.233    1.201
  24.299    1.208
  24.366    1.218
  24.433    1.235
  24.499    1.252
  24.566    1.266
  24.633    1.275
  24.699    1.280
  24.766    1.282
  24.832    1.282
  24.899    1.280
  24.966    1.274
  25.032    1.264
  25.099    1.248
  25.166    1.230
  25.232    1.213
  25.299    1.202
  25.366    1.196
  25.432    1.198
  25.499    1.206
  25.566    1.218
  25.632    1.236
  25.699    1.254
  25.765    1.268
  25.832    1.277
  25.899    1.281
  25.965    1.284
  26.032    1.285
  26.099    1.285
  26.165    1.285
  26.232    1.286
  26.299    1.286
  26.365    1.286
  26.432    1.286
  26.499    1.286
  26.565    1.286
  26.632    1.286
  26.698    1.286
  26.765    1.286
  26.832    1.286
  26.898    1.286
  26.965    1.287
  27.039    1.287
  27.115    1.287
  27.190    1.287
  27.266    1.287
  27.341    1.287
  27.417    1.287
  27.492    1.287
  27.568    1.287
  27.643    1.287
  27.719    1.287
  27.795    1.287
  27.870    1.287
  27.946    1.287
  28.021    1.287
  28.097    1.287
  28.172    1.288
  28.248    1.288
  28.323    1.288
  28.399    1.288
  28.474    1.288
  28.550    1.288
  28.625    1.288
  28.701    1.288
  28.776    1.288
  28.852    1.288
  28.927    1.288
  29.003    1.288
  29.079    1.288
  29.154    1.288
  29.230    1.287
  29.305    1.287
  29.381    1.286
  29.456    1.284
  29.532    1.282
  29.607    1.280
  29.683    1.279
  29.758    1.278
  29.834    1.276
  29.909    1.276
  29.985    1.277
  30.060    1.278
  30.136    1.279
  30.211    1.280
  30.287    1.283
  30.363    1.285
  30.438    1.286
  30.514    1.287
  30.589    1.288
  30.665    1.288
  30.740    1.288
  30.816    1.287
  30.891    1.286
  30.967    1.284
  31.042    1.282
  31.118    1.280
  31.193    1.279
  31.269    1.278
  31.344    1.277
  31.420    1.277
  31.495    1.277
  31.571    1.279
  31.647    1.280
  31.722    1.281
  31.798    1.284
  31.873    1.285
  31.949    1.287
  32.024    1.287
  32.100    1.288
  32.175    1.287
  32.251    1.286
  32.326    1.284
  32.402    1.282
  32.477    1.280
  32.553    1.279
  32.628    1.278
  32.704    1.277
  32.779    1.277
  32.855    1.278
  32.931    1.279
  33.006    1.280
  33.082    1.282
  33.157    1.284
  33.233    1.286
  33.308    1.287
  33.384    1.287
  33.459    1.286
  33.535    1.285
  33.610    1.283
  33.686    1.281
  33.761    1.280
  33.837    1.278
  33.912    1.277
  33.988    1.277
  34.064    1.277
  34.139    1.279
  34.215    1.280
  34.290    1.281
  34.366    1.283
  34.441    1.285
  34.517    1.286
  34.592    1.286
  34.668    1.285
  34.743    1.283
  34.819    1.281
  34.894    1.280
  34.970    1.279
  35.045    1.277
  35.121    1.277
  35.196    1.277
  35.272    1.278
  35.348    1.279
  35.423    1.280
  35.499    1.282
  35.574    1.284
  35.650    1.285
  35.725    1.285
  35.801    1.283
  35.876    1.281
  35.952    1.279
  36.027    1.278
  36.103    1.277
  36.178    1.276
  36.254    1.276
  36.329    1.277
  36.405    1.279
  36.480    1.280
  36.556    1.281
  36.632    1.283
  36.707    1.284
  36.783    1.284
  36.858    1.282
  36.934    1.280
  37.009    1.279
  37.085    1.278
  37.160    1.277
  37.236    1.276
  37.311    1.277
  37.387    1.278
  37.462    1.279
  37.538    1.280
  37.613    1.282
  37.689    1.283
  37.764    1.283
  37.840    1.282
  37.916    1.280
  37.991    1.279
  38.067    1.278
  38.142    1.277
  38.218    1.276
  38.293    1.277
  38.369    1.278
  38.444    1.279
  38.520    1.281
  38.595    1.283
  38.671    1.285


==> Intermediate_Field_Spectra/Spectrum_at_+1.4_T.txt <==
    Freq Spectrum
  -2.357    1.400
  -2.285    1.400
  -2.212    1.399
  -2.139    1.399
  -2.067    1.399
  -1.994    1.398
  -1.921    1.398
  -1.849    1.398
  -1.776    1.398
  -1.703    1.398
  -1.631    1.398
  -1.558    1.398
  -1.485    1.399
  -1.413    1.399
  -1.340    1.399
  -1.267    1.399
  -1.195    1.399
  -1.122    1.399
  -1.049    1.399
  -0.977    1.399
  -0.904    1.399
  -0.831    1.399
  -0.759    1.399
  -0.686    1.399
  -0.613    1.399
  -0.541    1.399
  -0.468    1.399
  -0.395    1.399
  -0.323    1.399
  -0.250    1.399
  -0.177    1.399
  -0.105    1.400
  -0.032    1.400
   0.041    1.400
   0.113    1.400
   0.186    1.400
   0.259    1.400
   0.331    1.400
   0.404    1.400
   0.477    1.400
   0.549    1.400
   0.622    1.400
   0.695    1.400
   0.767    1.400
   0.840    1.400
   0.913    1.399
   0.985    1.400
   1.058    1.400
   1.131    1.400
   1.203    1.400
   1.276    1.400
   1.349    1.401
   1.421    1.401
   1.494    1.401
   1.567    1.401
   1.639    1.401
   1.712    1.401
   1.785    1.401
   1.857    1.401
   1.930    1.401
   2.003    1.401
   2.075    1.401
   2.148    1.401
   2.221    1.401
   2.294    1.401
   2.366    1.401
   2.439    1.401
   2.512    1.401
   2.584    1.401
   2.657    1.401
   2.730    1.401
   2.802    1.401
   2.875    1.401
   2.948    1.401
   3.020    1.401
   3.093    1.401
   3.166    1.401
   3.238    1.402
   3.311    1.402
   3.384    1.402
   3.456    1.402
   3.529    1.402
   3.602    1.402
   3.674    1.402
   3.747    1.402
   3.820    1.402
   3.892    1.402
   3.965    1.402
   4.038    1.402
   4.110    1.402
   4.183    1.402
   4.256    1.402
   4.328    1.402
   4.401    1.402
   4.474    1.402
   4.546    1.402
   4.619    1.402
   4.692    1.402
   4.764    1.402
   4.837    1.402
   4.910    1.402
   4.982    1.401
   5.055    1.401
   5.128    1.401
   5.200    1.401
   5.273    1.401
   5.346    1.401
   5.418    1.401
   5.491    1.401
   5.564    1.401
   5.636    1.401
   5.709    1.401
   5.782    1.401
   5.854    1.400
   5.927    1.400
   6.000    1.400
   6.072    1.400
   6.145    1.400
   6.218    1.400
   6.290    1.400
   6.363    1.400
   6.436    1.400
   6.508    1.400
   6.581    1.400
   6.654    1.399
   6.726    1.400
   6.799    1.400
   6.872    1.400
   6.944    1.400
   7.017    1.399
   7.090    1.399
   7.162    1.399
   7.235    1.399
   7.308    1.399
   7.381    1.399
   7.453    1.399
   7.526    1.399
   7.599    1.399
   7.671    1.399
   7.744    1.399
   7.817    1.398
   7.889    1.398
   7.962    1.398
   8.035    1.398
   8.107    1.399
   8.180    1.399
   8.253    1.399
   8.325    1.398
   8.398    1.398
   8.471    1.398
   8.543    1.398
   8.619    1.398
   8.699    1.398
   8.780    1.398
   8.860    1.398
   8.941    1.398
   9.022    1.398
   9.102    1.397
   9.183    1.397
   9.263    1.397
   9.344    1.397
   9.424    1.397
   9.505    1.397
   9.585    1.397
   9.666    1.397
   9.746    1.397
   9.827    1.397
   9.908    1.397
   9.988    1.397
  10.069    1.396
  10.149    1.396
  10.230    1.396
  10.310    1.396
  10.391    1.396
  10.471    1.396
  10.552    1.396
  10.633    1.396
  10.713    1.396
  10.794    1.396
  10.874    1.395
  10.955    1.395
  11.035    1.395
  11.116    1.395
  11.196    1.395
  11.277    1.395
  11.357    1.395
  11.438    1.394
  11.519    1.394
  11.599    1.394
  11.680    1.394
  11.760    1.394
  11.841    1.394
  11.921    1.394
  12.002    1.394
  12.082    1.394
  12.163    1.394
  12.243    1.393
  12.324    1.393
  12.405    1.393
  12.485    1.393
  12.566    1.393
  12.646    1.393
  12.727    1.393
  12.807    1.393
  12.888    1.393
  12.968    1.393
  13.049    1.392
  13.129    1.392
  13.210    1.392
  13.291    1.392
  13.371    1.392
  13.452    1.392
  13.532    1.391
  13.613    1.391
  13.693    1.391
  13.774    1.391
  13.854    1.391
  13.935    1.391
  14.016    1.391
  14.096    1.391
  14.177    1.391
  14.257    1.391
  14.338    1.391
  14.418    1.390
  14.499    1.390
  14.579    1.390
  14.660    1.390
  14.740    1.390
  14.821    1.390
  14.902    1.390
  14.982    1.390
  15.063    1.390
  15.143    1.390
  15.224    1.390
  15.304    1.390
  15.385    1.389
  15.465    1.389
  15.546    1.389
  15.626    1.389
  15.707    1.389
  15.788    1.389
  15.868    1.389
  15.949    1.389
  16.029    1.389
  16.110    1.389
  16.190    1.388
  16.271    1.388
  16.351    1.388
  16.432    1.388
  16.512    1.388
  16.593    1.388
  16.674    1.388
  16.754    1.388
  16.835    1.388
  16.915    1.388
  16.996    1.387
  17.076    1.387
  17.157    1.387
  17.237    1.387
  17.318    1.387
  17.398    1.387
  17.479    1.387
  17.560    1.387
  17.640    1.387
  17.721    1.387
  17.801    1.387
  17.882    1.387
  17.962    1.386
  18.043    1.386
  18.123    1.386
  18.204    1.386
  18.285    1.386
  18.365    1.386
  18.435    1.386
  18.502    1.386
  18.569    1.386
  18.635    1.386
  18.702    1.386
  18.769    1.386
  18.835    1.386
  18.902    1.386
  18.968    1.386
  19.035    1.385
  19.102    1.384
  19.168    1.381
  19.235    1.375
  19.302    1.366
  19.368    1.353
  19.435    1.336
  19.502    1.319
  19.568    1.303
  19.635    1.292
  19.701    1.287
  19.768    1.288
  19.835    1.296
  19.901    1.308
  19.968    1.324
  20.035    1.341
  20.101    1.354
  20.168    1.361
  20.235    1.359
  20.301    1.351
  20.368    1.336
  20.434    1.320
  20.501    1.306
  20.568    1.296
  20.634    1.291
  20.701    1.294
  20.768    1.303
  20.834    1.315
  20.901    1.332
  20.968    1.348
  21.034    1.360
  21.101    1.366
  21.167    1.364
  21.234    1.355
  21.301    1.340
  21.367    1.324
  21.434    1.310
  21.501    1.300
  21.567    1.295
  21.634    1.297
  21.701    1.306
  21.767    1.316
  21.834    1.333
  21.901    1.349
  21.967    1.362
  22.034    1.370
  22.100    1.370
  22.167    1.364
  22.234    1.352
  22.300    1.337
  22.367    1.320
  22.434    1.309
  22.500    1.301
  22.567    1.299
  22.634    1.303
  22.700    1.313
  22.767    1.326
  22.833    1.343
  22.900    1.359
  22.967    1.370
  23.033    1.375
  23.100    1.374
  23.167    1.367
  23.233    1.355
  23.300    1.338
  23.367    1.322
  23.433    1.311
  23.500    1.303
  23.566    1.301
  23.633    1.306
  23.700    1.315
  23.766    1.329
  23.833    1.346
  23.900    1.361
  23.966    1.372
  24.033    1.378
  24.100    1.379
  24.166    1.375
  24.233    1.366
  24.299    1.352
  24.366    1.335
  24.433    1.320
  24.499    1.309
  24.566    1.303
  24.633    1.303
  24.699    1.310
  24.766    1.320
  24.833    1.336
  24.899    1.353
  24.966    1.368
  25.033    1.377
  25.099    1.382
  25.166    1.383
  25.232    1.380
  25.299    1.372
  25.366    1.360
  25.432    1.343
  25.499    1.326
  25.566    1.313
  25.632    1.304
  25.699    1.301
  25.766    1.306
  25.832    1.316
  25.899    1.330
  25.965    1.348
  26.032    1.364
  26.099    1.375
  26.165    1.382
  26.232    1.385
  26.299    1.386
  26.365    1.384
  26.432    1.378
  26.499    1.368
  26.565    1.352
  26.632    1.333
  26.698    1.316
  26.765    1.305
  26.832    1.298
  26.898    1.300
  26.965    1.309
  27.039    1.322
  27.115    1.341
  27.190    1.359
  27.266    1.373
  27.341    1.381
  27.417    1.386
  27.492    1.388
  27.568    1.389
  27.643    1.389
  27.719    1.390
  27.795    1.390
  27.870    1.390
  27.946    1.390
  28.021    1.390
  28.097    1.390
  28.172    1.390
  28.248    1.390
  28.323    1.390
  28.399    1.390
  28.474    1.390
  28.550    1.390
  28.625    1.390
  28.701    1.391
  28.776    1.391
  28.852    1.391
  28.927    1.391
  29.003    1.391
  29.079    1.391
  29.154    1.391
  29.230    1.391
  29.305    1.391
  29.381    1.391
  29.456    1.391
  29.532    1.391
  29.607    1.391
  29.683    1.391
  29.758    1.391
  29.834    1.391
  29.909    1.391
  29.985    1.391
  30.060    1.391
  30.136    1.391
  30.211    1.391
  30.287    1.391
  30.363    1.391
  30.438    1.391
  30.514    1.391
  30.589    1.391
  30.665    1.391
  30.740    1.391
  30.816    1.391
  30.891    1.391
  30.967    1.391
  31.042    1.392
  31.118    1.392
  31.193    1.391
  31.269    1.392
  31.344    1.392
  31.420    1.392
  31.495    1.392
  31.571    1.392
  31.647    1.392
  31.722    1.391
  31.798    1.391
  31.873    1.391
  31.949    1.390
  32.024    1.388
  32.100    1.386
  32.175    1.384
  32.251    1.383
  32.326    1.382
  32.402    1.380
  32.477    1.380
  32.553    1.381
  32.628    1.382
  32.704    1.383
  32.779    1.385
  32.855    1.387
  32.931    1.389
  33.006    1.390
  33.082    1.391
  33.157    1.392
  33.233    1.392
  33.308    1.391
  33.384    1.390
  33.459    1.389
  33.535    1.387
  33.610    1.385
  33.686    1.384
  33.761    1.382
  33.837    1.381
  33.912    1.381
  33.988    1.382
  34.064    1.383
  34.139    1.384
  34.215    1.385
  34.290    1.387
  34.366    1.390
  34.441    1.391
  34.517    1.392
  34.592    1.392
  34.668    1.391
  34.743    1.390
  34.819    1.388
  34.894    1.386
  34.970    1.385
  35.045    1.383
  35.121    1.382
  35.196    1.381
  35.272    1.382
  35.348    1.383
  35.423    1.384
  35.499    1.385
  35.574    1.387
  35.650    1.389
  35.725    1.391
  35.801    1.391
  35.876    1.391
  35.952    1.390
  36.027    1.388
  36.103    1.386
  36.178    1.385
  36.254    1.384
  36.329    1.382
  36.405    1.381
  36.480    1.381
  36.556    1.382
  36.632    1.384
  36.707    1.385
  36.783    1.387
  36.858    1.389
  36.934    1.390
  37.009    1.391
  37.085    1.390
  37.160    1.388
  37.236    1.386
  37.311    1.385
  37.387    1.384
  37.462    1.382
  37.538    1.381
  37.613    1.381
  37.689    1.382
  37.764    1.383
  37.840    1.384
  37.916    1.386
  37.991    1.388
  38.067    1.389
  38.142    1.390
  38.218    1.389
  38.293    1.387
  38.369    1.385
  38.444    1.384
  38.520    1.383
  38.595    1.381
  38.671    1.381


==> Intermediate_Field_Spectra/Spectrum_at_+1.5_T.txt <==
    Freq Spectrum
  -2.356    1.500
  -2.283    1.499
  -2.211    1.499
  -2.138    1.499
  -2.065    1.500
  -1.993    1.500
  -1.920    1.500
  -1.847    1.500
  -1.775    1.500
  -1.702    1.500
  -1.629    1.500
  -1.557    1.500
  -1.484    1.500
  -1.411    1.500
  -1.339    1.500
  -1.266    1.499
  -1.193    1.499
  -1.121    1.499
  -1.048    1.499
  -0.975    1.499
  -0.903    1.499
  -0.830    1.499
  -0.757    1.500
  -0.685    1.500
  -0.612    1.500
  -0.539    1.500
  -0.467    1.500
  -0.394    1.500
  -0.321    1.501
  -0.249    1.501
  -0.176    1.501
  -0.103    1.501
  -0.031    1.501
   0.042    1.501
   0.115    1.500
   0.187    1.500
   0.260    1.500
   0.333    1.500
   0.406    1.500
   0.478    1.500
   0.551    1.500
   0.624    1.500
   0.696    1.500
   0.769    1.501
   0.842    1.501
   0.914    1.501
   0.987    1.501
   1.060    1.501
   1.132    1.501
   1.205    1.501
   1.278    1.501
   1.350    1.501
   1.423    1.501
   1.496    1.501
   1.568    1.501
   1.641    1.501
   1.714    1.501
   1.786    1.501
   1.859    1.501
   1.932    1.501
   2.004    1.501
   2.077    1.501
   2.150    1.501
   2.222    1.501
   2.295    1.501
   2.368    1.501
   2.440    1.501
   2.513    1.501
   2.586    1.501
   2.658    1.501
   2.731    1.501
   2.804    1.501
   2.876    1.501
   2.949    1.501
   3.022    1.501
   3.094    1.501
   3.167    1.501
   3.240    1.501
   3.312    1.501
   3.385    1.501
   3.458    1.501
   3.530    1.501
   3.603    1.501
   3.676    1.501
   3.748    1.501
   3.821    1.501
   3.894    1.501
   3.966    1.501
   4.039    1.501
   4.112    1.501
   4.184    1.501
   4.257    1.501
   4.330    1.501
   4.402    1.501
   4.475    1.501
   4.548    1.501
   4.620    1.501
   4.693    1.501
   4.766    1.501
   4.838    1.501
   4.911    1.501
   4.984    1.501
   5.056    1.501
   5.129    1.500
   5.202    1.500
   5.274    1.500
   5.347    1.500
   5.420    1.500
   5.493    1.500
   5.565    1.500
   5.638    1.500
   5.711    1.500
   5.783    1.500
   5.856    1.500
   5.929    1.500
   6.001    1.500
   6.074    1.500
   6.147    1.500
   6.219    1.500
   6.292    1.500
   6.365    1.500
   6.437    1.500
   6.510    1.499
   6.583    1.499
   6.655    1.499
   6.728    1.499
   6.801    1.499
   6.873    1.499
   6.946    1.499
   7.019    1.499
   7.091    1.499
   7.164    1.499
   7.237    1.499
   7.309    1.499
   7.382    1.499
   7.455    1.499
   7.527    1.499
   7.600    1.499
   7.673    1.499
   7.745    1.499
   7.818    1.499
   7.891    1.498
   7.963    1.498
   8.036    1.498
   8.109    1.498
   8.181    1.498
   8.254    1.498
   8.327    1.498
   8.399    1.498
   8.472    1.498
   8.545    1.498
   8.620    1.498
   8.701    1.498
   8.782    1.497
   8.862    1.497
   8.943    1.497
   9.023    1.497
   9.104    1.497
   9.184    1.497
   9.265    1.497
   9.345    1.497
   9.426    1.496
   9.506    1.496
   9.587    1.496
   9.667    1.496
   9.748    1.496
   9.829    1.496
   9.909    1.496
   9.990    1.496
  10.070    1.496
  10.151    1.495
  10.231    1.495
  10.312    1.495
  10.392    1.495
  10.473    1.495
  10.553    1.494
  10.634    1.494
  10.714    1.494
  10.795    1.494
  10.876    1.494
  10.956    1.494
  11.037    1.494
  11.117    1.494
  11.198    1.494
  11.278    1.494
  11.359    1.493
  11.439    1.493
  11.520    1.493
  11.600    1.493
  11.681    1.493
  11.762    1.493
  11.842    1.493
  11.923    1.492
  12.003    1.492
  12.084    1.492
  12.164    1.492
  12.245    1.492
  12.325    1.492
  12.406    1.492
  12.486    1.492
  12.567    1.492
  12.647    1.492
  12.728    1.492
  12.809    1.492
  12.889    1.492
  12.970    1.491
  13.050    1.491
  13.131    1.491
  13.211    1.491
  13.292    1.491
  13.372    1.491
  13.453    1.491
  13.533    1.491
  13.614    1.491
  13.695    1.491
  13.775    1.491
  13.856    1.491
  13.936    1.491
  14.017    1.491
  14.097    1.490
  14.178    1.490
  14.258    1.490
  14.339    1.490
  14.419    1.490
  14.500    1.490
  14.580    1.490
  14.661    1.490
  14.742    1.490
  14.822    1.490
  14.903    1.490
  14.983    1.490
  15.064    1.489
  15.144    1.489
  15.225    1.489
  15.305    1.489
  15.386    1.489
  15.466    1.489
  15.547    1.489
  15.627    1.489
  15.708    1.489
  15.789    1.489
  15.869    1.489
  15.950    1.489
  16.030    1.489
  16.111    1.488
  16.191    1.488
  16.272    1.488
  16.352    1.488
  16.433    1.488
  16.513    1.488
  16.594    1.488
  16.675    1.488
  16.755    1.488
  16.836    1.488
  16.916    1.488
  16.997    1.488
  17.077    1.487
  17.158    1.487
  17.238    1.487
  17.319    1.487
  17.399    1.487
  17.480    1.487
  17.560    1.487
  17.641    1.487
  17.722    1.487
  17.802    1.487
  17.883    1.487
  17.963    1.487
  18.044    1.487
  18.124    1.487
  18.205    1.487
  18.285    1.487
  18.366    1.487
  18.436    1.487
  18.503    1.487
  18.569    1.487
  18.636    1.487
  18.703    1.487
  18.769    1.487
  18.836    1.487
  18.902    1.487
  18.969    1.487
  19.036    1.487
  19.102    1.487
  19.169    1.487
  19.236    1.487
  19.302    1.487
  19.369    1.487
  19.436    1.487
  19.502    1.487
  19.569    1.487
  19.635    1.487
  19.702    1.487
  19.769    1.487
  19.835    1.487
  19.902    1.487
  19.969    1.487
  20.035    1.487
  20.102    1.487
  20.169    1.487
  20.235    1.487
  20.302    1.487
  20.368    1.487
  20.435    1.486
  20.502    1.486
  20.568    1.486
  20.635    1.486
  20.702    1.484
  20.768    1.482
  20.835    1.476
  20.902    1.467
  20.968    1.453
  21.035    1.436
  21.102    1.418
  21.168    1.403
  21.235    1.392
  21.301    1.387
  21.368    1.390
  21.435    1.400
  21.501    1.413
  21.568    1.431
  21.635    1.447
  21.701    1.458
  21.768    1.462
  21.835    1.457
  21.901    1.445
  21.968    1.429
  22.034    1.413
  22.101    1.401
  22.168    1.393
  22.234    1.392
  22.301    1.398
  22.368    1.409
  22.434    1.424
  22.501    1.441
  22.568    1.456
  22.634    1.465
  22.701    1.467
  22.767    1.460
  22.834    1.447
  22.901    1.429
  22.967    1.414
  23.034    1.403
  23.101    1.396
  23.167    1.397
  23.234    1.405
  23.301    1.416
  23.367    1.432
  23.434    1.449
  23.501    1.463
  23.567    1.470
  23.634    1.471
  23.700    1.465
  23.767    1.452
  23.834    1.436
  23.900    1.419
  23.967    1.408
  24.034    1.400
  24.100    1.399
  24.167    1.405
  24.234    1.415
  24.300    1.429
  24.367    1.447
  24.433    1.462
  24.500    1.472
  24.567    1.476
  24.633    1.474
  24.700    1.465
  24.767    1.450
  24.833    1.433
  24.900    1.417
  24.967    1.407
  25.033    1.401
  25.100    1.402
  25.166    1.410
  25.233    1.421
  25.300    1.437
  25.366    1.454
  25.433    1.468
  25.500    1.477
  25.566    1.480
  25.633    1.477
  25.700    1.470
  25.766    1.456
  25.833    1.439
  25.899    1.422
  25.966    1.411
  26.033    1.403
  26.099    1.401
  26.166    1.408
  26.233    1.418
  26.299    1.433
  26.366    1.451
  26.433    1.466
  26.499    1.476
  26.566    1.482
  26.633    1.483
  26.699    1.480
  26.766    1.472
  26.832    1.458
  26.899    1.441
  26.966    1.423
  27.040    1.411
  27.116    1.402
  27.191    1.401
  27.267    1.407
  27.342    1.418
  27.418    1.434
  27.493    1.453
  27.569    1.468
  27.644    1.478
  27.720    1.484
  27.795    1.486
  27.871    1.485
  27.946    1.481
  28.022    1.472
  28.097    1.458
  28.173    1.439
  28.248    1.421
  28.324    1.408
  28.400    1.399
  28.475    1.398
  28.551    1.406
  28.626    1.418
  28.702    1.436
  28.777    1.455
  28.853    1.471
  28.928    1.481
  29.004    1.486
  29.079    1.488
  29.155    1.489
  29.230    1.490
  29.306    1.490
  29.381    1.490
  29.457    1.490
  29.532    1.490
  29.608    1.490
  29.684    1.490
  29.759    1.490
  29.835    1.490
  29.910    1.490
  29.986    1.491
  30.061    1.491
  30.137    1.491
  30.212    1.491
  30.288    1.491
  30.363    1.491
  30.439    1.491
  30.514    1.491
  30.590    1.491
  30.665    1.491
  30.741    1.491
  30.816    1.491
  30.892    1.491
  30.968    1.491
  31.043    1.491
  31.119    1.491
  31.194    1.491
  31.270    1.491
  31.345    1.491
  31.421    1.491
  31.496    1.491
  31.572    1.491
  31.647    1.491
  31.723    1.491
  31.798    1.491
  31.874    1.492
  31.949    1.492
  32.025    1.492
  32.100    1.492
  32.176    1.492
  32.252    1.492
  32.327    1.492
  32.403    1.492
  32.478    1.492
  32.554    1.492
  32.629    1.492
  32.705    1.492
  32.780    1.492
  32.856    1.492
  32.931    1.492
  33.007    1.492
  33.082    1.492
  33.158    1.492
  33.233    1.492
  33.309    1.492
  33.384    1.492
  33.460    1.492
  33.536    1.493
  33.611    1.493
  33.687    1.493
  33.762    1.493
  33.838    1.493
  33.913    1.493
  33.989    1.493
  34.064    1.493
  34.140    1.493
  34.215    1.493
  34.291    1.492
  34.366    1.492
  34.442    1.491
  34.517    1.489
  34.593    1.487
  34.668    1.485
  34.744    1.484
  34.820    1.483
  34.895    1.481
  34.971    1.481
  35.046    1.482
  35.122    1.483
  35.197    1.484
  35.273    1.485
  35.348    1.487
  35.424    1.489
  35.499    1.491
  35.575    1.492
  35.650    1.492
  35.726    1.492
  35.801    1.491
  35.877    1.490
  35.953    1.488
  36.028    1.486
  36.104    1.484
  36.179    1.483
  36.255    1.482
  36.330    1.481
  36.406    1.481
  36.481    1.482
  36.557    1.483
  36.632    1.484
  36.708    1.486
  36.783    1.488
  36.859    1.490
  36.934    1.491
  37.010    1.492
  37.085    1.491
  37.161    1.490
  37.237    1.488
  37.312    1.486
  37.388    1.485
  37.463    1.483
  37.539    1.482
  37.614    1.481
  37.690    1.481
  37.765    1.482
  37.841    1.483
  37.916    1.484
  37.992    1.486
  38.067    1.488
  38.143    1.490
  38.218    1.491
  38.294    1.491
  38.369    1.490
  38.445    1.488
  38.521    1.486
  38.596    1.485
  38.672    1.484


==> Intermediate_Field_Spectra/Spectrum_at_-0.1_T.txt <==
    Freq Spectrum
 -32.830   -0.100
 -32.753   -0.100
 -32.676   -0.100
 -32.599   -0.100
 -32.521   -0.101
 -32.444   -0.101
 -32.367   -0.101
 -32.290   -0.101
 -32.213   -0.101
 -32.135   -0.101
 -32.058   -0.101
 -31.981   -0.101
 -31.904   -0.101
 -31.826   -0.101
 -31.749   -0.100
 -31.672   -0.100
 -31.595   -0.100
 -31.517   -0.100
 -31.440   -0.100
 -31.363   -0.100
 -31.286   -0.100
 -31.208   -0.100
 -31.131   -0.100
 -31.054   -0.100
 -30.977   -0.100
 -30.899   -0.100
 -30.822   -0.100
 -30.745   -0.100
 -30.668   -0.100
 -30.591   -0.099
 -30.513   -0.099
 -30.436   -0.099
 -30.359   -0.099
 -30.282   -0.099
 -30.204   -0.099
 -30.127   -0.099
 -30.050   -0.099
 -29.973   -0.099
 -29.895   -0.099
 -29.818   -0.099
 -29.741   -0.099
 -29.664   -0.099
 -29.586   -0.099
 -29.509   -0.099
 -29.432   -0.099
 -29.355   -0.098
 -29.277   -0.098
 -29.200   -0.098
 -29.123   -0.098
 -29.046   -0.098
 -28.968   -0.098
 -28.891   -0.098
 -28.814   -0.098
 -28.737   -0.098
 -28.660   -0.098
 -28.582   -0.098
 -28.505   -0.098
 -28.428   -0.098
 -28.351   -0.098
 -28.273   -0.098
 -28.196   -0.098
 -28.119   -0.097
 -28.042   -0.097
 -27.964   -0.097
 -27.887   -0.097
 -27.810   -0.097
 -27.733   -0.097
 -27.655   -0.097
 -27.578   -0.097
 -27.501   -0.097
 -27.424   -0.097
 -27.346   -0.097
 -27.269   -0.097
 -27.192   -0.097
 -27.115   -0.097
 -27.038   -0.097
 -26.960   -0.097
 -26.883   -0.097
 -26.806   -0.097
 -26.729   -0.097
 -26.651   -0.097
 -26.574   -0.097
 -26.497   -0.097
 -26.420   -0.097
 -26.342   -0.097
 -26.265   -0.097
 -26.188   -0.097
 -26.111   -0.097
 -26.033   -0.097
 -25.956   -0.097
 -25.879   -0.097
 -25.802   -0.097
 -25.724   -0.097
 -25.647   -0.097
 -25.570   -0.097
 -25.493   -0.097
 -25.416   -0.097
 -25.338   -0.097
 -25.261   -0.097
 -25.184   -0.097
 -25.107   -0.097
 -25.029   -0.097
 -24.952   -0.097
 -24.875   -0.097
 -24.798   -0.098
 -24.720   -0.098
 -24.643   -0.098
 -24.566   -0.098
 -24.489   -0.098
 -24.411   -0.098
 -24.334   -0.098
 -24.257   -0.098
 -24.180   -0.098
 -24.102   -0.098
 -24.025   -0.098
 -23.948   -0.098
 -23.871   -0.098
 -23.793   -0.098
 -23.716   -0.098
 -23.639   -0.098
 -23.562   -0.098
 -23.485   -0.098
 -23.407   -0.098
 -23.330   -0.098
 -23.253   -0.098
 -23.176   -0.098
 -23.098   -0.098
 -23.021   -0.098
 -22.944   -0.099
 -22.867   -0.099
 -22.789   -0.099
 -22.712   -0.099
 -22.635   -0.099
 -22.558   -0.099
 -22.480   -0.099
 -22.403   -0.099
 -22.326   -0.099
 -22.249   -0.099
 -22.171   -0.099
 -22.094   -0.099
 -22.017   -0.099
 -21.940   -0.099
 -21.863   -0.099
 -21.785   -0.099
 -21.708   -0.099
 -21.631   -0.099
 -21.554   -0.099
 -21.476   -0.099
 -21.399   -0.099
 -21.322   -0.099
 -21.245   -0.099
 -21.167   -0.100
 -21.090   -0.100
 -21.013   -0.100
 -20.936   -0.100
 -20.858   -0.100
 -20.781   -0.100
 -20.704   -0.100
 -20.627   -0.100
 -20.549   -0.100
 -20.472   -0.100
 -20.395   -0.100
 -20.318   -0.100
 -20.241   -0.100
 -20.163   -0.101
 -20.086   -0.101
 -20.009   -0.101
 -19.932   -0.101
 -19.854   -0.101
 -19.777   -0.101
 -19.700   -0.101
 -19.623   -0.101
 -19.545   -0.101
 -19.468   -0.101
 -19.391   -0.102
 -19.314   -0.102
 -19.236   -0.102
 -19.159   -0.102
 -19.082   -0.102
 -19.005   -0.102
 -18.927   -0.102
 -18.850   -0.102
 -18.773   -0.102
 -18.696   -0.102
 -18.618   -0.102
 -18.541   -0.102
 -18.464   -0.102
 -18.387   -0.103
 -18.303   -0.103
 -18.218   -0.103
 -18.134   -0.103
 -18.050   -0.103
 -17.966   -0.103
 -17.881   -0.103
 -17.797   -0.103
 -17.713   -0.103
 -17.629   -0.103
 -17.544   -0.103
 -17.460   -0.103
 -17.376   -0.103
 -17.292   -0.103
 -17.207   -0.103
 -17.123   -0.103
 -17.039   -0.103
 -16.955   -0.104
 -16.871   -0.104
 -16.786   -0.104
 -16.702   -0.104
 -16.618   -0.104
 -16.534   -0.104
 -16.449   -0.104
 -16.365   -0.104
 -16.281   -0.104
 -16.197   -0.104
 -16.112   -0.104
 -16.028   -0.104
 -15.944   -0.105
 -15.860   -0.105
 -15.775   -0.105
 -15.691   -0.105
 -15.607   -0.105
 -15.523   -0.105
 -15.438   -0.105
 -15.354   -0.105
 -15.270   -0.105
 -15.186   -0.106
 -15.102   -0.106
 -15.017   -0.106
 -14.933   -0.106
 -14.849   -0.106
 -14.765   -0.106
 -14.680   -0.106
 -14.596   -0.106
 -14.512   -0.106
 -14.428   -0.106
 -14.343   -0.107
 -14.259   -0.107
 -14.175   -0.107
 -14.091   -0.107
 -14.006   -0.107
 -13.922   -0.107
 -13.838   -0.107
 -13.754   -0.107
 -13.669   -0.107
 -13.585   -0.107
 -13.501   -0.107
 -13.417   -0.108
 -13.332   -0.108
 -13.248   -0.108
 -13.164   -0.108
 -13.080   -0.108
 -12.996   -0.108
 -12.911   -0.108
 -12.827   -0.108
 -12.743   -0.108
 -12.659   -0.108
 -12.574   -0.108
 -12.490   -0.108
 -12.406   -0.108
 -12.322   -0.109
 -12.237   -0.109
 -12.153   -0.109
 -12.069   -0.109
 -11.985   -0.109
 -11.900   -0.109
 -11.816   -0.109
 -11.732   -0.109
 -11.648   -0.109
 -11.563   -0.109
 -11.479   -0.109
 -11.395   -0.109
 -11.311   -0.109
 -11.227   -0.110
 -11.142   -0.110
 -11.058   -0.110
 -10.974   -0.110
 -10.890   -0.110
 -10.805   -0.110
 -10.721   -0.110
 -10.637   -0.110
 -10.553   -0.110
 -10.468   -0.110
 -10.384   -0.110
 -10.300   -0.111
 -10.216   -0.111
 -10.131   -0.111
 -10.047   -0.111
  -9.963   -0.111
  -9.879   -0.111
  -9.795   -0.111
  -9.724   -0.111
  -9.653   -0.112
  -9.582   -0.112
  -9.512   -0.112
  -9.441   -0.112
  -9.370   -0.112
  -9.299   -0.112
  -9.228   -0.112
  -9.157   -0.112
  -9.087   -0.112
  -9.016   -0.113
  -8.945   -0.113
  -8.874   -0.113
  -8.803   -0.113
  -8.732   -0.113
  -8.662   -0.113
  -8.591   -0.113
  -8.520   -0.113
  -8.449   -0.114
  -8.378   -0.114
  -8.307   -0.114
  -8.237   -0.114
  -8.166   -0.114
  -8.095   -0.114
  -8.024   -0.114
  -7.953   -0.114
  -7.882   -0.114
  -7.812   -0.115
  -7.741   -0.115
  -7.670   -0.115
  -7.599   -0.115
  -7.528   -0.115
  -7.457   -0.115
  -7.387   -0.115
  -7.316   -0.115
  -7.245   -0.115
  -7.174   -0.115
  -7.103   -0.115
  -7.032   -0.116
  -6.962   -0.116
  -6.891   -0.116
  -6.820   -0.116
  -6.749   -0.116
  -6.678   -0.116
  -6.607   -0.116
  -6.537   -0.116
  -6.466   -0.116
  -6.395   -0.116
  -6.324   -0.116
  -6.253   -0.117
  -6.182   -0.117
  -6.112   -0.117
  -6.041   -0.117
  -5.970   -0.117
  -5.899   -0.117
  -5.828   -0.117
  -5.757   -0.117
  -5.687   -0.118
  -5.616   -0.118
  -5.545   -0.118
  -5.474   -0.118
  -5.403   -0.118
  -5.332   -0.118
  -5.262   -0.118
  -5.191   -0.118
  -5.120   -0.118
  -5.049   -0.118
  -4.978   -0.118
  -4.907   -0.119
  -4.837   -0.119
  -4.766   -0.119
  -4.695   -0.119
  -4.624   -0.120
  -4.553   -0.120
  -4.482   -0.121
  -4.412   -0.122
  -4.341   -0.124
  -4.270   -0.124
  -4.199   -0.125
  -4.128   -0.126
  -4.057   -0.127
  -3.987   -0.128
  -3.916   -0.127
  -3.845   -0.128
  -3.774   -0.129
  -3.703   -0.130
  -3.632   -0.130
  -3.562   -0.130
  -3.491   -0.130
  -3.420   -0.132
  -3.349   -0.132
  -3.278   -0.133
  -3.207   -0.133
  -3.137   -0.131
  -3.066   -0.134
  -2.995   -0.135
  -2.924   -0.137
  -2.853   -0.139
  -2.782   -0.141
  -2.712   -0.142
  -2.641   -0.147
  -2.570   -0.149
  -2.499   -0.152
  -2.428   -0.156
  -2.357   -0.156
  -2.287   -0.152
  -2.216   -0.156
  -2.145   -0.158
  -2.074   -0.159
  -2.003   -0.160
  -1.932   -0.161
  -1.862   -0.161
  -1.791   -0.163
  -1.720   -0.166
  -1.649   -0.167
  -1.578   -0.178
  -1.507   -0.194
  -1.437   -0.211
  -1.366   -0.222
  -1.295   -0.217
  -1.224   -0.218
  -1.153   -0.202
  -1.082   -0.181
  -1.012   -0.162
  -0.941   -0.145
  -0.870   -0.140
  -0.799   -0.137
  -0.728   -0.136
  -0.657   -0.134
  -0.587   -0.132
  -0.516   -0.133
  -0.445   -0.133
  -0.374   -0.133
  -0.303   -0.132
  -0.232   -0.132
  -0.162   -0.130
  -0.091   -0.131
  -0.020   -0.130
   0.056   -0.129
   0.135   -0.128
   0.213   -0.127
   0.292   -0.127
   0.370   -0.126
   0.449   -0.126
   0.527   -0.126
   0.606   -0.126
   0.684   -0.126
   0.763   -0.126
   0.841   -0.126
   0.919   -0.126
   0.998   -0.126
   1.076   -0.126
   1.155   -0.126
   1.233   -0.126
   1.312   -0.126
   1.390   -0.126
   1.469   -0.126
   1.547   -0.127
   1.626   -0.127
   1.704   -0.127
   1.782   -0.127
   1.861   -0.127
   1.939   -0.127
   2.018   -0.127
   2.096   -0.127
   2.175   -0.127
   2.253   -0.128
   2.332   -0.128
   2.410   -0.128
   2.489   -0.128
   2.567   -0.128
   2.645   -0.128
   2.724   -0.128
   2.802   -0.128
   2.881   -0.129
   2.959   -0.129
   3.038   -0.129
   3.116   -0.129
   3.195   -0.129
   3.273   -0.129
   3.352   -0.129
   3.430   -0.129
   3.508   -0.129
   3.587   -0.129
   3.665   -0.129
   3.744   -0.130
   3.822   -0.130
   3.901   -0.130
   3.979   -0.130
   4.058   -0.130
   4.136   -0.130
   4.214   -0.130
   4.293   -0.130
   4.371   -0.130
   4.450   -0.130
   4.528   -0.130
   4.607   -0.130
   4.685   -0.130
   4.764   -0.131
   4.842   -0.131
   4.921   -0.131
   4.999   -0.132
   5.077   -0.133
   5.156   -0.134
   5.234   -0.137
   5.313   -0.140
   5.391   -0.142
   5.470   -0.143
   5.548   -0.147
   5.627   -0.149
   5.705   -0.151
   5.784   -0.150
   5.862   -0.156
   5.940   -0.159
   6.019   -0.160
   6.097   -0.161
   6.176   -0.168
   6.254   -0.172
   6.333   -0.170
   6.411   -0.180
   6.490   -0.186
   6.568   -0.185
   6.647   -0.197
   6.725   -0.204
   6.803   -0.202
   6.882   -0.214
   6.960   -0.214
   7.039   -0.200
   7.117   -0.197
   7.196   -0.181
   7.274   -0.168
   7.353   -0.157
   7.431   -0.150
   7.510   -0.146
   7.588   -0.143
   7.666   -0.144
   7.745   -0.145
   7.823   -0.144
   7.902   -0.142
   7.980   -0.143
   8.059   -0.144
   8.137   -0.143
   8.216   -0.142
   8.294   -0.143
   8.372   -0.143
   8.451   -0.142
   8.529   -0.141
   8.608   -0.142
   8.686   -0.141
   8.765   -0.141
   8.843   -0.140
   8.922   -0.140
   9.000   -0.139
   9.079   -0.139
   9.157   -0.138
   9.235   -0.138
   9.314   -0.137
   9.392   -0.137
   9.471   -0.137
   9.549   -0.137
   9.628   -0.137
   9.706   -0.137
   9.785   -0.137
   9.863   -0.137
   9.942   -0.138
  10.020   -0.138
  10.098   -0.138
  10.177   -0.138
  10.255   -0.138


==> Intermediate_Field_Spectra/Spectrum_at_-0.2_T.txt <==
    Freq Spectrum
 -32.831   -0.200
 -32.754   -0.200
 -32.676   -0.201
 -32.599   -0.201
 -32.522   -0.201
 -32.445   -0.201
 -32.367   -0.201
 -32.290   -0.201
 -32.213   -0.201
 -32.136   -0.201
 -32.058   -0.201
 -31.981   -0.201
 -31.904   -0.201
 -31.827   -0.201
 -31.749   -0.201
 -31.672   -0.201
 -31.595   -0.201
 -31.518   -0.201
 -31.440   -0.201
 -31.363   -0.201
 -31.286   -0.201
 -31.209   -0.201
 -31.131   -0.201
 -31.054   -0.201
 -30.977   -0.201
 -30.900   -0.201
 -30.822   -0.201
 -30.745   -0.201
 -30.668   -0.201
 -30.591   -0.201
 -30.513   -0.201
 -30.436   -0.201
 -30.359   -0.201
 -30.282   -0.201
 -30.204   -0.201
 -30.127   -0.201
 -30.050   -0.201
 -29.973   -0.201
 -29.895   -0.202
 -29.818   -0.202
 -29.741   -0.202
 -29.664   -0.202
 -29.587   -0.202
 -29.509   -0.202
 -29.432   -0.202
 -29.355   -0.202
 -29.278   -0.202
 -29.200   -0.202
 -29.123   -0.202
 -29.046   -0.202
 -28.969   -0.202
 -28.891   -0.202
 -28.814   -0.202
 -28.737   -0.202
 -28.660   -0.202
 -28.582   -0.202
 -28.505   -0.202
 -28.428   -0.202
 -28.351   -0.202
 -28.273   -0.202
 -28.196   -0.202
 -28.119   -0.202
 -28.042   -0.202
 -27.964   -0.202
 -27.887   -0.202
 -27.810   -0.202
 -27.733   -0.202
 -27.655   -0.202
 -27.578   -0.202
 -27.501   -0.202
 -27.424   -0.202
 -27.346   -0.202
 -27.269   -0.202
 -27.192   -0.202
 -27.115   -0.202
 -27.037   -0.202
 -26.960   -0.202
 -26.883   -0.202
 -26.806   -0.202
 -26.728   -0.202
 -26.651   -0.202
 -26.574   -0.202
 -26.497   -0.202
 -26.419   -0.202
 -26.342   -0.202
 -26.265   -0.202
 -26.188   -0.202
 -26.110   -0.202
 -26.033   -0.202
 -25.956   -0.203
 -25.879   -0.203
 -25.802   -0.203
 -25.724   -0.203
 -25.647   -0.203
 -25.570   -0.203
 -25.493   -0.203
 -25.415   -0.203
 -25.338   -0.203
 -25.261   -0.203
 -25.184   -0.204
 -25.106   -0.204
 -25.029   -0.204
 -24.952   -0.204
 -24.875   -0.204
 -24.797   -0.204
 -24.720   -0.204
 -24.643   -0.204
 -24.566   -0.204
 -24.488   -0.205
 -24.411   -0.205
 -24.334   -0.205
 -24.257   -0.205
 -24.179   -0.205
 -24.102   -0.205
 -24.025   -0.205
 -23.948   -0.205
 -23.870   -0.205
 -23.793   -0.206
 -23.716   -0.206
 -23.639   -0.206
 -23.561   -0.206
 -23.484   -0.206
 -23.407   -0.206
 -23.330   -0.206
 -23.252   -0.207
 -23.175   -0.207
 -23.098   -0.207
 -23.021   -0.207
 -22.943   -0.207
 -22.866   -0.207
 -22.789   -0.207
 -22.712   -0.207
 -22.634   -0.207
 -22.557   -0.208
 -22.480   -0.208
 -22.403   -0.208
 -22.325   -0.208
 -22.248   -0.208
 -22.171   -0.208
 -22.094   -0.208
 -22.017   -0.208
 -21.939   -0.208
 -21.862   -0.208
 -21.785   -0.208
 -21.708   -0.209
 -21.630   -0.209
 -21.553   -0.209
 -21.476   -0.209
 -21.399   -0.209
 -21.321   -0.209
 -21.244   -0.209
 -21.167   -0.209
 -21.090   -0.210
 -21.012   -0.210
 -20.935   -0.210
 -20.858   -0.210
 -20.781   -0.210
 -20.703   -0.210
 -20.626   -0.210
 -20.549   -0.210
 -20.472   -0.211
 -20.394   -0.211
 -20.317   -0.211
 -20.240   -0.211
 -20.163   -0.211
 -20.085   -0.211
 -20.008   -0.211
 -19.931   -0.211
 -19.854   -0.211
 -19.776   -0.211
 -19.699   -0.212
 -19.622   -0.212
 -19.545   -0.212
 -19.467   -0.212
 -19.390   -0.212
 -19.313   -0.212
 -19.236   -0.212
 -19.158   -0.212
 -19.081   -0.212
 -19.004   -0.213
 -18.927   -0.213
 -18.849   -0.213
 -18.772   -0.213
 -18.695   -0.213
 -18.618   -0.213
 -18.540   -0.213
 -18.463   -0.213
 -18.386   -0.213
 -18.302   -0.213
 -18.218   -0.213
 -18.133   -0.213
 -18.049   -0.214
 -17.965   -0.214
 -17.881   -0.214
 -17.796   -0.214
 -17.712   -0.214
 -17.628   -0.214
 -17.544   -0.214
 -17.459   -0.214
 -17.375   -0.214
 -17.291   -0.214
 -17.207   -0.214
 -17.122   -0.214
 -17.038   -0.214
 -16.954   -0.214
 -16.870   -0.214
 -16.785   -0.214
 -16.701   -0.215
 -16.617   -0.215
 -16.533   -0.215
 -16.448   -0.215
 -16.364   -0.215
 -16.280   -0.215
 -16.196   -0.215
 -16.112   -0.215
 -16.027   -0.215
 -15.943   -0.215
 -15.859   -0.215
 -15.775   -0.215
 -15.690   -0.215
 -15.606   -0.215
 -15.522   -0.215
 -15.438   -0.215
 -15.353   -0.215
 -15.269   -0.215
 -15.185   -0.215
 -15.101   -0.215
 -15.016   -0.215
 -14.932   -0.215
 -14.848   -0.215
 -14.764   -0.215
 -14.679   -0.215
 -14.595   -0.216
 -14.511   -0.216
 -14.427   -0.216
 -14.343   -0.216
 -14.258   -0.216
 -14.174   -0.216
 -14.090   -0.216
 -14.006   -0.216
 -13.921   -0.216
 -13.837   -0.216
 -13.753   -0.216
 -13.669   -0.216
 -13.584   -0.216
 -13.500   -0.216
 -13.416   -0.216
 -13.332   -0.216
 -13.247   -0.216
 -13.163   -0.216
 -13.079   -0.216
 -12.995   -0.216
 -12.910   -0.216
 -12.826   -0.216
 -12.742   -0.216
 -12.658   -0.216
 -12.573   -0.216
 -12.489   -0.216
 -12.405   -0.216
 -12.321   -0.216
 -12.237   -0.216
 -12.152   -0.216
 -12.068   -0.216
 -11.984   -0.216
 -11.900   -0.216
 -11.815   -0.216
 -11.731   -0.216
 -11.647   -0.216
 -11.563   -0.216
 -11.478   -0.216
 -11.394   -0.216
 -11.310   -0.216
 -11.226   -0.216
 -11.141   -0.216
 -11.057   -0.216
 -10.973   -0.216
 -10.889   -0.216
 -10.804   -0.216
 -10.720   -0.216
 -10.636   -0.216
 -10.552   -0.216
 -10.468   -0.216
 -10.383   -0.216
 -10.299   -0.216
 -10.215   -0.217
 -10.131   -0.217
 -10.046   -0.217
  -9.962   -0.217
  -9.878   -0.217
  -9.794   -0.217
  -9.723   -0.217
  -9.652   -0.217
  -9.582   -0.217
  -9.511   -0.217
  -9.440   -0.217
  -9.369   -0.217
  -9.298   -0.217
  -9.228   -0.218
  -9.157   -0.218
  -9.086   -0.218
  -9.015   -0.218
  -8.944   -0.218
  -8.873   -0.218
  -8.803   -0.218
  -8.732   -0.218
  -8.661   -0.219
  -8.590   -0.219
  -8.519   -0.220
  -8.448   -0.221
  -8.378   -0.222
  -8.307   -0.222
  -8.236   -0.222
  -8.165   -0.222
  -8.094   -0.222
  -8.024   -0.223
  -7.953   -0.223
  -7.882   -0.223
  -7.811   -0.224
  -7.740   -0.224
  -7.669   -0.224
  -7.599   -0.225
  -7.528   -0.225
  -7.457   -0.224
  -7.386   -0.224
  -7.315   -0.225
  -7.245   -0.226
  -7.174   -0.226
  -7.103   -0.226
  -7.032   -0.226
  -6.961   -0.227
  -6.890   -0.226
  -6.820   -0.226
  -6.749   -0.225
  -6.678   -0.226
  -6.607   -0.227
  -6.536   -0.228
  -6.465   -0.229
  -6.395   -0.228
  -6.324   -0.229
  -6.253   -0.228
  -6.182   -0.227
  -6.111   -0.226
  -6.041   -0.226
  -5.970   -0.227
  -5.899   -0.228
  -5.828   -0.230
  -5.757   -0.231
  -5.686   -0.229
  -5.616   -0.231
  -5.545   -0.230
  -5.474   -0.228
  -5.403   -0.227
  -5.332   -0.226
  -5.261   -0.226
  -5.191   -0.228
  -5.120   -0.231
  -5.049   -0.235
  -4.978   -0.239
  -4.907   -0.240
  -4.837   -0.242
  -4.766   -0.241
  -4.695   -0.241
  -4.624   -0.240
  -4.553   -0.237
  -4.482   -0.236
  -4.412   -0.236
  -4.341   -0.236
  -4.270   -0.236
  -4.199   -0.241
  -4.128   -0.244
  -4.057   -0.247
  -3.987   -0.248
  -3.916   -0.246
  -3.845   -0.248
  -3.774   -0.245
  -3.703   -0.243
  -3.633   -0.239
  -3.562   -0.235
  -3.491   -0.234
  -3.420   -0.234
  -3.349   -0.234
  -3.278   -0.232
  -3.208   -0.234
  -3.137   -0.234
  -3.066   -0.236
  -2.995   -0.241
  -2.924   -0.253
  -2.853   -0.270
  -2.783   -0.291
  -2.712   -0.308
  -2.641   -0.318
  -2.570   -0.317
  -2.499   -0.307
  -2.429   -0.288
  -2.358   -0.267
  -2.287   -0.251
  -2.216   -0.241
  -2.145   -0.236
  -2.074   -0.232
  -2.004   -0.233
  -1.933   -0.232
  -1.862   -0.230
  -1.791   -0.228
  -1.720   -0.228
  -1.649   -0.228
  -1.579   -0.229
  -1.508   -0.231
  -1.437   -0.232
  -1.366   -0.230
  -1.295   -0.232
  -1.225   -0.231
  -1.154   -0.229
  -1.083   -0.228
  -1.012   -0.227
  -0.941   -0.226
  -0.870   -0.226
  -0.800   -0.227
  -0.729   -0.228
  -0.658   -0.230
  -0.587   -0.231
  -0.516   -0.230
  -0.445   -0.231
  -0.375   -0.231
  -0.304   -0.229
  -0.233   -0.228
  -0.162   -0.227
  -0.091   -0.226
  -0.021   -0.226
   0.056   -0.226
   0.134   -0.226
   0.213   -0.226
   0.291   -0.226
   0.369   -0.226
   0.448   -0.226
   0.526   -0.226
   0.605   -0.226
   0.683   -0.226
   0.761   -0.226
   0.840   -0.226
   0.918   -0.226
   0.997   -0.226
   1.075   -0.226
   1.154   -0.226
   1.232   -0.226
   1.310   -0.226
   1.389   -0.227
   1.467   -0.227
   1.546   -0.227
   1.624   -0.227
   1.703   -0.228
   1.781   -0.229
   1.859   -0.231
   1.938   -0.233
   2.016   -0.236
   2.095   -0.237
   2.173   -0.236
   2.252   -0.237
   2.330   -0.236
   2.408   -0.233
   2.487   -0.231
   2.565   -0.231
   2.644   -0.232
   2.722   -0.235
   2.801   -0.238
   2.879   -0.241
   2.957   -0.240
   3.036   -0.241
   3.114   -0.242
   3.193   -0.239
   3.271   -0.238
   3.350   -0.239
   3.428   -0.242
   3.506   -0.245
   3.585   -0.247
   3.663   -0.245
   3.742   -0.248
   3.820   -0.247
   3.898   -0.246
   3.977   -0.248
   4.055   -0.252
   4.134   -0.253
   4.212   -0.250
   4.291   -0.256
   4.369   -0.256
   4.447   -0.258
   4.526   -0.261
   4.604   -0.263
   4.683   -0.258
   4.761   -0.267
   4.840   -0.269
   4.918   -0.271
   4.996   -0.275
   5.075   -0.275
   5.153   -0.277
   5.232   -0.284
   5.310   -0.289
   5.389   -0.292
   5.467   -0.292
   5.545   -0.287
   5.624   -0.284
   5.702   -0.272
   5.781   -0.257
   5.859   -0.247
   5.938   -0.239
   6.016   -0.234
   6.094   -0.231
   6.173   -0.231
   6.251   -0.230
   6.330   -0.231
   6.408   -0.233
   6.486   -0.234
   6.565   -0.234
   6.643   -0.235
   6.722   -0.235
   6.800   -0.233
   6.879   -0.232
   6.957   -0.232
   7.035   -0.233
   7.114   -0.234
   7.192   -0.235
   7.271   -0.234
   7.349   -0.235
   7.428   -0.234
   7.506   -0.234
   7.584   -0.233
   7.663   -0.234
   7.741   -0.234
   7.820   -0.235
   7.898   -0.234
   7.977   -0.235
   8.055   -0.234
   8.133   -0.234
   8.212   -0.234
   8.290   -0.234
   8.369   -0.234
   8.447   -0.234
   8.526   -0.234
   8.604   -0.234
   8.682   -0.234
   8.761   -0.234
   8.839   -0.234
   8.918   -0.234
   8.996   -0.234
   9.074   -0.234
   9.153   -0.234
   9.231   -0.234
   9.310   -0.233
   9.388   -0.234
   9.467   -0.233
   9.545   -0.233
   9.623   -0.233
   9.702   -0.233
   9.780   -0.233
   9.859   -0.233
   9.937   -0.233
  10.016   -0.233
  10.094   -0.233
  10.172   -0.233
  10.251   -0.233
  10.329   -0.233


==> Intermediate_Field_Spectra/Spectrum_at_-0.3_T.txt <==
    Freq Spectrum
 -32.832   -0.300
 -32.754   -0.300
 -32.677   -0.300
 -32.600   -0.301
 -32.523   -0.301
 -32.445   -0.301
 -32.368   -0.301
 -32.291   -0.301
 -32.214   -0.301
 -32.136   -0.301
 -32.059   -0.301
 -31.982   -0.301
 -31.905   -0.301
 -31.827   -0.301
 -31.750   -0.301
 -31.673   -0.301
 -31.596   -0.301
 -31.518   -0.301
 -31.441   -0.301
 -31.364   -0.301
 -31.287   -0.301
 -31.209   -0.301
 -31.132   -0.301
 -31.055   -0.301
 -30.978   -0.301
 -30.900   -0.301
 -30.823   -0.301
 -30.746   -0.301
 -30.669   -0.301
 -30.591   -0.301
 -30.514   -0.301
 -30.437   -0.301
 -30.360   -0.301
 -30.282   -0.301
 -30.205   -0.301
 -30.128   -0.302
 -30.051   -0.302
 -29.974   -0.301
 -29.896   -0.302
 -29.819   -0.302
 -29.742   -0.302
 -29.665   -0.302
 -29.587   -0.302
 -29.510   -0.302
 -29.433   -0.302
 -29.356   -0.302
 -29.278   -0.302
 -29.201   -0.302
 -29.124   -0.302
 -29.047   -0.302
 -28.969   -0.302
 -28.892   -0.302
 -28.815   -0.302
 -28.738   -0.302
 -28.660   -0.302
 -28.583   -0.302
 -28.506   -0.302
 -28.429   -0.302
 -28.351   -0.302
 -28.274   -0.302
 -28.197   -0.302
 -28.120   -0.302
 -28.042   -0.302
 -27.965   -0.302
 -27.888   -0.302
 -27.811   -0.302
 -27.733   -0.303
 -27.656   -0.303
 -27.579   -0.303
 -27.502   -0.303
 -27.424   -0.303
 -27.347   -0.303
 -27.270   -0.303
 -27.193   -0.303
 -27.115   -0.303
 -27.038   -0.303
 -26.961   -0.303
 -26.884   -0.303
 -26.806   -0.303
 -26.729   -0.303
 -26.652   -0.303
 -26.575   -0.303
 -26.497   -0.304
 -26.420   -0.304
 -26.343   -0.304
 -26.266   -0.304
 -26.189   -0.304
 -26.111   -0.304
 -26.034   -0.304
 -25.957   -0.304
 -25.880   -0.304
 -25.802   -0.304
 -25.725   -0.304
 -25.648   -0.305
 -25.571   -0.305
 -25.493   -0.305
 -25.416   -0.305
 -25.339   -0.305
 -25.262   -0.305
 -25.184   -0.305
 -25.107   -0.305
 -25.030   -0.306
 -24.953   -0.306
 -24.875   -0.306
 -24.798   -0.306
 -24.721   -0.306
 -24.644   -0.306
 -24.566   -0.306
 -24.489   -0.306
 -24.412   -0.307
 -24.335   -0.307
 -24.257   -0.307
 -24.180   -0.307
 -24.103   -0.307
 -24.026   -0.307
 -23.948   -0.307
 -23.871   -0.307
 -23.794   -0.307
 -23.717   -0.307
 -23.639   -0.308
 -23.562   -0.308
 -23.485   -0.308
 -23.408   -0.308
 -23.330   -0.308
 -23.253   -0.308
 -23.176   -0.308
 -23.099   -0.308
 -23.021   -0.308
 -22.944   -0.308
 -22.867   -0.309
 -22.790   -0.309
 -22.712   -0.309
 -22.635   -0.309
 -22.558   -0.309
 -22.481   -0.309
 -22.404   -0.309
 -22.326   -0.309
 -22.249   -0.309
 -22.172   -0.309
 -22.095   -0.310
 -22.017   -0.310
 -21.940   -0.310
 -21.863   -0.310
 -21.786   -0.310
 -21.708   -0.310
 -21.631   -0.310
 -21.554   -0.310
 -21.477   -0.311
 -21.399   -0.311
 -21.322   -0.311
 -21.245   -0.311
 -21.168   -0.311
 -21.090   -0.311
 -21.013   -0.311
 -20.936   -0.311
 -20.859   -0.312
 -20.781   -0.312
 -20.704   -0.312
 -20.627   -0.312
 -20.550   -0.312
 -20.472   -0.312
 -20.395   -0.312
 -20.318   -0.312
 -20.241   -0.313
 -20.163   -0.313
 -20.086   -0.313
 -20.009   -0.313
 -19.932   -0.313
 -19.854   -0.313
 -19.777   -0.313
 -19.700   -0.313
 -19.623   -0.314
 -19.545   -0.314
 -19.468   -0.314
 -19.391   -0.314
 -19.314   -0.314
 -19.236   -0.314
 -19.159   -0.314
 -19.082   -0.314
 -19.005   -0.314
 -18.927   -0.314
 -18.850   -0.314
 -18.773   -0.315
 -18.696   -0.315
 -18.619   -0.315
 -18.541   -0.315
 -18.464   -0.315
 -18.387   -0.315
 -18.303   -0.315
 -18.218   -0.315
 -18.134   -0.315
 -18.050   -0.315
 -17.966   -0.315
 -17.881   -0.315
 -17.797   -0.315
 -17.713   -0.315
 -17.629   -0.315
 -17.544   -0.315
 -17.460   -0.315
 -17.376   -0.315
 -17.292   -0.315
 -17.207   -0.315
 -17.123   -0.315
 -17.039   -0.316
 -16.955   -0.316
 -16.870   -0.316
 -16.786   -0.316
 -16.702   -0.316
 -16.618   -0.316
 -16.533   -0.316
 -16.449   -0.316
 -16.365   -0.316
 -16.281   -0.316
 -16.196   -0.316
 -16.112   -0.316
 -16.028   -0.316
 -15.944   -0.316
 -15.859   -0.316
 -15.775   -0.316
 -15.691   -0.316
 -15.607   -0.316
 -15.522   -0.316
 -15.438   -0.316
 -15.354   -0.316
 -15.270   -0.316
 -15.185   -0.316
 -15.101   -0.316
 -15.017   -0.316
 -14.933   -0.316
 -14.848   -0.316
 -14.764   -0.316
 -14.680   -0.316
 -14.596   -0.316
 -14.511   -0.316
 -14.427   -0.316
 -14.343   -0.316
 -14.259   -0.316
 -14.174   -0.316
 -14.090   -0.316
 -14.006   -0.317
 -13.922   -0.316
 -13.837   -0.317
 -13.753   -0.317
 -13.669   -0.317
 -13.585   -0.317
 -13.500   -0.317
 -13.416   -0.317
 -13.332   -0.317
 -13.248   -0.317
 -13.164   -0.317
 -13.079   -0.317
 -12.995   -0.317
 -12.911   -0.317
 -12.827   -0.317
 -12.742   -0.317
 -12.658   -0.318
 -12.574   -0.319
 -12.490   -0.319
 -12.405   -0.320
 -12.321   -0.320
 -12.237   -0.320
 -12.153   -0.319
 -12.068   -0.319
 -11.984   -0.319
 -11.900   -0.320
 -11.816   -0.321
 -11.731   -0.321
 -11.647   -0.321
 -11.563   -0.321
 -11.479   -0.321
 -11.394   -0.320
 -11.310   -0.319
 -11.226   -0.320
 -11.142   -0.321
 -11.057   -0.322
 -10.973   -0.322
 -10.889   -0.322
 -10.805   -0.322
 -10.720   -0.321
 -10.636   -0.320
 -10.552   -0.319
 -10.468   -0.320
 -10.383   -0.322
 -10.299   -0.323
 -10.215   -0.323
 -10.131   -0.323
 -10.046   -0.323
  -9.962   -0.322
  -9.878   -0.320
  -9.794   -0.319
  -9.723   -0.318
  -9.653   -0.318
  -9.582   -0.318
  -9.511   -0.319
  -9.440   -0.321
  -9.369   -0.322
  -9.299   -0.324
  -9.228   -0.324
  -9.157   -0.324
  -9.086   -0.324
  -9.015   -0.324
  -8.945   -0.323
  -8.874   -0.321
  -8.803   -0.320
  -8.732   -0.319
  -8.661   -0.319
  -8.590   -0.319
  -8.520   -0.319
  -8.449   -0.320
  -8.378   -0.321
  -8.307   -0.323
  -8.236   -0.325
  -8.166   -0.326
  -8.095   -0.326
  -8.024   -0.326
  -7.953   -0.326
  -7.882   -0.326
  -7.812   -0.325
  -7.741   -0.323
  -7.670   -0.322
  -7.599   -0.321
  -7.528   -0.321
  -7.458   -0.321
  -7.387   -0.323
  -7.316   -0.324
  -7.245   -0.327
  -7.174   -0.329
  -7.104   -0.330
  -7.033   -0.330
  -6.962   -0.333
  -6.891   -0.335
  -6.820   -0.336
  -6.750   -0.337
  -6.679   -0.337
  -6.608   -0.338
  -6.537   -0.339
  -6.466   -0.337
  -6.396   -0.335
  -6.325   -0.334
  -6.254   -0.331
  -6.183   -0.329
  -6.112   -0.328
  -6.042   -0.328
  -5.971   -0.329
  -5.900   -0.330
  -5.829   -0.329
  -5.758   -0.329
  -5.688   -0.330
  -5.617   -0.328
  -5.546   -0.327
  -5.475   -0.326
  -5.404   -0.326
  -5.334   -0.328
  -5.263   -0.329
  -5.192   -0.330
  -5.121   -0.329
  -5.050   -0.330
  -4.980   -0.329
  -4.909   -0.328
  -4.838   -0.326
  -4.767   -0.325
  -4.696   -0.325
  -4.626   -0.327
  -4.555   -0.329
  -4.484   -0.331
  -4.413   -0.333
  -4.342   -0.337
  -4.272   -0.347
  -4.201   -0.361
  -4.130   -0.379
  -4.059   -0.397
  -3.988   -0.409
  -3.918   -0.408
  -3.847   -0.408
  -3.776   -0.395
  -3.705   -0.377
  -3.634   -0.359
  -3.564   -0.344
  -3.493   -0.337
  -3.422   -0.332
  -3.351   -0.329
  -3.280   -0.327
  -3.209   -0.325
  -3.139   -0.324
  -3.068   -0.324
  -2.997   -0.324
  -2.926   -0.325
  -2.855   -0.326
  -2.785   -0.328
  -2.714   -0.330
  -2.643   -0.331
  -2.572   -0.329
  -2.501   -0.331
  -2.431   -0.330
  -2.360   -0.328
  -2.289   -0.326
  -2.218   -0.325
  -2.147   -0.324
  -2.077   -0.324
  -2.006   -0.324
  -1.935   -0.324
  -1.864   -0.324
  -1.793   -0.324
  -1.723   -0.324
  -1.652   -0.326
  -1.581   -0.327
  -1.510   -0.329
  -1.439   -0.330
  -1.369   -0.330
  -1.298   -0.330
  -1.227   -0.330
  -1.156   -0.329
  -1.085   -0.327
  -1.015   -0.326
  -0.944   -0.327
  -0.873   -0.329
  -0.802   -0.332
  -0.731   -0.336
  -0.661   -0.339
  -0.590   -0.338
  -0.519   -0.338
  -0.448   -0.339
  -0.377   -0.336
  -0.307   -0.332
  -0.236   -0.328
  -0.165   -0.326
  -0.094   -0.325
  -0.023   -0.324
   0.053   -0.325
   0.131   -0.326
   0.209   -0.328
   0.288   -0.332
   0.366   -0.337
   0.445   -0.342
   0.523   -0.344
   0.601   -0.342
   0.680   -0.344
   0.758   -0.342
   0.837   -0.338
   0.915   -0.333
   0.993   -0.330
   1.072   -0.329
   1.150   -0.331
   1.229   -0.335
   1.307   -0.342
   1.386   -0.348
   1.464   -0.349
   1.542   -0.347
   1.621   -0.350
   1.699   -0.346
   1.778   -0.340
   1.856   -0.337
   1.934   -0.338
   2.013   -0.342
   2.091   -0.349
   2.170   -0.355
   2.248   -0.354
   2.326   -0.354
   2.405   -0.355
   2.483   -0.350
   2.562   -0.346
   2.640   -0.347
   2.718   -0.353
   2.797   -0.360
   2.875   -0.363
   2.954   -0.359
   3.032   -0.364
   3.111   -0.360
   3.189   -0.358
   3.267   -0.360
   3.346   -0.366
   3.424   -0.373
   3.503   -0.370
   3.581   -0.375
   3.659   -0.374
   3.738   -0.372
   3.816   -0.375
   3.895   -0.382
   3.973   -0.388
   4.051   -0.382
   4.130   -0.385
   4.208   -0.374
   4.287   -0.359
   4.365   -0.345
   4.443   -0.336
   4.522   -0.331
   4.600   -0.330
   4.679   -0.331
   4.757   -0.332
   4.836   -0.331
   4.914   -0.332
   4.992   -0.331
   5.071   -0.330
   5.149   -0.329
   5.228   -0.328
   5.306   -0.327
   5.384   -0.327
   5.463   -0.327
   5.541   -0.327
   5.620   -0.327
   5.698   -0.328
   5.776   -0.329
   5.855   -0.330
   5.933   -0.331
   6.012   -0.332
   6.090   -0.331
   6.169   -0.332
   6.247   -0.331
   6.325   -0.330
   6.404   -0.329
   6.482   -0.329
   6.561   -0.329
   6.639   -0.329
   6.717   -0.330
   6.796   -0.331
   6.874   -0.332
   6.953   -0.332
   7.031   -0.332
   7.109   -0.332
   7.188   -0.331
   7.266   -0.331
   7.345   -0.330
   7.423   -0.330
   7.501   -0.330
   7.580   -0.331
   7.658   -0.332
   7.737   -0.333
   7.815   -0.332
   7.894   -0.332
   7.972   -0.332
   8.050   -0.331
   8.129   -0.331
   8.207   -0.331
   8.286   -0.332
   8.364   -0.332
   8.442   -0.333
   8.521   -0.333
   8.599   -0.333
   8.678   -0.332
   8.756   -0.332
   8.834   -0.332
   8.913   -0.332
   8.991   -0.332
   9.070   -0.333
   9.148   -0.333
   9.227   -0.333
   9.305   -0.332
   9.383   -0.332
   9.462   -0.332
   9.540   -0.333
   9.619   -0.333
   9.697   -0.333
   9.775   -0.333
   9.854   -0.333
   9.932   -0.332
  10.011   -0.332
  10.089   -0.332
  10.167   -0.332
  10.246   -0.332
  10.324   -0.333


==> Intermediate_Field_Spectra/Spectrum_at_-0.4_T.txt <==
    Freq Spectrum
 -32.832   -0.400
 -32.754   -0.400
 -32.677   -0.401
 -32.600   -0.401
 -32.523   -0.401
 -32.445   -0.401
 -32.368   -0.401
 -32.291   -0.401
 -32.214   -0.401
 -32.136   -0.401
 -32.059   -0.401
 -31.982   -0.401
 -31.905   -0.401
 -31.827   -0.401
 -31.750   -0.401
 -31.673   -0.401
 -31.596   -0.402
 -31.518   -0.402
 -31.441   -0.402
 -31.364   -0.401
 -31.287   -0.402
 -31.209   -0.401
 -31.132   -0.401
 -31.055   -0.402
 -30.978   -0.402
 -30.900   -0.402
 -30.823   -0.402
 -30.746   -0.401
 -30.669   -0.401
 -30.591   -0.401
 -30.514   -0.401
 -30.437   -0.401
 -30.360   -0.401
 -30.282   -0.401
 -30.205   -0.401
 -30.128   -0.401
 -30.051   -0.401
 -29.974   -0.401
 -29.896   -0.401
 -29.819   -0.401
 -29.742   -0.401
 -29.665   -0.402
 -29.587   -0.401
 -29.510   -0.401
 -29.433   -0.401
 -29.356   -0.401
 -29.278   -0.401
 -29.201   -0.401
 -29.124   -0.401
 -29.047   -0.401
 -28.969   -0.401
 -28.892   -0.401
 -28.815   -0.401
 -28.738   -0.401
 -28.660   -0.401
 -28.583   -0.401
 -28.506   -0.401
 -28.429   -0.401
 -28.351   -0.401
 -28.274   -0.401
 -28.197   -0.401
 -28.120   -0.401
 -28.042   -0.401
 -27.965   -0.401
 -27.888   -0.401
 -27.811   -0.401
 -27.733   -0.401
 -27.656   -0.401
 -27.579   -0.401
 -27.502   -0.402
 -27.424   -0.402
 -27.347   -0.402
 -27.270   -0.402
 -27.193   -0.402
 -27.115   -0.402
 -27.038   -0.402
 -26.961   -0.402
 -26.884   -0.402
 -26.806   -0.402
 -26.729   -0.402
 -26.652   -0.402
 -26.575   -0.402
 -26.497   -0.402
 -26.420   -0.402
 -26.343   -0.403
 -26.266   -0.403
 -26.189   -0.403
 -26.111   -0.403
 -26.034   -0.403
 -25.957   -0.403
 -25.880   -0.403
 -25.802   -0.403
 -25.725   -0.403
 -25.648   -0.403
 -25.571   -0.403
 -25.493   -0.403
 -25.416   -0.403
 -25.339   -0.404
 -25.262   -0.404
 -25.184   -0.404
 -25.107   -0.404
 -25.030   -0.404
 -24.953   -0.404
 -24.875   -0.404
 -24.798   -0.404
 -24.721   -0.404
 -24.644   -0.404
 -24.566   -0.404
 -24.489   -0.404
 -24.412   -0.405
 -24.335   -0.405
 -24.257   -0.405
 -24.180   -0.405
 -24.103   -0.405
 -24.026   -0.405
 -23.948   -0.405
 -23.871   -0.405
 -23.794   -0.405
 -23.717   -0.405
 -23.639   -0.406
 -23.562   -0.406
 -23.485   -0.406
 -23.408   -0.406
 -23.330   -0.406
 -23.253   -0.406
 -23.176   -0.406
 -23.099   -0.406
 -23.021   -0.407
 -22.944   -0.407
 -22.867   -0.407
 -22.790   -0.407
 -22.712   -0.407
 -22.635   -0.407
 -22.558   -0.407
 -22.481   -0.407
 -22.404   -0.408
 -22.326   -0.408
 -22.249   -0.408
 -22.172   -0.408
 -22.095   -0.408
 -22.017   -0.408
 -21.940   -0.408
 -21.863   -0.408
 -21.786   -0.408
 -21.708   -0.409
 -21.631   -0.409
 -21.554   -0.409
 -21.477   -0.409
 -21.399   -0.409
 -21.322   -0.409
 -21.245   -0.409
 -21.168   -0.410
 -21.090   -0.410
 -21.013   -0.410
 -20.936   -0.410
 -20.859   -0.410
 -20.781   -0.410
 -20.704   -0.410
 -20.627   -0.410
 -20.550   -0.411
 -20.472   -0.411
 -20.395   -0.411
 -20.318   -0.411
 -20.241   -0.411
 -20.163   -0.411
 -20.086   -0.411
 -20.009   -0.411
 -19.932   -0.411
 -19.854   -0.411
 -19.777   -0.412
 -19.700   -0.412
 -19.623   -0.412
 -19.545   -0.412
 -19.468   -0.412
 -19.391   -0.412
 -19.314   -0.412
 -19.236   -0.412
 -19.159   -0.412
 -19.082   -0.412
 -19.005   -0.413
 -18.927   -0.413
 -18.850   -0.413
 -18.773   -0.413
 -18.696   -0.413
 -18.619   -0.413
 -18.541   -0.413
 -18.464   -0.413
 -18.387   -0.413
 -18.303   -0.413
 -18.218   -0.414
 -18.134   -0.414
 -18.050   -0.414
 -17.966   -0.414
 -17.881   -0.414
 -17.797   -0.414
 -17.713   -0.414
 -17.629   -0.414
 -17.545   -0.414
 -17.460   -0.414
 -17.376   -0.414
 -17.292   -0.414
 -17.208   -0.414
 -17.123   -0.414
 -17.039   -0.414
 -16.955   -0.415
 -16.871   -0.415
 -16.786   -0.416
 -16.702   -0.417
 -16.618   -0.417
 -16.534   -0.417
 -16.450   -0.417
 -16.365   -0.417
 -16.281   -0.417
 -16.197   -0.417
 -16.113   -0.416
 -16.028   -0.417
 -15.944   -0.418
 -15.860   -0.419
 -15.776   -0.419
 -15.691   -0.419
 -15.607   -0.419
 -15.523   -0.419
 -15.439   -0.418
 -15.355   -0.417
 -15.270   -0.417
 -15.186   -0.418
 -15.102   -0.419
 -15.018   -0.421
 -14.933   -0.421
 -14.849   -0.421
 -14.765   -0.421
 -14.681   -0.420
 -14.596   -0.419
 -14.512   -0.418
 -14.428   -0.418
 -14.344   -0.418
 -14.260   -0.419
 -14.175   -0.421
 -14.091   -0.422
 -14.007   -0.422
 -13.923   -0.423
 -13.838   -0.422
 -13.754   -0.421
 -13.670   -0.420
 -13.586   -0.419
 -13.501   -0.418
 -13.417   -0.418
 -13.333   -0.419
 -13.249   -0.420
 -13.165   -0.422
 -13.080   -0.424
 -12.996   -0.424
 -12.912   -0.424
 -12.828   -0.424
 -12.743   -0.423
 -12.659   -0.421
 -12.575   -0.419
 -12.491   -0.418
 -12.406   -0.418
 -12.322   -0.418
 -12.238   -0.418
 -12.154   -0.419
 -12.070   -0.421
 -11.985   -0.423
 -11.901   -0.425
 -11.817   -0.425
 -11.733   -0.425
 -11.648   -0.425
 -11.564   -0.424
 -11.480   -0.422
 -11.396   -0.420
 -11.311   -0.419
 -11.227   -0.418
 -11.143   -0.418
 -11.059   -0.418
 -10.975   -0.418
 -10.890   -0.418
 -10.806   -0.418
 -10.722   -0.419
 -10.638   -0.420
 -10.553   -0.422
 -10.469   -0.425
 -10.385   -0.426
 -10.301   -0.426
 -10.216   -0.426
 -10.132   -0.427
 -10.048   -0.426
  -9.964   -0.425
  -9.880   -0.426
  -9.796   -0.428
  -9.725   -0.429
  -9.654   -0.430
  -9.583   -0.429
  -9.512   -0.429
  -9.442   -0.430
  -9.371   -0.429
  -9.300   -0.428
  -9.229   -0.427
  -9.158   -0.427
  -9.088   -0.428
  -9.017   -0.429
  -8.946   -0.431
  -8.875   -0.430
  -8.804   -0.430
  -8.734   -0.431
  -8.663   -0.430
  -8.592   -0.429
  -8.521   -0.428
  -8.450   -0.427
  -8.380   -0.427
  -8.309   -0.429
  -8.238   -0.430
  -8.167   -0.431
  -8.097   -0.431
  -8.026   -0.431
  -7.955   -0.431
  -7.884   -0.431
  -7.813   -0.429
  -7.743   -0.428
  -7.672   -0.427
  -7.601   -0.427
  -7.530   -0.428
  -7.459   -0.429
  -7.389   -0.431
  -7.318   -0.432
  -7.247   -0.431
  -7.176   -0.432
  -7.105   -0.432
  -7.035   -0.431
  -6.964   -0.429
  -6.893   -0.427
  -6.822   -0.426
  -6.751   -0.426
  -6.681   -0.427
  -6.610   -0.428
  -6.539   -0.430
  -6.468   -0.432
  -6.398   -0.432
  -6.327   -0.431
  -6.256   -0.432
  -6.185   -0.431
  -6.114   -0.429
  -6.044   -0.428
  -5.973   -0.426
  -5.902   -0.426
  -5.831   -0.428
  -5.760   -0.433
  -5.690   -0.442
  -5.619   -0.458
  -5.548   -0.478
  -5.477   -0.498
  -5.406   -0.513
  -5.336   -0.515
  -5.265   -0.516
  -5.194   -0.505
  -5.123   -0.485
  -5.052   -0.465
  -4.982   -0.447
  -4.911   -0.436
  -4.840   -0.429
  -4.769   -0.427
  -4.698   -0.426
  -4.628   -0.426
  -4.557   -0.427
  -4.486   -0.429
  -4.415   -0.431
  -4.345   -0.432
  -4.274   -0.432
  -4.203   -0.432
  -4.132   -0.433
  -4.061   -0.431
  -3.991   -0.430
  -3.920   -0.428
  -3.849   -0.426
  -3.778   -0.426
  -3.707   -0.425
  -3.637   -0.425
  -3.566   -0.425
  -3.495   -0.425
  -3.424   -0.425
  -3.353   -0.425
  -3.283   -0.426
  -3.212   -0.427
  -3.141   -0.430
  -3.070   -0.434
  -2.999   -0.440
  -2.929   -0.448
  -2.858   -0.455
  -2.787   -0.460
  -2.716   -0.459
  -2.646   -0.457
  -2.575   -0.454
  -2.504   -0.447
  -2.433   -0.439
  -2.362   -0.433
  -2.292   -0.429
  -2.221   -0.427
  -2.150   -0.426
  -2.079   -0.426
  -2.008   -0.426
  -1.938   -0.427
  -1.867   -0.427
  -1.796   -0.430
  -1.725   -0.434
  -1.654   -0.440
  -1.584   -0.446
  -1.513   -0.452
  -1.442   -0.452
  -1.371   -0.451
  -1.300   -0.453
  -1.230   -0.448
  -1.159   -0.442
  -1.088   -0.436
  -1.017   -0.431
  -0.946   -0.429
  -0.876   -0.429
  -0.805   -0.431
  -0.734   -0.435
  -0.663   -0.442
  -0.593   -0.450
  -0.522   -0.457
  -0.451   -0.456
  -0.380   -0.456
  -0.309   -0.456
  -0.239   -0.450
  -0.168   -0.443
  -0.097   -0.437
  -0.026   -0.434
   0.049   -0.436
   0.128   -0.441
   0.206   -0.450
   0.285   -0.458
   0.363   -0.463
   0.441   -0.460
   0.520   -0.462
   0.598   -0.458
   0.676   -0.450
   0.755   -0.444
   0.833   -0.442
   0.912   -0.446
   0.990   -0.454
   1.068   -0.464
   1.147   -0.470
   1.225   -0.466
   1.304   -0.470
   1.382   -0.464
   1.460   -0.456
   1.539   -0.452
   1.617   -0.455
   1.696   -0.464
   1.774   -0.474
   1.852   -0.479
   1.931   -0.476
   2.009   -0.479
   2.087   -0.472
   2.166   -0.465
   2.244   -0.465
   2.323   -0.473
   2.401   -0.485
   2.479   -0.492
   2.558   -0.489
   2.636   -0.489
   2.715   -0.477
   2.793   -0.461
   2.871   -0.446
   2.950   -0.436
   3.028   -0.431
   3.107   -0.428
   3.185   -0.427
   3.263   -0.427
   3.342   -0.427
   3.420   -0.427
   3.498   -0.427
   3.577   -0.427
   3.655   -0.427
   3.734   -0.427
   3.812   -0.427
   3.890   -0.427
   3.969   -0.427
   4.047   -0.427
   4.126   -0.428
   4.204   -0.429
   4.282   -0.430
   4.361   -0.431
   4.439   -0.431
   4.518   -0.431
   4.596   -0.431
   4.674   -0.430
   4.753   -0.429
   4.831   -0.428
   4.909   -0.428
   4.988   -0.428
   5.066   -0.428
   5.145   -0.428
   5.223   -0.428
   5.301   -0.428
   5.380   -0.428
   5.458   -0.428
   5.537   -0.429
   5.615   -0.430
   5.693   -0.431
   5.772   -0.432
   5.850   -0.432
   5.929   -0.432
   6.007   -0.432
   6.085   -0.431
   6.164   -0.430
   6.242   -0.430
   6.320   -0.430
   6.399   -0.430
   6.477   -0.430
   6.556   -0.430
   6.634   -0.430
   6.712   -0.431
   6.791   -0.432
   6.869   -0.433
   6.948   -0.433
   7.026   -0.434
   7.104   -0.433
   7.183   -0.432
   7.261   -0.432
   7.340   -0.431
   7.418   -0.431
   7.496   -0.431
   7.575   -0.432
   7.653   -0.433
   7.731   -0.434
   7.810   -0.434
   7.888   -0.434
   7.967   -0.434
   8.045   -0.433
   8.123   -0.433
   8.202   -0.432
   8.280   -0.432
   8.359   -0.433
   8.437   -0.433
   8.515   -0.434
   8.594   -0.434
   8.672   -0.434
   8.751   -0.434
   8.829   -0.434
   8.907   -0.434
   8.986   -0.433
   9.064   -0.433
   9.142   -0.434
   9.221   -0.434
   9.299   -0.435
   9.378   -0.435
   9.456   -0.435
   9.534   -0.435
   9.613   -0.434
   9.691   -0.434
   9.770   -0.434
   9.848   -0.435
   9.926   -0.435
  10.005   -0.435
  10.083   -0.435
  10.162   -0.435
  10.240   -0.435
  10.318   -0.436


==> Intermediate_Field_Spectra/Spectrum_at_-0.5_T.txt <==
    Freq Spectrum
 -32.830   -0.500
 -32.753   -0.500
 -32.676   -0.501
 -32.598   -0.501
 -32.521   -0.501
 -32.444   -0.501
 -32.367   -0.501
 -32.289   -0.501
 -32.212   -0.501
 -32.135   -0.501
 -32.058   -0.501
 -31.981   -0.501
 -31.903   -0.501
 -31.826   -0.502
 -31.749   -0.502
 -31.672   -0.502
 -31.594   -0.502
 -31.517   -0.502
 -31.440   -0.502
 -31.363   -0.502
 -31.285   -0.502
 -31.208   -0.502
 -31.131   -0.502
 -31.054   -0.502
 -30.976   -0.502
 -30.899   -0.502
 -30.822   -0.502
 -30.745   -0.502
 -30.668   -0.502
 -30.590   -0.502
 -30.513   -0.502
 -30.436   -0.502
 -30.359   -0.502
 -30.281   -0.502
 -30.204   -0.502
 -30.127   -0.502
 -30.050   -0.502
 -29.972   -0.502
 -29.895   -0.502
 -29.818   -0.502
 -29.741   -0.502
 -29.664   -0.502
 -29.586   -0.502
 -29.509   -0.502
 -29.432   -0.502
 -29.355   -0.502
 -29.277   -0.502
 -29.200   -0.502
 -29.123   -0.502
 -29.046   -0.502
 -28.968   -0.502
 -28.891   -0.502
 -28.814   -0.502
 -28.737   -0.502
 -28.659   -0.502
 -28.582   -0.502
 -28.505   -0.502
 -28.428   -0.502
 -28.351   -0.502
 -28.273   -0.502
 -28.196   -0.502
 -28.119   -0.502
 -28.042   -0.502
 -27.964   -0.502
 -27.887   -0.502
 -27.810   -0.502
 -27.733   -0.502
 -27.655   -0.502
 -27.578   -0.502
 -27.501   -0.502
 -27.424   -0.502
 -27.347   -0.502
 -27.269   -0.502
 -27.192   -0.502
 -27.115   -0.502
 -27.038   -0.502
 -26.960   -0.502
 -26.883   -0.502
 -26.806   -0.502
 -26.729   -0.502
 -26.651   -0.502
 -26.574   -0.502
 -26.497   -0.502
 -26.420   -0.503
 -26.343   -0.503
 -26.265   -0.503
 -26.188   -0.503
 -26.111   -0.503
 -26.034   -0.503
 -25.956   -0.503
 -25.879   -0.503
 -25.802   -0.503
 -25.725   -0.503
 -25.647   -0.503
 -25.570   -0.503
 -25.493   -0.504
 -25.416   -0.504
 -25.338   -0.504
 -25.261   -0.504
 -25.184   -0.504
 -25.107   -0.504
 -25.030   -0.504
 -24.952   -0.504
 -24.875   -0.504
 -24.798   -0.504
 -24.721   -0.504
 -24.643   -0.505
 -24.566   -0.505
 -24.489   -0.505
 -24.412   -0.505
 -24.334   -0.505
 -24.257   -0.505
 -24.180   -0.505
 -24.103   -0.505
 -24.026   -0.505
 -23.948   -0.505
 -23.871   -0.506
 -23.794   -0.506
 -23.717   -0.506
 -23.639   -0.506
 -23.562   -0.506
 -23.485   -0.506
 -23.408   -0.506
 -23.330   -0.506
 -23.253   -0.506
 -23.176   -0.507
 -23.099   -0.507
 -23.022   -0.507
 -22.944   -0.507
 -22.867   -0.507
 -22.790   -0.507
 -22.713   -0.507
 -22.635   -0.507
 -22.558   -0.507
 -22.481   -0.508
 -22.404   -0.508
 -22.326   -0.508
 -22.249   -0.508
 -22.172   -0.508
 -22.095   -0.508
 -22.017   -0.508
 -21.940   -0.508
 -21.863   -0.508
 -21.786   -0.508
 -21.709   -0.508
 -21.631   -0.509
 -21.554   -0.509
 -21.477   -0.509
 -21.400   -0.509
 -21.322   -0.509
 -21.245   -0.509
 -21.168   -0.509
 -21.091   -0.510
 -21.013   -0.510
 -20.936   -0.510
 -20.859   -0.511
 -20.782   -0.511
 -20.705   -0.512
 -20.627   -0.513
 -20.550   -0.513
 -20.473   -0.513
 -20.396   -0.513
 -20.318   -0.513
 -20.241   -0.512
 -20.164   -0.512
 -20.087   -0.512
 -20.009   -0.513
 -19.932   -0.514
 -19.855   -0.515
 -19.778   -0.515
 -19.701   -0.516
 -19.623   -0.516
 -19.546   -0.515
 -19.469   -0.515
 -19.392   -0.514
 -19.314   -0.514
 -19.237   -0.514
 -19.160   -0.515
 -19.083   -0.516
 -19.005   -0.517
 -18.928   -0.518
 -18.851   -0.518
 -18.774   -0.518
 -18.696   -0.517
 -18.619   -0.517
 -18.542   -0.516
 -18.465   -0.515
 -18.388   -0.515
 -18.303   -0.515
 -18.219   -0.516
 -18.135   -0.518
 -18.051   -0.519
 -17.966   -0.519
 -17.882   -0.520
 -17.798   -0.519
 -17.714   -0.519
 -17.630   -0.518
 -17.545   -0.517
 -17.461   -0.516
 -17.377   -0.515
 -17.293   -0.515
 -17.208   -0.516
 -17.124   -0.517
 -17.040   -0.519
 -16.956   -0.520
 -16.871   -0.521
 -16.787   -0.521
 -16.703   -0.521
 -16.619   -0.521
 -16.534   -0.520
 -16.450   -0.519
 -16.366   -0.517
 -16.282   -0.516
 -16.197   -0.516
 -16.113   -0.516
 -16.029   -0.516
 -15.945   -0.517
 -15.861   -0.518
 -15.776   -0.520
 -15.692   -0.522
 -15.608   -0.522
 -15.524   -0.523
 -15.439   -0.523
 -15.355   -0.522
 -15.271   -0.522
 -15.187   -0.520
 -15.102   -0.519
 -15.018   -0.518
 -14.934   -0.517
 -14.850   -0.517
 -14.765   -0.517
 -14.681   -0.517
 -14.597   -0.517
 -14.513   -0.517
 -14.428   -0.518
 -14.344   -0.519
 -14.260   -0.520
 -14.176   -0.522
 -14.091   -0.523
 -14.007   -0.524
 -13.923   -0.524
 -13.839   -0.524
 -13.755   -0.523
 -13.670   -0.522
 -13.586   -0.520
 -13.502   -0.519
 -13.418   -0.518
 -13.333   -0.518
 -13.249   -0.518
 -13.165   -0.518
 -13.081   -0.518
 -12.996   -0.518
 -12.912   -0.518
 -12.828   -0.518
 -12.744   -0.518
 -12.659   -0.518
 -12.575   -0.518
 -12.491   -0.518
 -12.407   -0.518
 -12.322   -0.519
 -12.238   -0.521
 -12.154   -0.524
 -12.070   -0.527
 -11.986   -0.529
 -11.901   -0.528
 -11.817   -0.528
 -11.733   -0.528
 -11.649   -0.526
 -11.564   -0.524
 -11.480   -0.524
 -11.396   -0.526
 -11.312   -0.528
 -11.227   -0.528
 -11.143   -0.528
 -11.059   -0.528
 -10.975   -0.527
 -10.890   -0.525
 -10.806   -0.523
 -10.722   -0.523
 -10.638   -0.525
 -10.553   -0.527
 -10.469   -0.529
 -10.385   -0.528
 -10.301   -0.528
 -10.216   -0.527
 -10.132   -0.525
 -10.048   -0.523
  -9.964   -0.522
  -9.880   -0.522
  -9.796   -0.525
  -9.725   -0.526
  -9.654   -0.528
  -9.583   -0.529
  -9.512   -0.529
  -9.442   -0.529
  -9.371   -0.529
  -9.300   -0.529
  -9.229   -0.528
  -9.159   -0.526
  -9.088   -0.525
  -9.017   -0.524
  -8.946   -0.523
  -8.876   -0.523
  -8.805   -0.524
  -8.734   -0.526
  -8.663   -0.528
  -8.592   -0.530
  -8.522   -0.530
  -8.451   -0.530
  -8.380   -0.530
  -8.309   -0.530
  -8.239   -0.529
  -8.168   -0.527
  -8.097   -0.526
  -8.026   -0.525
  -7.955   -0.524
  -7.885   -0.524
  -7.814   -0.524
  -7.743   -0.525
  -7.672   -0.526
  -7.602   -0.528
  -7.531   -0.530
  -7.460   -0.532
  -7.389   -0.532
  -7.319   -0.532
  -7.248   -0.534
  -7.177   -0.537
  -7.106   -0.542
  -7.035   -0.552
  -6.965   -0.567
  -6.894   -0.585
  -6.823   -0.602
  -6.752   -0.610
  -6.682   -0.611
  -6.611   -0.608
  -6.540   -0.593
  -6.469   -0.575
  -6.398   -0.557
  -6.328   -0.545
  -6.257   -0.538
  -6.186   -0.535
  -6.115   -0.533
  -6.045   -0.532
  -5.974   -0.532
  -5.903   -0.531
  -5.832   -0.529
  -5.762   -0.527
  -5.691   -0.526
  -5.620   -0.525
  -5.549   -0.524
  -5.478   -0.524
  -5.408   -0.524
  -5.337   -0.524
  -5.266   -0.524
  -5.195   -0.524
  -5.125   -0.525
  -5.054   -0.526
  -4.983   -0.527
  -4.912   -0.531
  -4.842   -0.537
  -4.771   -0.545
  -4.700   -0.555
  -4.629   -0.563
  -4.558   -0.569
  -4.488   -0.568
  -4.417   -0.566
  -4.346   -0.563
  -4.275   -0.554
  -4.205   -0.544
  -4.134   -0.536
  -4.063   -0.531
  -3.992   -0.527
  -3.921   -0.526
  -3.851   -0.525
  -3.780   -0.525
  -3.709   -0.525
  -3.638   -0.526
  -3.568   -0.527
  -3.497   -0.531
  -3.426   -0.536
  -3.355   -0.544
  -3.285   -0.552
  -3.214   -0.559
  -3.143   -0.560
  -3.072   -0.559
  -3.001   -0.560
  -2.931   -0.555
  -2.860   -0.547
  -2.789   -0.539
  -2.718   -0.533
  -2.648   -0.529
  -2.577   -0.528
  -2.506   -0.528
  -2.435   -0.531
  -2.364   -0.536
  -2.294   -0.545
  -2.223   -0.554
  -2.152   -0.562
  -2.081   -0.563
  -2.011   -0.562
  -1.940   -0.564
  -1.869   -0.558
  -1.798   -0.549
  -1.728   -0.540
  -1.657   -0.534
  -1.586   -0.532
  -1.515   -0.534
  -1.444   -0.540
  -1.374   -0.549
  -1.303   -0.560
  -1.232   -0.568
  -1.161   -0.567
  -1.091   -0.567
  -1.020   -0.567
  -0.949   -0.559
  -0.878   -0.549
  -0.808   -0.541
  -0.737   -0.538
  -0.666   -0.542
  -0.595   -0.552
  -0.524   -0.564
  -0.454   -0.573
  -0.383   -0.573
  -0.312   -0.573
  -0.241   -0.572
  -0.171   -0.563
  -0.100   -0.553
  -0.029   -0.547
   0.046   -0.549
   0.125   -0.558
   0.203   -0.571
   0.281   -0.582
   0.360   -0.582
   0.438   -0.582
   0.516   -0.580
   0.595   -0.569
   0.673   -0.560
   0.752   -0.558
   0.830   -0.566
   0.908   -0.579
   0.987   -0.592
   1.065   -0.594
   1.143   -0.594
   1.222   -0.589
   1.300   -0.573
   1.379   -0.556
   1.457   -0.542
   1.535   -0.533
   1.614   -0.529
   1.692   -0.527
   1.770   -0.527
   1.849   -0.527
   1.927   -0.526
   2.006   -0.526
   2.084   -0.526
   2.162   -0.527
   2.241   -0.527
   2.319   -0.526
   2.397   -0.526
   2.476   -0.526
   2.554   -0.527
   2.633   -0.527
   2.711   -0.527
   2.789   -0.527
   2.868   -0.527
   2.946   -0.527
   3.024   -0.527
   3.103   -0.527
   3.181   -0.527
   3.260   -0.527
   3.338   -0.527
   3.416   -0.527
   3.495   -0.527
   3.573   -0.527
   3.651   -0.527
   3.730   -0.527
   3.808   -0.527
   3.887   -0.527
   3.965   -0.527
   4.043   -0.527
   4.122   -0.528
   4.200   -0.528
   4.278   -0.529
   4.357   -0.530
   4.435   -0.530
   4.514   -0.530
   4.592   -0.530
   4.670   -0.529
   4.749   -0.529
   4.827   -0.528
   4.905   -0.528
   4.984   -0.528
   5.062   -0.528
   5.141   -0.528
   5.219   -0.528
   5.297   -0.528
   5.376   -0.528
   5.454   -0.528
   5.532   -0.529
   5.611   -0.529
   5.689   -0.530
   5.768   -0.531
   5.846   -0.532
   5.924   -0.531
   6.003   -0.532
   6.081   -0.531
   6.159   -0.531
   6.238   -0.530
   6.316   -0.530
   6.395   -0.530
   6.473   -0.530
   6.551   -0.530
   6.630   -0.530
   6.708   -0.530
   6.786   -0.531
   6.865   -0.531
   6.943   -0.532
   7.022   -0.533
   7.100   -0.533
   7.178   -0.533
   7.257   -0.532
   7.335   -0.532
   7.413   -0.531
   7.492   -0.531
   7.570   -0.531
   7.649   -0.531
   7.727   -0.532
   7.805   -0.532
   7.884   -0.533
   7.962   -0.534
   8.040   -0.534
   8.119   -0.534
   8.197   -0.533
   8.276   -0.533
   8.354   -0.533
   8.432   -0.532
   8.511   -0.533
   8.589   -0.533
   8.667   -0.533
   8.746   -0.534
   8.824   -0.534
   8.903   -0.534
   8.981   -0.534
   9.059   -0.534
   9.138   -0.534
   9.216   -0.534
   9.294   -0.534
   9.373   -0.534
   9.451   -0.534
   9.530   -0.534
   9.608   -0.535
   9.686   -0.535
   9.765   -0.535
   9.843   -0.535
   9.921   -0.535
  10.000   -0.534
  10.078   -0.534
  10.157   -0.535
  10.235   -0.535
  10.313   -0.536


==> Intermediate_Field_Spectra/Spectrum_at_-0.6_T.txt <==
    Freq Spectrum
 -32.832   -0.600
 -32.754   -0.600
 -32.677   -0.600
 -32.600   -0.601
 -32.523   -0.601
 -32.445   -0.601
 -32.368   -0.601
 -32.291   -0.601
 -32.214   -0.601
 -32.136   -0.601
 -32.059   -0.601
 -31.982   -0.601
 -31.905   -0.601
 -31.827   -0.601
 -31.750   -0.601
 -31.673   -0.601
 -31.596   -0.601
 -31.518   -0.601
 -31.441   -0.602
 -31.364   -0.601
 -31.287   -0.602
 -31.209   -0.602
 -31.132   -0.602
 -31.055   -0.602
 -30.978   -0.602
 -30.900   -0.602
 -30.823   -0.602
 -30.746   -0.602
 -30.669   -0.602
 -30.591   -0.602
 -30.514   -0.602
 -30.437   -0.602
 -30.360   -0.602
 -30.282   -0.602
 -30.205   -0.602
 -30.128   -0.602
 -30.051   -0.602
 -29.974   -0.602
 -29.896   -0.602
 -29.819   -0.602
 -29.742   -0.602
 -29.665   -0.602
 -29.587   -0.602
 -29.510   -0.602
 -29.433   -0.602
 -29.356   -0.602
 -29.278   -0.602
 -29.201   -0.602
 -29.124   -0.602
 -29.047   -0.602
 -28.969   -0.602
 -28.892   -0.602
 -28.815   -0.602
 -28.738   -0.602
 -28.660   -0.602
 -28.583   -0.602
 -28.506   -0.602
 -28.429   -0.602
 -28.351   -0.602
 -28.274   -0.602
 -28.197   -0.602
 -28.120   -0.602
 -28.042   -0.602
 -27.965   -0.602
 -27.888   -0.602
 -27.811   -0.602
 -27.733   -0.602
 -27.656   -0.602
 -27.579   -0.602
 -27.502   -0.602
 -27.424   -0.602
 -27.347   -0.602
 -27.270   -0.602
 -27.193   -0.602
 -27.115   -0.602
 -27.038   -0.602
 -26.961   -0.603
 -26.884   -0.603
 -26.806   -0.603
 -26.729   -0.603
 -26.652   -0.603
 -26.575   -0.603
 -26.497   -0.603
 -26.420   -0.603
 -26.343   -0.603
 -26.266   -0.603
 -26.189   -0.603
 -26.111   -0.604
 -26.034   -0.604
 -25.957   -0.604
 -25.880   -0.604
 -25.802   -0.604
 -25.725   -0.604
 -25.648   -0.604
 -25.571   -0.604
 -25.493   -0.604
 -25.416   -0.605
 -25.339   -0.605
 -25.262   -0.605
 -25.184   -0.606
 -25.107   -0.606
 -25.030   -0.607
 -24.953   -0.607
 -24.875   -0.607
 -24.798   -0.607
 -24.721   -0.607
 -24.644   -0.607
 -24.566   -0.607
 -24.489   -0.607
 -24.412   -0.607
 -24.335   -0.607
 -24.257   -0.608
 -24.180   -0.608
 -24.103   -0.609
 -24.026   -0.609
 -23.948   -0.609
 -23.871   -0.609
 -23.794   -0.609
 -23.717   -0.608
 -23.639   -0.608
 -23.562   -0.608
 -23.485   -0.607
 -23.408   -0.608
 -23.330   -0.609
 -23.253   -0.610
 -23.176   -0.610
 -23.099   -0.611
 -23.021   -0.611
 -22.944   -0.611
 -22.867   -0.611
 -22.790   -0.611
 -22.712   -0.610
 -22.635   -0.609
 -22.558   -0.609
 -22.481   -0.609
 -22.404   -0.609
 -22.326   -0.610
 -22.249   -0.611
 -22.172   -0.612
 -22.095   -0.613
 -22.017   -0.613
 -21.940   -0.613
 -21.863   -0.613
 -21.786   -0.613
 -21.708   -0.612
 -21.631   -0.611
 -21.554   -0.610
 -21.477   -0.610
 -21.399   -0.610
 -21.322   -0.611
 -21.245   -0.611
 -21.168   -0.613
 -21.090   -0.614
 -21.013   -0.615
 -20.936   -0.615
 -20.859   -0.616
 -20.781   -0.616
 -20.704   -0.615
 -20.627   -0.615
 -20.550   -0.614
 -20.472   -0.613
 -20.395   -0.612
 -20.318   -0.612
 -20.241   -0.612
 -20.163   -0.612
 -20.086   -0.612
 -20.009   -0.613
 -19.932   -0.615
 -19.854   -0.616
 -19.777   -0.617
 -19.700   -0.618
 -19.623   -0.618
 -19.545   -0.618
 -19.468   -0.617
 -19.391   -0.616
 -19.314   -0.615
 -19.236   -0.614
 -19.159   -0.614
 -19.082   -0.613
 -19.005   -0.613
 -18.927   -0.613
 -18.850   -0.613
 -18.773   -0.613
 -18.696   -0.613
 -18.619   -0.614
 -18.541   -0.614
 -18.464   -0.616
 -18.387   -0.617
 -18.303   -0.618
 -18.218   -0.619
 -18.134   -0.619
 -18.050   -0.619
 -17.966   -0.618
 -17.881   -0.617
 -17.797   -0.616
 -17.713   -0.615
 -17.629   -0.614
 -17.545   -0.614
 -17.460   -0.614
 -17.376   -0.614
 -17.292   -0.614
 -17.208   -0.614
 -17.123   -0.614
 -17.039   -0.614
 -16.955   -0.614
 -16.871   -0.614
 -16.786   -0.614
 -16.702   -0.614
 -16.618   -0.614
 -16.534   -0.614
 -16.450   -0.614
 -16.365   -0.614
 -16.281   -0.615
 -16.197   -0.615
 -16.113   -0.615
 -16.028   -0.615
 -15.944   -0.615
 -15.860   -0.615
 -15.776   -0.615
 -15.691   -0.615
 -15.607   -0.615
 -15.523   -0.616
 -15.439   -0.616
 -15.355   -0.616
 -15.270   -0.616
 -15.186   -0.616
 -15.102   -0.616
 -15.018   -0.616
 -14.933   -0.616
 -14.849   -0.617
 -14.765   -0.618
 -14.681   -0.620
 -14.596   -0.623
 -14.512   -0.626
 -14.428   -0.627
 -14.344   -0.627
 -14.260   -0.627
 -14.175   -0.626
 -14.091   -0.624
 -14.007   -0.622
 -13.923   -0.622
 -13.838   -0.623
 -13.754   -0.625
 -13.670   -0.627
 -13.586   -0.627
 -13.501   -0.627
 -13.417   -0.627
 -13.333   -0.625
 -13.249   -0.622
 -13.165   -0.621
 -13.080   -0.621
 -12.996   -0.623
 -12.912   -0.626
 -12.828   -0.627
 -12.743   -0.627
 -12.659   -0.627
 -12.575   -0.627
 -12.491   -0.624
 -12.406   -0.622
 -12.322   -0.620
 -12.238   -0.620
 -12.154   -0.621
 -12.070   -0.623
 -11.985   -0.626
 -11.901   -0.627
 -11.817   -0.627
 -11.733   -0.626
 -11.648   -0.625
 -11.564   -0.623
 -11.480   -0.620
 -11.396   -0.618
 -11.311   -0.618
 -11.227   -0.619
 -11.143   -0.621
 -11.059   -0.624
 -10.975   -0.626
 -10.890   -0.626
 -10.806   -0.626
 -10.722   -0.626
 -10.638   -0.624
 -10.553   -0.622
 -10.469   -0.619
 -10.385   -0.618
 -10.301   -0.617
 -10.216   -0.618
 -10.132   -0.619
 -10.048   -0.622
  -9.964   -0.625
  -9.880   -0.627
  -9.796   -0.627
  -9.725   -0.627
  -9.654   -0.627
  -9.583   -0.627
  -9.512   -0.626
  -9.442   -0.625
  -9.371   -0.623
  -9.300   -0.621
  -9.229   -0.620
  -9.159   -0.620
  -9.088   -0.620
  -9.017   -0.620
  -8.946   -0.620
  -8.876   -0.621
  -8.805   -0.624
  -8.734   -0.629
  -8.663   -0.639
  -8.593   -0.653
  -8.522   -0.671
  -8.451   -0.690
  -8.380   -0.706
  -8.309   -0.713
  -8.239   -0.714
  -8.168   -0.710
  -8.097   -0.695
  -8.026   -0.676
  -7.956   -0.657
  -7.885   -0.641
  -7.814   -0.631
  -7.743   -0.625
  -7.673   -0.622
  -7.602   -0.621
  -7.531   -0.621
  -7.460   -0.621
  -7.389   -0.621
  -7.319   -0.621
  -7.248   -0.622
  -7.177   -0.623
  -7.106   -0.625
  -7.036   -0.627
  -6.965   -0.629
  -6.894   -0.630
  -6.823   -0.630
  -6.753   -0.632
  -6.682   -0.635
  -6.611   -0.641
  -6.540   -0.649
  -6.470   -0.657
  -6.399   -0.665
  -6.328   -0.667
  -6.257   -0.666
  -6.186   -0.665
  -6.116   -0.663
  -6.045   -0.654
  -5.974   -0.644
  -5.903   -0.635
  -5.833   -0.628
  -5.762   -0.624
  -5.691   -0.622
  -5.620   -0.622
  -5.550   -0.621
  -5.479   -0.621
  -5.408   -0.622
  -5.337   -0.624
  -5.266   -0.627
  -5.196   -0.633
  -5.125   -0.642
  -5.054   -0.652
  -4.983   -0.662
  -4.913   -0.665
  -4.842   -0.664
  -4.771   -0.664
  -4.700   -0.661
  -4.630   -0.652
  -4.559   -0.642
  -4.488   -0.633
  -4.417   -0.627
  -4.347   -0.624
  -4.276   -0.623
  -4.205   -0.624
  -4.134   -0.628
  -4.063   -0.634
  -3.993   -0.644
  -3.922   -0.655
  -3.851   -0.664
  -3.780   -0.667
  -3.710   -0.667
  -3.639   -0.667
  -3.568   -0.662
  -3.497   -0.652
  -3.427   -0.641
  -3.356   -0.633
  -3.285   -0.628
  -3.214   -0.628
  -3.143   -0.631
  -3.073   -0.638
  -3.002   -0.649
  -2.931   -0.661
  -2.860   -0.670
  -2.790   -0.671
  -2.719   -0.671
  -2.648   -0.670
  -2.577   -0.661
  -2.507   -0.650
  -2.436   -0.639
  -2.365   -0.634
  -2.294   -0.634
  -2.223   -0.641
  -2.153   -0.653
  -2.082   -0.666
  -2.011   -0.676
  -1.940   -0.676
  -1.870   -0.676
  -1.799   -0.675
  -1.728   -0.665
  -1.657   -0.652
  -1.587   -0.643
  -1.516   -0.641
  -1.445   -0.647
  -1.374   -0.659
  -1.304   -0.673
  -1.233   -0.684
  -1.162   -0.684
  -1.091   -0.684
  -1.020   -0.680
  -0.950   -0.668
  -0.879   -0.655
  -0.808   -0.649
  -0.737   -0.653
  -0.667   -0.666
  -0.596   -0.682
  -0.525   -0.693
  -0.454   -0.694
  -0.384   -0.693
  -0.313   -0.684
  -0.242   -0.667
  -0.171   -0.649
  -0.100   -0.636
  -0.030   -0.628
   0.045   -0.624
   0.124   -0.622
   0.202   -0.622
   0.281   -0.622
   0.359   -0.622
   0.437   -0.622
   0.516   -0.622
   0.594   -0.622
   0.672   -0.622
   0.751   -0.622
   0.829   -0.622
   0.907   -0.622
   0.986   -0.622
   1.064   -0.622
   1.143   -0.622
   1.221   -0.622
   1.299   -0.622
   1.378   -0.622
   1.456   -0.622
   1.534   -0.622
   1.613   -0.622
   1.691   -0.622
   1.770   -0.622
   1.848   -0.622
   1.926   -0.622
   2.005   -0.622
   2.083   -0.623
   2.161   -0.623
   2.240   -0.623
   2.318   -0.623
   2.396   -0.623
   2.475   -0.623
   2.553   -0.623
   2.632   -0.623
   2.710   -0.623
   2.788   -0.623
   2.867   -0.623
   2.945   -0.623
   3.023   -0.623
   3.102   -0.623
   3.180   -0.623
   3.259   -0.623
   3.337   -0.623
   3.415   -0.623
   3.494   -0.623
   3.572   -0.623
   3.650   -0.623
   3.729   -0.623
   3.807   -0.623
   3.885   -0.624
   3.964   -0.624
   4.042   -0.624
   4.121   -0.624
   4.199   -0.624
   4.277   -0.624
   4.356   -0.624
   4.434   -0.625
   4.512   -0.625
   4.591   -0.626
   4.669   -0.626
   4.747   -0.626
   4.826   -0.626
   4.904   -0.625
   4.983   -0.625
   5.061   -0.624
   5.139   -0.624
   5.218   -0.624
   5.296   -0.624
   5.374   -0.624
   5.453   -0.624
   5.531   -0.625
   5.610   -0.625
   5.688   -0.625
   5.766   -0.625
   5.845   -0.626
   5.923   -0.626
   6.001   -0.627
   6.080   -0.628
   6.158   -0.628
   6.236   -0.627
   6.315   -0.627
   6.393   -0.626
   6.472   -0.626
   6.550   -0.626
   6.628   -0.626
   6.707   -0.626
   6.785   -0.626
   6.863   -0.626
   6.942   -0.626
   7.020   -0.627
   7.098   -0.627
   7.177   -0.628
   7.255   -0.628
   7.334   -0.628
   7.412   -0.628
   7.490   -0.628
   7.569   -0.627
   7.647   -0.627
   7.725   -0.627
   7.804   -0.627
   7.882   -0.627
   7.961   -0.627
   8.039   -0.628
   8.117   -0.628
   8.196   -0.629
   8.274   -0.629
   8.352   -0.629
   8.431   -0.629
   8.509   -0.629
   8.587   -0.628
   8.666   -0.628
   8.744   -0.628
   8.823   -0.628
   8.901   -0.628
   8.979   -0.629
   9.058   -0.629
   9.136   -0.630
   9.214   -0.630
   9.293   -0.630
   9.371   -0.630
   9.449   -0.630
   9.528   -0.629
   9.606   -0.629
   9.685   -0.629
   9.763   -0.629
   9.841   -0.630
   9.920   -0.630
   9.998   -0.631
  10.076   -0.631
  10.155   -0.631
  10.233   -0.631
  10.312   -0.632


==> Intermediate_Field_Spectra/Spectrum_at_-0.7_T.txt <==
    Freq Spectrum
 -32.832   -0.700
 -32.754   -0.700
 -32.677   -0.700
 -32.600   -0.701
 -32.523   -0.701
 -32.445   -0.701
 -32.368   -0.701
 -32.291   -0.701
 -32.214   -0.701
 -32.136   -0.701
 -32.059   -0.701
 -31.982   -0.701
 -31.905   -0.701
 -31.827   -0.701
 -31.750   -0.701
 -31.673   -0.701
 -31.596   -0.701
 -31.518   -0.701
 -31.441   -0.701
 -31.364   -0.701
 -31.287   -0.701
 -31.209   -0.701
 -31.132   -0.701
 -31.055   -0.701
 -30.978   -0.701
 -30.900   -0.701
 -30.823   -0.701
 -30.746   -0.701
 -30.669   -0.701
 -30.591   -0.701
 -30.514   -0.701
 -30.437   -0.701
 -30.360   -0.701
 -30.282   -0.701
 -30.205   -0.701
 -30.128   -0.700
 -30.051   -0.700
 -29.974   -0.700
 -29.896   -0.700
 -29.819   -0.700
 -29.742   -0.700
 -29.665   -0.700
 -29.587   -0.701
 -29.510   -0.701
 -29.433   -0.701
 -29.356   -0.701
 -29.278   -0.702
 -29.201   -0.702
 -29.124   -0.702
 -29.047   -0.702
 -28.969   -0.701
 -28.892   -0.701
 -28.815   -0.701
 -28.738   -0.700
 -28.660   -0.700
 -28.583   -0.700
 -28.506   -0.701
 -28.429   -0.701
 -28.351   -0.702
 -28.274   -0.702
 -28.197   -0.702
 -28.120   -0.702
 -28.042   -0.702
 -27.965   -0.702
 -27.888   -0.701
 -27.811   -0.701
 -27.733   -0.700
 -27.656   -0.700
 -27.579   -0.700
 -27.502   -0.700
 -27.424   -0.701
 -27.347   -0.702
 -27.270   -0.702
 -27.193   -0.703
 -27.115   -0.703
 -27.038   -0.703
 -26.961   -0.703
 -26.884   -0.702
 -26.806   -0.702
 -26.729   -0.701
 -26.652   -0.701
 -26.575   -0.700
 -26.497   -0.700
 -26.420   -0.700
 -26.343   -0.701
 -26.266   -0.702
 -26.189   -0.703
 -26.111   -0.703
 -26.034   -0.704
 -25.957   -0.704
 -25.880   -0.704
 -25.802   -0.703
 -25.725   -0.703
 -25.648   -0.702
 -25.571   -0.702
 -25.493   -0.701
 -25.416   -0.701
 -25.339   -0.701
 -25.262   -0.701
 -25.184   -0.701
 -25.107   -0.702
 -25.030   -0.703
 -24.953   -0.704
 -24.875   -0.705
 -24.798   -0.705
 -24.721   -0.706
 -24.644   -0.705
 -24.566   -0.705
 -24.489   -0.704
 -24.412   -0.703
 -24.335   -0.702
 -24.257   -0.702
 -24.180   -0.701
 -24.103   -0.701
 -24.026   -0.701
 -23.948   -0.702
 -23.871   -0.702
 -23.794   -0.703
 -23.717   -0.704
 -23.639   -0.705
 -23.562   -0.706
 -23.485   -0.707
 -23.408   -0.707
 -23.330   -0.707
 -23.253   -0.706
 -23.176   -0.706
 -23.099   -0.705
 -23.021   -0.704
 -22.944   -0.703
 -22.867   -0.703
 -22.790   -0.703
 -22.712   -0.703
 -22.635   -0.703
 -22.558   -0.703
 -22.481   -0.703
 -22.404   -0.704
 -22.326   -0.705
 -22.249   -0.706
 -22.172   -0.706
 -22.095   -0.707
 -22.017   -0.708
 -21.940   -0.708
 -21.863   -0.708
 -21.786   -0.708
 -21.708   -0.707
 -21.631   -0.707
 -21.554   -0.706
 -21.477   -0.705
 -21.399   -0.705
 -21.322   -0.705
 -21.245   -0.705
 -21.168   -0.705
 -21.090   -0.705
 -21.013   -0.705
 -20.936   -0.705
 -20.859   -0.705
 -20.781   -0.705
 -20.704   -0.706
 -20.627   -0.706
 -20.550   -0.706
 -20.472   -0.706
 -20.395   -0.706
 -20.318   -0.706
 -20.241   -0.706
 -20.163   -0.706
 -20.086   -0.706
 -20.009   -0.707
 -19.932   -0.707
 -19.854   -0.707
 -19.777   -0.707
 -19.700   -0.707
 -19.623   -0.707
 -19.545   -0.707
 -19.468   -0.708
 -19.391   -0.708
 -19.314   -0.708
 -19.236   -0.708
 -19.159   -0.708
 -19.082   -0.708
 -19.005   -0.708
 -18.927   -0.708
 -18.850   -0.708
 -18.773   -0.709
 -18.696   -0.709
 -18.619   -0.709
 -18.541   -0.709
 -18.464   -0.709
 -18.387   -0.709
 -18.303   -0.709
 -18.218   -0.709
 -18.134   -0.709
 -18.050   -0.709
 -17.966   -0.709
 -17.881   -0.710
 -17.797   -0.710
 -17.713   -0.710
 -17.629   -0.710
 -17.544   -0.710
 -17.460   -0.710
 -17.376   -0.710
 -17.292   -0.710
 -17.207   -0.711
 -17.123   -0.712
 -17.039   -0.713
 -16.955   -0.716
 -16.871   -0.719
 -16.786   -0.721
 -16.702   -0.722
 -16.618   -0.722
 -16.534   -0.722
 -16.449   -0.721
 -16.365   -0.719
 -16.281   -0.717
 -16.197   -0.717
 -16.112   -0.718
 -16.028   -0.720
 -15.944   -0.722
 -15.860   -0.723
 -15.775   -0.723
 -15.691   -0.723
 -15.607   -0.722
 -15.523   -0.720
 -15.438   -0.718
 -15.354   -0.717
 -15.270   -0.717
 -15.186   -0.719
 -15.102   -0.722
 -15.017   -0.723
 -14.933   -0.724
 -14.849   -0.724
 -14.765   -0.723
 -14.680   -0.722
 -14.596   -0.719
 -14.512   -0.717
 -14.428   -0.716
 -14.343   -0.717
 -14.259   -0.719
 -14.175   -0.722
 -14.091   -0.724
 -14.006   -0.724
 -13.922   -0.724
 -13.838   -0.724
 -13.754   -0.723
 -13.669   -0.720
 -13.585   -0.718
 -13.501   -0.716
 -13.417   -0.716
 -13.332   -0.717
 -13.248   -0.720
 -13.164   -0.723
 -13.080   -0.725
 -12.996   -0.725
 -12.911   -0.725
 -12.827   -0.725
 -12.743   -0.723
 -12.659   -0.720
 -12.574   -0.718
 -12.490   -0.716
 -12.406   -0.716
 -12.322   -0.716
 -12.237   -0.717
 -12.153   -0.720
 -12.069   -0.723
 -11.985   -0.725
 -11.900   -0.725
 -11.816   -0.725
 -11.732   -0.725
 -11.648   -0.724
 -11.563   -0.721
 -11.479   -0.719
 -11.395   -0.717
 -11.311   -0.716
 -11.227   -0.715
 -11.142   -0.716
 -11.058   -0.717
 -10.974   -0.718
 -10.890   -0.721
 -10.805   -0.724
 -10.721   -0.726
 -10.637   -0.726
 -10.553   -0.726
 -10.468   -0.726
 -10.384   -0.725
 -10.300   -0.724
 -10.216   -0.728
 -10.131   -0.739
 -10.047   -0.759
  -9.963   -0.786
  -9.879   -0.808
  -9.795   -0.817
  -9.724   -0.820
  -9.653   -0.817
  -9.583   -0.808
  -9.512   -0.792
  -9.441   -0.778
  -9.370   -0.765
  -9.300   -0.753
  -9.229   -0.745
  -9.158   -0.742
  -9.087   -0.741
  -9.017   -0.740
  -8.946   -0.740
  -8.875   -0.740
  -8.804   -0.739
  -8.733   -0.737
  -8.663   -0.736
  -8.592   -0.734
  -8.521   -0.733
  -8.450   -0.733
  -8.380   -0.734
  -8.309   -0.736
  -8.238   -0.741
  -8.167   -0.750
  -8.097   -0.761
  -8.026   -0.773
  -7.955   -0.782
  -7.884   -0.784
  -7.814   -0.785
  -7.743   -0.784
  -7.672   -0.780
  -7.601   -0.770
  -7.531   -0.758
  -7.460   -0.747
  -7.389   -0.740
  -7.318   -0.735
  -7.248   -0.733
  -7.177   -0.732
  -7.106   -0.732
  -7.035   -0.732
  -6.965   -0.733
  -6.894   -0.735
  -6.823   -0.739
  -6.752   -0.746
  -6.682   -0.756
  -6.611   -0.768
  -6.540   -0.778
  -6.469   -0.782
  -6.399   -0.782
  -6.328   -0.781
  -6.257   -0.778
  -6.186   -0.768
  -6.116   -0.757
  -6.045   -0.747
  -5.974   -0.739
  -5.903   -0.736
  -5.832   -0.734
  -5.762   -0.734
  -5.691   -0.737
  -5.620   -0.742
  -5.549   -0.750
  -5.479   -0.762
  -5.408   -0.774
  -5.337   -0.782
  -5.266   -0.783
  -5.196   -0.783
  -5.125   -0.782
  -5.054   -0.775
  -4.983   -0.764
  -4.913   -0.752
  -4.842   -0.744
  -4.771   -0.739
  -4.700   -0.737
  -4.630   -0.740
  -4.559   -0.748
  -4.488   -0.759
  -4.417   -0.772
  -4.347   -0.784
  -4.276   -0.786
  -4.205   -0.787
  -4.134   -0.786
  -4.064   -0.780
  -3.993   -0.768
  -3.922   -0.756
  -3.851   -0.747
  -3.781   -0.743
  -3.710   -0.745
  -3.639   -0.753
  -3.568   -0.765
  -3.498   -0.779
  -3.427   -0.790
  -3.356   -0.792
  -3.285   -0.792
  -3.214   -0.790
  -3.144   -0.781
  -3.073   -0.767
  -3.002   -0.756
  -2.931   -0.750
  -2.861   -0.751
  -2.790   -0.761
  -2.719   -0.776
  -2.648   -0.791
  -2.578   -0.799
  -2.507   -0.801
  -2.436   -0.799
  -2.365   -0.791
  -2.295   -0.777
  -2.224   -0.763
  -2.153   -0.757
  -2.082   -0.760
  -2.012   -0.772
  -1.941   -0.788
  -1.870   -0.803
  -1.799   -0.807
  -1.729   -0.807
  -1.658   -0.803
  -1.587   -0.788
  -1.516   -0.770
  -1.446   -0.753
  -1.375   -0.742
  -1.304   -0.736
  -1.233   -0.733
  -1.163   -0.732
  -1.092   -0.732
  -1.021   -0.732
  -0.950   -0.731
  -0.880   -0.731
  -0.809   -0.731
  -0.738   -0.731
  -0.667   -0.731
  -0.596   -0.731
  -0.526   -0.731
  -0.455   -0.731
  -0.384   -0.731
  -0.313   -0.731
  -0.243   -0.731
  -0.172   -0.731
  -0.101   -0.731
  -0.030   -0.731
   0.045   -0.731
   0.123   -0.731
   0.201   -0.731
   0.280   -0.731
   0.358   -0.731
   0.436   -0.731
   0.515   -0.731
   0.593   -0.731
   0.671   -0.731
   0.750   -0.731
   0.828   -0.731
   0.907   -0.731
   0.985   -0.731
   1.063   -0.731
   1.142   -0.731
   1.220   -0.731
   1.298   -0.731
   1.377   -0.731
   1.455   -0.731
   1.533   -0.731
   1.612   -0.731
   1.690   -0.731
   1.768   -0.731
   1.847   -0.732
   1.925   -0.732
   2.003   -0.732
   2.082   -0.732
   2.160   -0.732
   2.239   -0.732
   2.317   -0.732
   2.395   -0.732
   2.474   -0.732
   2.552   -0.732
   2.630   -0.732
   2.709   -0.732
   2.787   -0.732
   2.865   -0.732
   2.944   -0.732
   3.022   -0.733
   3.100   -0.733
   3.179   -0.733
   3.257   -0.733
   3.335   -0.733
   3.414   -0.733
   3.492   -0.733
   3.571   -0.733
   3.649   -0.733
   3.727   -0.733
   3.806   -0.733
   3.884   -0.733
   3.962   -0.733
   4.041   -0.733
   4.119   -0.733
   4.197   -0.733
   4.276   -0.733
   4.354   -0.733
   4.432   -0.733
   4.511   -0.733
   4.589   -0.733
   4.667   -0.734
   4.746   -0.734
   4.824   -0.735
   4.903   -0.735
   4.981   -0.735
   5.059   -0.735
   5.138   -0.735
   5.216   -0.734
   5.294   -0.734
   5.373   -0.734
   5.451   -0.734
   5.529   -0.734
   5.608   -0.734
   5.686   -0.734
   5.764   -0.734
   5.843   -0.734
   5.921   -0.734
   5.999   -0.735
   6.078   -0.735
   6.156   -0.736
   6.235   -0.736
   6.313   -0.737
   6.391   -0.737
   6.470   -0.737
   6.548   -0.737
   6.626   -0.736
   6.705   -0.736
   6.783   -0.736
   6.861   -0.736
   6.940   -0.736
   7.018   -0.736
   7.096   -0.736
   7.175   -0.736
   7.253   -0.737
   7.331   -0.737
   7.410   -0.738
   7.488   -0.739
   7.567   -0.739
   7.645   -0.739
   7.723   -0.739
   7.802   -0.738
   7.880   -0.738
   7.958   -0.738
   8.037   -0.738
   8.115   -0.738
   8.193   -0.738
   8.272   -0.738
   8.350   -0.739
   8.428   -0.739
   8.507   -0.740
   8.585   -0.740
   8.663   -0.740
   8.742   -0.740
   8.820   -0.740
   8.899   -0.740
   8.977   -0.740
   9.055   -0.739
   9.134   -0.740
   9.212   -0.740
   9.290   -0.740
   9.369   -0.740
   9.447   -0.741
   9.525   -0.741
   9.604   -0.741
   9.682   -0.741
   9.760   -0.741
   9.839   -0.741
   9.917   -0.741
   9.995   -0.741
  10.074   -0.741
  10.152   -0.741
  10.231   -0.742
  10.309   -0.744


==> Intermediate_Field_Spectra/Spectrum_at_-0.8_T.txt <==
    Freq Spectrum
 -32.831   -0.800
 -32.754   -0.800
 -32.676   -0.800
 -32.599   -0.800
 -32.522   -0.800
 -32.445   -0.800
 -32.367   -0.800
 -32.290   -0.800
 -32.213   -0.799
 -32.136   -0.799
 -32.059   -0.800
 -31.981   -0.800
 -31.904   -0.800
 -31.827   -0.801
 -31.750   -0.801
 -31.672   -0.801
 -31.595   -0.802
 -31.518   -0.802
 -31.441   -0.802
 -31.363   -0.801
 -31.286   -0.801
 -31.209   -0.800
 -31.132   -0.800
 -31.054   -0.799
 -30.977   -0.799
 -30.900   -0.799
 -30.823   -0.799
 -30.746   -0.799
 -30.668   -0.800
 -30.591   -0.800
 -30.514   -0.801
 -30.437   -0.801
 -30.359   -0.802
 -30.282   -0.802
 -30.205   -0.802
 -30.128   -0.801
 -30.050   -0.801
 -29.973   -0.800
 -29.896   -0.799
 -29.819   -0.799
 -29.742   -0.798
 -29.664   -0.798
 -29.587   -0.798
 -29.510   -0.798
 -29.433   -0.798
 -29.355   -0.799
 -29.278   -0.800
 -29.201   -0.800
 -29.124   -0.800
 -29.046   -0.801
 -28.969   -0.801
 -28.892   -0.801
 -28.815   -0.801
 -28.738   -0.800
 -28.660   -0.799
 -28.583   -0.799
 -28.506   -0.798
 -28.429   -0.797
 -28.351   -0.797
 -28.274   -0.797
 -28.197   -0.797
 -28.120   -0.797
 -28.042   -0.797
 -27.965   -0.798
 -27.888   -0.798
 -27.811   -0.799
 -27.733   -0.800
 -27.656   -0.800
 -27.579   -0.801
 -27.502   -0.801
 -27.425   -0.800
 -27.347   -0.800
 -27.270   -0.799
 -27.193   -0.799
 -27.116   -0.798
 -27.038   -0.797
 -26.961   -0.797
 -26.884   -0.796
 -26.807   -0.796
 -26.729   -0.796
 -26.652   -0.796
 -26.575   -0.796
 -26.498   -0.797
 -26.421   -0.797
 -26.343   -0.798
 -26.266   -0.798
 -26.189   -0.799
 -26.112   -0.800
 -26.034   -0.800
 -25.957   -0.800
 -25.880   -0.800
 -25.803   -0.800
 -25.725   -0.799
 -25.648   -0.799
 -25.571   -0.798
 -25.494   -0.798
 -25.416   -0.797
 -25.339   -0.797
 -25.262   -0.797
 -25.185   -0.797
 -25.108   -0.797
 -25.030   -0.797
 -24.953   -0.797
 -24.876   -0.798
 -24.799   -0.798
 -24.721   -0.798
 -24.644   -0.798
 -24.567   -0.798
 -24.490   -0.798
 -24.412   -0.798
 -24.335   -0.798
 -24.258   -0.798
 -24.181   -0.798
 -24.104   -0.798
 -24.026   -0.798
 -23.949   -0.798
 -23.872   -0.798
 -23.795   -0.799
 -23.717   -0.799
 -23.640   -0.799
 -23.563   -0.799
 -23.486   -0.799
 -23.408   -0.799
 -23.331   -0.799
 -23.254   -0.799
 -23.177   -0.799
 -23.100   -0.799
 -23.022   -0.800
 -22.945   -0.800
 -22.868   -0.800
 -22.791   -0.800
 -22.713   -0.800
 -22.636   -0.800
 -22.559   -0.800
 -22.482   -0.800
 -22.404   -0.800
 -22.327   -0.800
 -22.250   -0.800
 -22.173   -0.800
 -22.095   -0.800
 -22.018   -0.800
 -21.941   -0.801
 -21.864   -0.801
 -21.787   -0.801
 -21.709   -0.801
 -21.632   -0.801
 -21.555   -0.801
 -21.478   -0.801
 -21.400   -0.801
 -21.323   -0.802
 -21.246   -0.802
 -21.169   -0.802
 -21.091   -0.802
 -21.014   -0.802
 -20.937   -0.802
 -20.860   -0.802
 -20.783   -0.803
 -20.705   -0.803
 -20.628   -0.803
 -20.551   -0.803
 -20.474   -0.803
 -20.396   -0.803
 -20.319   -0.803
 -20.242   -0.804
 -20.165   -0.804
 -20.087   -0.804
 -20.010   -0.804
 -19.933   -0.804
 -19.856   -0.804
 -19.779   -0.805
 -19.701   -0.805
 -19.624   -0.805
 -19.547   -0.805
 -19.470   -0.806
 -19.392   -0.806
 -19.315   -0.808
 -19.238   -0.811
 -19.161   -0.813
 -19.083   -0.816
 -19.006   -0.817
 -18.929   -0.818
 -18.852   -0.817
 -18.774   -0.817
 -18.697   -0.815
 -18.620   -0.813
 -18.543   -0.812
 -18.466   -0.812
 -18.388   -0.813
 -18.304   -0.816
 -18.220   -0.817
 -18.136   -0.818
 -18.052   -0.818
 -17.967   -0.818
 -17.883   -0.817
 -17.799   -0.814
 -17.715   -0.812
 -17.630   -0.811
 -17.546   -0.812
 -17.462   -0.814
 -17.378   -0.816
 -17.293   -0.818
 -17.209   -0.818
 -17.125   -0.819
 -17.041   -0.818
 -16.956   -0.817
 -16.872   -0.815
 -16.788   -0.813
 -16.704   -0.811
 -16.620   -0.811
 -16.535   -0.812
 -16.451   -0.815
 -16.367   -0.818
 -16.283   -0.819
 -16.198   -0.819
 -16.114   -0.819
 -16.030   -0.819
 -15.946   -0.817
 -15.861   -0.815
 -15.777   -0.812
 -15.693   -0.811
 -15.609   -0.811
 -15.524   -0.812
 -15.440   -0.814
 -15.356   -0.817
 -15.272   -0.819
 -15.187   -0.820
 -15.103   -0.821
 -15.019   -0.820
 -14.935   -0.819
 -14.850   -0.817
 -14.766   -0.814
 -14.682   -0.812
 -14.598   -0.811
 -14.514   -0.811
 -14.429   -0.812
 -14.345   -0.814
 -14.261   -0.817
 -14.177   -0.820
 -14.092   -0.821
 -14.008   -0.821
 -13.924   -0.821
 -13.840   -0.821
 -13.755   -0.819
 -13.671   -0.816
 -13.587   -0.814
 -13.503   -0.812
 -13.418   -0.811
 -13.334   -0.811
 -13.250   -0.812
 -13.166   -0.813
 -13.081   -0.815
 -12.997   -0.818
 -12.913   -0.820
 -12.829   -0.822
 -12.745   -0.822
 -12.660   -0.822
 -12.576   -0.821
 -12.492   -0.820
 -12.408   -0.817
 -12.323   -0.814
 -12.239   -0.813
 -12.155   -0.812
 -12.071   -0.812
 -11.986   -0.812
 -11.902   -0.812
 -11.818   -0.813
 -11.734   -0.815
 -11.649   -0.819
 -11.565   -0.829
 -11.481   -0.845
 -11.397   -0.869
 -11.312   -0.902
 -11.228   -0.930
 -11.144   -0.937
 -11.060   -0.925
 -10.975   -0.904
 -10.891   -0.874
 -10.807   -0.846
 -10.723   -0.828
 -10.639   -0.818
 -10.554   -0.814
 -10.470   -0.813
 -10.386   -0.813
 -10.302   -0.813
 -10.217   -0.813
 -10.133   -0.814
 -10.049   -0.815
  -9.965   -0.819
  -9.880   -0.828
  -9.796   -0.841
  -9.726   -0.852
  -9.655   -0.864
  -9.584   -0.877
  -9.513   -0.887
  -9.443   -0.889
  -9.372   -0.890
  -9.301   -0.888
  -9.230   -0.884
  -9.159   -0.873
  -9.089   -0.860
  -9.018   -0.849
  -8.947   -0.840
  -8.876   -0.835
  -8.806   -0.832
  -8.735   -0.830
  -8.664   -0.830
  -8.593   -0.830
  -8.523   -0.831
  -8.452   -0.833
  -8.381   -0.838
  -8.310   -0.846
  -8.240   -0.856
  -8.169   -0.869
  -8.098   -0.880
  -8.027   -0.885
  -7.957   -0.887
  -7.886   -0.886
  -7.815   -0.884
  -7.744   -0.876
  -7.674   -0.864
  -7.603   -0.852
  -7.532   -0.842
  -7.461   -0.836
  -7.391   -0.833
  -7.320   -0.832
  -7.249   -0.834
  -7.178   -0.837
  -7.108   -0.843
  -7.037   -0.853
  -6.966   -0.866
  -6.895   -0.878
  -6.825   -0.886
  -6.754   -0.888
  -6.683   -0.888
  -6.612   -0.886
  -6.542   -0.878
  -6.471   -0.865
  -6.400   -0.853
  -6.329   -0.843
  -6.259   -0.837
  -6.188   -0.836
  -6.117   -0.838
  -6.046   -0.845
  -5.976   -0.855
  -5.905   -0.868
  -5.834   -0.881
  -5.763   -0.889
  -5.693   -0.891
  -5.622   -0.890
  -5.551   -0.888
  -5.480   -0.878
  -5.410   -0.865
  -5.339   -0.852
  -5.268   -0.844
  -5.197   -0.841
  -5.127   -0.843
  -5.056   -0.851
  -4.985   -0.864
  -4.914   -0.879
  -4.844   -0.891
  -4.773   -0.894
  -4.702   -0.896
  -4.631   -0.893
  -4.561   -0.885
  -4.490   -0.871
  -4.419   -0.857
  -4.348   -0.848
  -4.278   -0.847
  -4.207   -0.853
  -4.136   -0.866
  -4.065   -0.881
  -3.995   -0.895
  -3.924   -0.900
  -3.853   -0.902
  -3.782   -0.899
  -3.712   -0.890
  -3.641   -0.875
  -3.570   -0.861
  -3.499   -0.854
  -3.429   -0.855
  -3.358   -0.866
  -3.287   -0.883
  -3.216   -0.899
  -3.146   -0.907
  -3.075   -0.910
  -3.004   -0.907
  -2.933   -0.897
  -2.863   -0.880
  -2.792   -0.862
  -2.721   -0.848
  -2.650   -0.839
  -2.580   -0.834
  -2.509   -0.832
  -2.438   -0.831
  -2.367   -0.831
  -2.297   -0.831
  -2.226   -0.831
  -2.155   -0.831
  -2.084   -0.831
  -2.014   -0.831
  -1.943   -0.831
  -1.872   -0.831
  -1.801   -0.831
  -1.731   -0.830
  -1.660   -0.830
  -1.589   -0.830
  -1.518   -0.830
  -1.448   -0.830
  -1.377   -0.830
  -1.306   -0.830
  -1.235   -0.830
  -1.165   -0.830
  -1.094   -0.830
  -1.023   -0.830
  -0.952   -0.830
  -0.882   -0.830
  -0.811   -0.830
  -0.740   -0.830
  -0.669   -0.830
  -0.599   -0.830
  -0.528   -0.830
  -0.457   -0.830
  -0.386   -0.830
  -0.316   -0.830
  -0.245   -0.830
  -0.174   -0.830
  -0.103   -0.830
  -0.033   -0.830
   0.042   -0.830
   0.121   -0.830
   0.199   -0.830
   0.277   -0.830
   0.356   -0.830
   0.434   -0.830
   0.512   -0.830
   0.591   -0.830
   0.669   -0.830
   0.747   -0.830
   0.826   -0.830
   0.904   -0.830
   0.982   -0.830
   1.061   -0.830
   1.139   -0.830
   1.217   -0.830
   1.296   -0.830
   1.374   -0.830
   1.452   -0.830
   1.531   -0.830
   1.609   -0.830
   1.687   -0.830
   1.766   -0.830
   1.844   -0.831
   1.922   -0.831
   2.001   -0.831
   2.079   -0.831
   2.157   -0.831
   2.236   -0.831
   2.314   -0.831
   2.392   -0.831
   2.471   -0.831
   2.549   -0.831
   2.627   -0.831
   2.706   -0.831
   2.784   -0.831
   2.862   -0.831
   2.941   -0.831
   3.019   -0.831
   3.098   -0.831
   3.176   -0.831
   3.254   -0.831
   3.333   -0.831
   3.411   -0.831
   3.489   -0.831
   3.568   -0.831
   3.646   -0.831
   3.724   -0.831
   3.803   -0.831
   3.881   -0.831
   3.959   -0.831
   4.038   -0.831
   4.116   -0.831
   4.194   -0.831
   4.273   -0.831
   4.351   -0.831
   4.429   -0.831
   4.508   -0.831
   4.586   -0.831
   4.664   -0.832
   4.743   -0.832
   4.821   -0.832
   4.899   -0.832
   4.978   -0.832
   5.056   -0.833
   5.134   -0.833
   5.213   -0.834
   5.291   -0.834
   5.369   -0.834
   5.448   -0.834
   5.526   -0.833
   5.604   -0.833
   5.683   -0.833
   5.761   -0.833
   5.839   -0.833
   5.918   -0.833
   5.996   -0.833
   6.074   -0.833
   6.153   -0.834
   6.231   -0.834
   6.309   -0.834
   6.388   -0.834
   6.466   -0.835
   6.544   -0.835
   6.623   -0.836
   6.701   -0.836
   6.779   -0.836
   6.858   -0.836
   6.936   -0.835
   7.014   -0.835
   7.093   -0.835
   7.171   -0.835
   7.249   -0.835
   7.328   -0.835
   7.406   -0.835
   7.484   -0.835
   7.563   -0.835
   7.641   -0.836
   7.719   -0.836
   7.798   -0.837
   7.876   -0.837
   7.954   -0.837
   8.033   -0.837
   8.111   -0.837
   8.190   -0.836
   8.268   -0.836
   8.346   -0.836
   8.425   -0.836
   8.503   -0.836
   8.581   -0.837
   8.660   -0.837
   8.738   -0.837
   8.816   -0.838
   8.895   -0.838
   8.973   -0.838
   9.051   -0.838
   9.130   -0.838
   9.208   -0.838
   9.286   -0.838
   9.365   -0.838
   9.443   -0.838
   9.521   -0.838
   9.600   -0.838
   9.678   -0.838
   9.756   -0.839
   9.835   -0.839
   9.913   -0.839
   9.991   -0.840
  10.070   -0.840
  10.148   -0.839
  10.226   -0.840
  10.305   -0.841


==> Intermediate_Field_Spectra/Spectrum_at_-0.9_T.txt <==
    Freq Spectrum
 -32.832   -0.900
 -32.754   -0.900
 -32.677   -0.901
 -32.600   -0.901
 -32.523   -0.901
 -32.445   -0.901
 -32.368   -0.902
 -32.291   -0.902
 -32.214   -0.903
 -32.137   -0.903
 -32.059   -0.903
 -31.982   -0.904
 -31.905   -0.904
 -31.828   -0.904
 -31.750   -0.904
 -31.673   -0.904
 -31.596   -0.904
 -31.519   -0.903
 -31.441   -0.903
 -31.364   -0.902
 -31.287   -0.902
 -31.210   -0.901
 -31.132   -0.901
 -31.055   -0.901
 -30.978   -0.900
 -30.901   -0.900
 -30.824   -0.900
 -30.746   -0.901
 -30.669   -0.901
 -30.592   -0.901
 -30.515   -0.901
 -30.437   -0.902
 -30.360   -0.902
 -30.283   -0.903
 -30.206   -0.903
 -30.128   -0.903
 -30.051   -0.903
 -29.974   -0.903
 -29.897   -0.902
 -29.820   -0.902
 -29.742   -0.901
 -29.665   -0.901
 -29.588   -0.900
 -29.511   -0.900
 -29.433   -0.900
 -29.356   -0.899
 -29.279   -0.899
 -29.202   -0.899
 -29.124   -0.899
 -29.047   -0.899
 -28.970   -0.899
 -28.893   -0.899
 -28.816   -0.899
 -28.738   -0.899
 -28.661   -0.899
 -28.584   -0.899
 -28.507   -0.899
 -28.429   -0.899
 -28.352   -0.899
 -28.275   -0.898
 -28.198   -0.898
 -28.120   -0.898
 -28.043   -0.898
 -27.966   -0.898
 -27.889   -0.898
 -27.811   -0.898
 -27.734   -0.898
 -27.657   -0.898
 -27.580   -0.898
 -27.503   -0.898
 -27.425   -0.898
 -27.348   -0.898
 -27.271   -0.898
 -27.194   -0.898
 -27.116   -0.898
 -27.039   -0.898
 -26.962   -0.898
 -26.885   -0.898
 -26.807   -0.898
 -26.730   -0.898
 -26.653   -0.898
 -26.576   -0.898
 -26.499   -0.898
 -26.421   -0.898
 -26.344   -0.898
 -26.267   -0.898
 -26.190   -0.899
 -26.112   -0.899
 -26.035   -0.899
 -25.958   -0.899
 -25.881   -0.899
 -25.803   -0.899
 -25.726   -0.899
 -25.649   -0.899
 -25.572   -0.899
 -25.495   -0.899
 -25.417   -0.899
 -25.340   -0.899
 -25.263   -0.899
 -25.186   -0.899
 -25.108   -0.899
 -25.031   -0.900
 -24.954   -0.900
 -24.877   -0.900
 -24.799   -0.900
 -24.722   -0.900
 -24.645   -0.900
 -24.568   -0.900
 -24.490   -0.900
 -24.413   -0.900
 -24.336   -0.900
 -24.259   -0.900
 -24.182   -0.900
 -24.104   -0.900
 -24.027   -0.901
 -23.950   -0.901
 -23.873   -0.901
 -23.795   -0.901
 -23.718   -0.901
 -23.641   -0.901
 -23.564   -0.901
 -23.486   -0.901
 -23.409   -0.901
 -23.332   -0.901
 -23.255   -0.901
 -23.178   -0.901
 -23.100   -0.902
 -23.023   -0.902
 -22.946   -0.902
 -22.869   -0.902
 -22.791   -0.902
 -22.714   -0.902
 -22.637   -0.902
 -22.560   -0.902
 -22.482   -0.902
 -22.405   -0.902
 -22.328   -0.902
 -22.251   -0.902
 -22.173   -0.902
 -22.096   -0.902
 -22.019   -0.902
 -21.942   -0.903
 -21.865   -0.903
 -21.787   -0.903
 -21.710   -0.903
 -21.633   -0.903
 -21.556   -0.904
 -21.478   -0.905
 -21.401   -0.907
 -21.324   -0.909
 -21.247   -0.912
 -21.169   -0.914
 -21.092   -0.915
 -21.015   -0.916
 -20.938   -0.916
 -20.861   -0.915
 -20.783   -0.914
 -20.706   -0.912
 -20.629   -0.910
 -20.552   -0.910
 -20.474   -0.911
 -20.397   -0.913
 -20.320   -0.915
 -20.243   -0.916
 -20.165   -0.917
 -20.088   -0.917
 -20.011   -0.916
 -19.934   -0.914
 -19.857   -0.912
 -19.779   -0.910
 -19.702   -0.910
 -19.625   -0.911
 -19.548   -0.913
 -19.470   -0.916
 -19.393   -0.917
 -19.316   -0.918
 -19.239   -0.918
 -19.161   -0.918
 -19.084   -0.917
 -19.007   -0.915
 -18.930   -0.913
 -18.852   -0.911
 -18.775   -0.910
 -18.698   -0.911
 -18.621   -0.914
 -18.544   -0.916
 -18.466   -0.918
 -18.389   -0.919
 -18.305   -0.920
 -18.221   -0.919
 -18.137   -0.918
 -18.052   -0.916
 -17.968   -0.914
 -17.884   -0.911
 -17.800   -0.910
 -17.716   -0.911
 -17.631   -0.912
 -17.547   -0.915
 -17.463   -0.917
 -17.379   -0.919
 -17.294   -0.920
 -17.210   -0.920
 -17.126   -0.920
 -17.042   -0.919
 -16.957   -0.917
 -16.873   -0.914
 -16.789   -0.912
 -16.705   -0.911
 -16.621   -0.911
 -16.536   -0.911
 -16.452   -0.913
 -16.368   -0.916
 -16.284   -0.919
 -16.199   -0.920
 -16.115   -0.921
 -16.031   -0.921
 -15.947   -0.921
 -15.862   -0.920
 -15.778   -0.917
 -15.694   -0.915
 -15.610   -0.913
 -15.526   -0.912
 -15.441   -0.911
 -15.357   -0.911
 -15.273   -0.912
 -15.189   -0.914
 -15.104   -0.917
 -15.020   -0.920
 -14.936   -0.922
 -14.852   -0.922
 -14.767   -0.923
 -14.683   -0.922
 -14.599   -0.921
 -14.515   -0.919
 -14.431   -0.916
 -14.346   -0.914
 -14.262   -0.913
 -14.178   -0.912
 -14.094   -0.912
 -14.009   -0.912
 -13.925   -0.913
 -13.841   -0.914
 -13.757   -0.916
 -13.672   -0.919
 -13.588   -0.922
 -13.504   -0.923
 -13.420   -0.924
 -13.336   -0.924
 -13.251   -0.923
 -13.167   -0.922
 -13.083   -0.920
 -12.999   -0.919
 -12.914   -0.921
 -12.830   -0.929
 -12.746   -0.944
 -12.662   -0.968
 -12.577   -0.994
 -12.493   -1.010
 -12.409   -1.015
 -12.325   -1.007
 -12.241   -0.987
 -12.156   -0.960
 -12.072   -0.938
 -11.988   -0.924
 -11.904   -0.917
 -11.819   -0.915
 -11.735   -0.914
 -11.651   -0.914
 -11.567   -0.914
 -11.482   -0.915
 -11.398   -0.917
 -11.314   -0.922
 -11.230   -0.933
 -11.146   -0.951
 -11.061   -0.972
 -10.977   -0.986
 -10.893   -0.991
 -10.809   -0.989
 -10.724   -0.982
 -10.640   -0.963
 -10.556   -0.943
 -10.472   -0.929
 -10.387   -0.920
 -10.303   -0.917
 -10.219   -0.916
 -10.135   -0.917
 -10.051   -0.920
  -9.966   -0.927
  -9.882   -0.940
  -9.798   -0.958
  -9.727   -0.972
  -9.656   -0.984
  -9.585   -0.993
  -9.515   -0.996
  -9.444   -0.998
  -9.373   -0.995
  -9.303   -0.990
  -9.232   -0.980
  -9.161   -0.967
  -9.090   -0.955
  -9.020   -0.946
  -8.949   -0.941
  -8.878   -0.938
  -8.807   -0.937
  -8.737   -0.939
  -8.666   -0.943
  -8.595   -0.950
  -8.524   -0.961
  -8.454   -0.974
  -8.383   -0.987
  -8.312   -0.995
  -8.241   -0.998
  -8.171   -0.998
  -8.100   -0.995
  -8.029   -0.988
  -7.959   -0.976
  -7.888   -0.963
  -7.817   -0.952
  -7.746   -0.945
  -7.676   -0.941
  -7.605   -0.942
  -7.534   -0.946
  -7.463   -0.954
  -7.393   -0.966
  -7.322   -0.980
  -7.251   -0.993
  -7.180   -0.998
  -7.110   -1.001
  -7.039   -0.999
  -6.968   -0.995
  -6.897   -0.985
  -6.827   -0.971
  -6.756   -0.958
  -6.685   -0.949
  -6.615   -0.945
  -6.544   -0.947
  -6.473   -0.955
  -6.402   -0.968
  -6.332   -0.983
  -6.261   -0.996
  -6.190   -1.002
  -6.119   -1.005
  -6.049   -1.002
  -5.978   -0.997
  -5.907   -0.985
  -5.836   -0.970
  -5.766   -0.958
  -5.695   -0.951
  -5.624   -0.952
  -5.554   -0.959
  -5.483   -0.973
  -5.412   -0.989
  -5.341   -1.002
  -5.271   -1.008
  -5.200   -1.010
  -5.129   -1.006
  -5.058   -0.998
  -4.988   -0.983
  -4.917   -0.968
  -4.846   -0.958
  -4.775   -0.957
  -4.705   -0.965
  -4.634   -0.979
  -4.563   -0.997
  -4.492   -1.011
  -4.422   -1.016
  -4.351   -1.016
  -4.280   -1.010
  -4.210   -0.996
  -4.139   -0.977
  -4.068   -0.961
  -3.997   -0.949
  -3.927   -0.942
  -3.856   -0.938
  -3.785   -0.936
  -3.714   -0.936
  -3.644   -0.936
  -3.573   -0.936
  -3.502   -0.936
  -3.431   -0.936
  -3.361   -0.936
  -3.290   -0.936
  -3.219   -0.936
  -3.148   -0.936
  -3.078   -0.936
  -3.007   -0.936
  -2.936   -0.936
  -2.866   -0.935
  -2.795   -0.936
  -2.724   -0.936
  -2.653   -0.936
  -2.583   -0.936
  -2.512   -0.936
  -2.441   -0.935
  -2.370   -0.935
  -2.300   -0.935
  -2.229   -0.935
  -2.158   -0.935
  -2.087   -0.935
  -2.017   -0.935
  -1.946   -0.935
  -1.875   -0.935
  -1.804   -0.935
  -1.734   -0.935
  -1.663   -0.935
  -1.592   -0.935
  -1.522   -0.935
  -1.451   -0.935
  -1.380   -0.935
  -1.309   -0.935
  -1.239   -0.935
  -1.168   -0.935
  -1.097   -0.935
  -1.026   -0.935
  -0.956   -0.935
  -0.885   -0.935
  -0.814   -0.935
  -0.743   -0.935
  -0.673   -0.935
  -0.602   -0.935
  -0.531   -0.935
  -0.460   -0.935
  -0.390   -0.934
  -0.319   -0.934
  -0.248   -0.934
  -0.178   -0.934
  -0.107   -0.934
  -0.036   -0.934
   0.038   -0.934
   0.117   -0.934
   0.195   -0.934
   0.273   -0.934
   0.352   -0.934
   0.430   -0.934
   0.509   -0.935
   0.587   -0.935
   0.665   -0.935
   0.744   -0.935
   0.822   -0.935
   0.900   -0.935
   0.979   -0.935
   1.057   -0.935
   1.135   -0.935
   1.214   -0.935
   1.292   -0.935
   1.370   -0.935
   1.449   -0.935
   1.527   -0.935
   1.605   -0.935
   1.684   -0.935
   1.762   -0.935
   1.841   -0.935
   1.919   -0.935
   1.997   -0.935
   2.076   -0.935
   2.154   -0.935
   2.232   -0.935
   2.311   -0.935
   2.389   -0.935
   2.467   -0.935
   2.546   -0.935
   2.624   -0.936
   2.702   -0.936
   2.781   -0.936
   2.859   -0.936
   2.937   -0.936
   3.016   -0.936
   3.094   -0.936
   3.173   -0.936
   3.251   -0.936
   3.329   -0.936
   3.408   -0.936
   3.486   -0.936
   3.564   -0.936
   3.643   -0.936
   3.721   -0.936
   3.799   -0.936
   3.878   -0.936
   3.956   -0.936
   4.034   -0.936
   4.113   -0.937
   4.191   -0.936
   4.269   -0.937
   4.348   -0.936
   4.426   -0.937
   4.504   -0.937
   4.583   -0.937
   4.661   -0.937
   4.740   -0.937
   4.818   -0.937
   4.896   -0.937
   4.975   -0.937
   5.053   -0.937
   5.131   -0.937
   5.210   -0.937
   5.288   -0.938
   5.366   -0.938
   5.445   -0.938
   5.523   -0.939
   5.601   -0.939
   5.680   -0.939
   5.758   -0.939
   5.836   -0.939
   5.915   -0.939
   5.993   -0.939
   6.072   -0.939
   6.150   -0.939
   6.228   -0.939
   6.307   -0.939
   6.385   -0.939
   6.463   -0.939
   6.542   -0.939
   6.620   -0.939
   6.698   -0.940
   6.777   -0.940
   6.855   -0.941
   6.933   -0.941
   7.012   -0.941
   7.090   -0.941
   7.168   -0.941
   7.247   -0.941
   7.325   -0.941
   7.404   -0.941
   7.482   -0.940
   7.560   -0.941
   7.639   -0.941
   7.717   -0.941
   7.795   -0.941
   7.874   -0.941
   7.952   -0.942
   8.030   -0.942
   8.109   -0.942
   8.187   -0.943
   8.265   -0.943
   8.344   -0.943
   8.422   -0.942
   8.500   -0.942
   8.579   -0.942
   8.657   -0.942
   8.736   -0.942
   8.814   -0.942
   8.892   -0.942
   8.971   -0.943
   9.049   -0.943
   9.127   -0.943
   9.206   -0.944
   9.284   -0.944
   9.362   -0.944
   9.441   -0.944
   9.519   -0.944
   9.597   -0.944
   9.676   -0.944
   9.754   -0.944
   9.832   -0.944
   9.911   -0.944
   9.989   -0.944
  10.068   -0.945
  10.146   -0.945
  10.224   -0.946
  10.303   -0.947


==> Intermediate_Field_Spectra/Spectrum_at_-1.0_T.txt <==
    Freq Spectrum
 -32.834   -1.000
 -32.756   -1.000
 -32.679   -1.000
 -32.602   -1.001
 -32.525   -1.001
 -32.447   -1.001
 -32.370   -1.001
 -32.293   -1.001
 -32.216   -1.001
 -32.138   -1.001
 -32.061   -1.001
 -31.984   -1.001
 -31.907   -1.001
 -31.829   -1.001
 -31.752   -1.001
 -31.675   -1.001
 -31.598   -1.001
 -31.520   -1.001
 -31.443   -1.001
 -31.366   -1.001
 -31.289   -1.001
 -31.212   -1.001
 -31.134   -1.001
 -31.057   -1.001
 -30.980   -1.001
 -30.903   -1.001
 -30.825   -1.001
 -30.748   -1.001
 -30.671   -1.001
 -30.594   -1.001
 -30.516   -1.000
 -30.439   -1.000
 -30.362   -1.000
 -30.285   -1.000
 -30.207   -1.000
 -30.130   -1.000
 -30.053   -1.000
 -29.976   -1.000
 -29.898   -1.000
 -29.821   -1.000
 -29.744   -1.000
 -29.667   -1.000
 -29.589   -1.000
 -29.512   -1.000
 -29.435   -1.000
 -29.358   -1.000
 -29.281   -1.000
 -29.203   -1.000
 -29.126   -1.000
 -29.049   -1.000
 -28.972   -1.000
 -28.894   -1.000
 -28.817   -1.000
 -28.740   -1.000
 -28.663   -1.000
 -28.585   -1.000
 -28.508   -1.000
 -28.431   -1.000
 -28.354   -0.999
 -28.276   -0.999
 -28.199   -0.999
 -28.122   -0.999
 -28.045   -0.999
 -27.967   -0.999
 -27.890   -0.999
 -27.813   -0.999
 -27.736   -0.999
 -27.659   -0.999
 -27.581   -0.999
 -27.504   -0.999
 -27.427   -0.999
 -27.350   -0.999
 -27.272   -0.999
 -27.195   -0.999
 -27.118   -0.999
 -27.041   -0.999
 -26.963   -0.999
 -26.886   -0.999
 -26.809   -0.999
 -26.732   -0.999
 -26.654   -0.999
 -26.577   -0.999
 -26.500   -0.999
 -26.423   -0.999
 -26.345   -0.999
 -26.268   -0.999
 -26.191   -1.000
 -26.114   -1.000
 -26.037   -1.000
 -25.959   -1.000
 -25.882   -1.000
 -25.805   -1.000
 -25.728   -1.000
 -25.650   -1.000
 -25.573   -1.000
 -25.496   -1.000
 -25.419   -1.000
 -25.341   -1.000
 -25.264   -1.000
 -25.187   -1.000
 -25.110   -1.001
 -25.032   -1.001
 -24.955   -1.001
 -24.878   -1.001
 -24.801   -1.001
 -24.723   -1.001
 -24.646   -1.001
 -24.569   -1.001
 -24.492   -1.001
 -24.414   -1.001
 -24.337   -1.001
 -24.260   -1.001
 -24.183   -1.001
 -24.106   -1.001
 -24.028   -1.001
 -23.951   -1.002
 -23.874   -1.002
 -23.797   -1.002
 -23.719   -1.002
 -23.642   -1.003
 -23.565   -1.005
 -23.488   -1.007
 -23.410   -1.010
 -23.333   -1.012
 -23.256   -1.013
 -23.179   -1.014
 -23.101   -1.015
 -23.024   -1.014
 -22.947   -1.013
 -22.870   -1.012
 -22.792   -1.010
 -22.715   -1.008
 -22.638   -1.008
 -22.561   -1.010
 -22.484   -1.012
 -22.406   -1.014
 -22.329   -1.015
 -22.252   -1.016
 -22.175   -1.015
 -22.097   -1.014
 -22.020   -1.013
 -21.943   -1.011
 -21.866   -1.009
 -21.788   -1.008
 -21.711   -1.008
 -21.634   -1.010
 -21.557   -1.013
 -21.479   -1.015
 -21.402   -1.016
 -21.325   -1.017
 -21.248   -1.017
 -21.170   -1.016
 -21.093   -1.015
 -21.016   -1.013
 -20.939   -1.010
 -20.862   -1.009
 -20.784   -1.009
 -20.707   -1.010
 -20.630   -1.012
 -20.553   -1.015
 -20.475   -1.016
 -20.398   -1.018
 -20.321   -1.018
 -20.244   -1.018
 -20.166   -1.017
 -20.089   -1.015
 -20.012   -1.013
 -19.935   -1.011
 -19.857   -1.010
 -19.780   -1.009
 -19.703   -1.011
 -19.626   -1.013
 -19.548   -1.015
 -19.471   -1.018
 -19.394   -1.019
 -19.317   -1.020
 -19.239   -1.020
 -19.162   -1.019
 -19.085   -1.018
 -19.008   -1.016
 -18.931   -1.013
 -18.853   -1.011
 -18.776   -1.010
 -18.699   -1.010
 -18.622   -1.011
 -18.544   -1.014
 -18.467   -1.016
 -18.390   -1.019
 -18.306   -1.020
 -18.222   -1.021
 -18.138   -1.021
 -18.053   -1.020
 -17.969   -1.019
 -17.885   -1.017
 -17.801   -1.015
 -17.716   -1.013
 -17.632   -1.011
 -17.548   -1.011
 -17.464   -1.011
 -17.380   -1.012
 -17.295   -1.014
 -17.211   -1.017
 -17.127   -1.019
 -17.043   -1.021
 -16.958   -1.022
 -16.874   -1.023
 -16.790   -1.022
 -16.706   -1.021
 -16.622   -1.019
 -16.537   -1.017
 -16.453   -1.014
 -16.369   -1.013
 -16.285   -1.012
 -16.200   -1.012
 -16.116   -1.012
 -16.032   -1.012
 -15.948   -1.014
 -15.864   -1.016
 -15.779   -1.019
 -15.695   -1.021
 -15.611   -1.023
 -15.527   -1.024
 -15.442   -1.024
 -15.358   -1.024
 -15.274   -1.023
 -15.190   -1.021
 -15.106   -1.018
 -15.021   -1.016
 -14.937   -1.014
 -14.853   -1.014
 -14.769   -1.014
 -14.684   -1.014
 -14.600   -1.014
 -14.516   -1.014
 -14.432   -1.014
 -14.348   -1.015
 -14.263   -1.016
 -14.179   -1.021
 -14.095   -1.032
 -14.011   -1.051
 -13.926   -1.076
 -13.842   -1.100
 -13.758   -1.113
 -13.674   -1.115
 -13.590   -1.105
 -13.505   -1.083
 -13.421   -1.057
 -13.337   -1.036
 -13.253   -1.023
 -13.168   -1.017
 -13.084   -1.015
 -13.000   -1.015
 -12.916   -1.015
 -12.832   -1.015
 -12.747   -1.017
 -12.663   -1.022
 -12.579   -1.033
 -12.495   -1.051
 -12.410   -1.072
 -12.326   -1.089
 -12.242   -1.095
 -12.158   -1.095
 -12.074   -1.086
 -11.989   -1.068
 -11.905   -1.047
 -11.821   -1.031
 -11.737   -1.022
 -11.652   -1.018
 -11.568   -1.016
 -11.484   -1.017
 -11.400   -1.021
 -11.316   -1.029
 -11.231   -1.044
 -11.147   -1.064
 -11.063   -1.082
 -10.979   -1.090
 -10.894   -1.092
 -10.810   -1.086
 -10.726   -1.073
 -10.642   -1.053
 -10.558   -1.036
 -10.473   -1.025
 -10.389   -1.020
 -10.305   -1.020
 -10.221   -1.024
 -10.136   -1.035
 -10.052   -1.051
  -9.968   -1.071
  -9.884   -1.086
  -9.799   -1.092
  -9.728   -1.096
  -9.658   -1.096
  -9.587   -1.092
  -9.516   -1.086
  -9.445   -1.074
  -9.375   -1.061
  -9.304   -1.049
  -9.233   -1.041
  -9.162   -1.036
  -9.092   -1.035
  -9.021   -1.038
  -8.950   -1.044
  -8.880   -1.054
  -8.809   -1.068
  -8.738   -1.082
  -8.667   -1.092
  -8.597   -1.097
  -8.526   -1.099
  -8.455   -1.096
  -8.384   -1.090
  -8.314   -1.078
  -8.243   -1.064
  -8.172   -1.051
  -8.101   -1.043
  -8.031   -1.040
  -7.960   -1.042
  -7.889   -1.048
  -7.818   -1.060
  -7.748   -1.075
  -7.677   -1.089
  -7.606   -1.097
  -7.536   -1.102
  -7.465   -1.102
  -7.394   -1.097
  -7.323   -1.087
  -7.253   -1.073
  -7.182   -1.059
  -7.111   -1.049
  -7.040   -1.045
  -6.970   -1.047
  -6.899   -1.056
  -6.828   -1.070
  -6.757   -1.086
  -6.687   -1.099
  -6.616   -1.105
  -6.545   -1.107
  -6.474   -1.102
  -6.404   -1.093
  -6.333   -1.078
  -6.262   -1.063
  -6.192   -1.053
  -6.121   -1.050
  -6.050   -1.056
  -5.979   -1.069
  -5.909   -1.085
  -5.838   -1.101
  -5.767   -1.109
  -5.696   -1.113
  -5.626   -1.109
  -5.555   -1.100
  -5.484   -1.084
  -5.413   -1.066
  -5.343   -1.051
  -5.272   -1.040
  -5.201   -1.035
  -5.131   -1.032
  -5.060   -1.031
  -4.989   -1.030
  -4.918   -1.030
  -4.848   -1.030
  -4.777   -1.030
  -4.706   -1.030
  -4.635   -1.030
  -4.565   -1.030
  -4.494   -1.030
  -4.423   -1.030
  -4.352   -1.030
  -4.282   -1.030
  -4.211   -1.030
  -4.140   -1.030
  -4.069   -1.030
  -3.999   -1.030
  -3.928   -1.030
  -3.857   -1.030
  -3.787   -1.030
  -3.716   -1.030
  -3.645   -1.029
  -3.574   -1.029
  -3.504   -1.029
  -3.433   -1.029
  -3.362   -1.029
  -3.291   -1.029
  -3.221   -1.029
  -3.150   -1.029
  -3.079   -1.029
  -3.008   -1.029
  -2.938   -1.029
  -2.867   -1.029
  -2.796   -1.029
  -2.725   -1.029
  -2.655   -1.029
  -2.584   -1.029
  -2.513   -1.029
  -2.443   -1.029
  -2.372   -1.029
  -2.301   -1.029
  -2.230   -1.029
  -2.160   -1.029
  -2.089   -1.029
  -2.018   -1.029
  -1.947   -1.029
  -1.877   -1.029
  -1.806   -1.029
  -1.735   -1.029
  -1.664   -1.029
  -1.594   -1.029
  -1.523   -1.029
  -1.452   -1.029
  -1.381   -1.029
  -1.311   -1.029
  -1.240   -1.029
  -1.169   -1.029
  -1.099   -1.029
  -1.028   -1.029
  -0.957   -1.029
  -0.886   -1.029
  -0.816   -1.029
  -0.745   -1.029
  -0.674   -1.029
  -0.603   -1.029
  -0.533   -1.029
  -0.462   -1.029
  -0.391   -1.029
  -0.320   -1.029
  -0.250   -1.029
  -0.179   -1.029
  -0.108   -1.029
  -0.037   -1.029
   0.037   -1.029
   0.115   -1.029
   0.193   -1.029
   0.272   -1.029
   0.350   -1.029
   0.428   -1.029
   0.507   -1.029
   0.585   -1.029
   0.663   -1.029
   0.742   -1.029
   0.820   -1.029
   0.898   -1.029
   0.977   -1.029
   1.055   -1.029
   1.133   -1.029
   1.212   -1.029
   1.290   -1.029
   1.368   -1.029
   1.447   -1.029
   1.525   -1.029
   1.603   -1.029
   1.682   -1.029
   1.760   -1.029
   1.838   -1.029
   1.917   -1.030
   1.995   -1.030
   2.073   -1.030
   2.152   -1.030
   2.230   -1.030
   2.308   -1.030
   2.387   -1.030
   2.465   -1.030
   2.543   -1.030
   2.622   -1.030
   2.700   -1.030
   2.778   -1.030
   2.857   -1.030
   2.935   -1.030
   3.013   -1.030
   3.092   -1.030
   3.170   -1.030
   3.248   -1.030
   3.327   -1.030
   3.405   -1.030
   3.483   -1.030
   3.562   -1.030
   3.640   -1.030
   3.718   -1.030
   3.797   -1.031
   3.875   -1.031
   3.953   -1.031
   4.032   -1.031
   4.110   -1.031
   4.188   -1.031
   4.267   -1.031
   4.345   -1.031
   4.423   -1.031
   4.502   -1.031
   4.580   -1.031
   4.658   -1.031
   4.737   -1.031
   4.815   -1.031
   4.893   -1.031
   4.972   -1.031
   5.050   -1.032
   5.128   -1.032
   5.207   -1.032
   5.285   -1.032
   5.363   -1.032
   5.442   -1.032
   5.520   -1.032
   5.598   -1.032
   5.677   -1.032
   5.755   -1.032
   5.833   -1.033
   5.912   -1.033
   5.990   -1.033
   6.068   -1.033
   6.147   -1.033
   6.225   -1.033
   6.303   -1.033
   6.382   -1.033
   6.460   -1.033
   6.538   -1.033
   6.617   -1.033
   6.695   -1.033
   6.773   -1.033
   6.852   -1.033
   6.930   -1.033
   7.008   -1.034
   7.087   -1.034
   7.165   -1.034
   7.243   -1.035
   7.322   -1.035
   7.400   -1.035
   7.478   -1.035
   7.557   -1.035
   7.635   -1.035
   7.713   -1.035
   7.792   -1.035
   7.870   -1.035
   7.948   -1.035
   8.027   -1.035
   8.105   -1.035
   8.183   -1.035
   8.262   -1.036
   8.340   -1.036
   8.418   -1.036
   8.497   -1.037
   8.575   -1.037
   8.653   -1.037
   8.732   -1.037
   8.810   -1.037
   8.888   -1.036
   8.967   -1.036
   9.045   -1.036
   9.123   -1.037
   9.202   -1.037
   9.280   -1.037
   9.358   -1.037
   9.437   -1.038
   9.515   -1.038
   9.593   -1.038
   9.672   -1.038
   9.750   -1.039
   9.828   -1.038
   9.907   -1.038
   9.985   -1.038
  10.063   -1.038
  10.142   -1.039
  10.220   -1.039
  10.298   -1.040
  10.377   -1.041


==> Intermediate_Field_Spectra/Spectrum_at_-1.1_T.txt <==
    Freq Spectrum
 -32.837   -1.100
 -32.759   -1.100
 -32.682   -1.101
 -32.605   -1.101
 -32.528   -1.101
 -32.450   -1.101
 -32.373   -1.101
 -32.296   -1.101
 -32.219   -1.101
 -32.141   -1.101
 -32.064   -1.101
 -31.987   -1.101
 -31.910   -1.101
 -31.832   -1.101
 -31.755   -1.101
 -31.678   -1.101
 -31.601   -1.101
 -31.523   -1.101
 -31.446   -1.101
 -31.369   -1.101
 -31.292   -1.101
 -31.214   -1.101
 -31.137   -1.101
 -31.060   -1.101
 -30.983   -1.101
 -30.905   -1.101
 -30.828   -1.101
 -30.751   -1.101
 -30.674   -1.101
 -30.596   -1.101
 -30.519   -1.101
 -30.442   -1.101
 -30.365   -1.101
 -30.287   -1.101
 -30.210   -1.101
 -30.133   -1.100
 -30.056   -1.100
 -29.978   -1.100
 -29.901   -1.100
 -29.824   -1.100
 -29.747   -1.100
 -29.669   -1.100
 -29.592   -1.100
 -29.515   -1.100
 -29.438   -1.100
 -29.360   -1.100
 -29.283   -1.100
 -29.206   -1.100
 -29.129   -1.100
 -29.051   -1.100
 -28.974   -1.100
 -28.897   -1.100
 -28.820   -1.100
 -28.742   -1.100
 -28.665   -1.100
 -28.588   -1.100
 -28.511   -1.100
 -28.433   -1.100
 -28.356   -1.099
 -28.279   -1.099
 -28.202   -1.099
 -28.124   -1.099
 -28.047   -1.099
 -27.970   -1.099
 -27.893   -1.099
 -27.815   -1.099
 -27.738   -1.099
 -27.661   -1.099
 -27.584   -1.099
 -27.506   -1.099
 -27.429   -1.099
 -27.352   -1.099
 -27.274   -1.099
 -27.197   -1.099
 -27.120   -1.099
 -27.043   -1.099
 -26.965   -1.099
 -26.888   -1.099
 -26.811   -1.099
 -26.734   -1.099
 -26.656   -1.099
 -26.579   -1.100
 -26.502   -1.100
 -26.425   -1.100
 -26.347   -1.100
 -26.270   -1.100
 -26.193   -1.101
 -26.116   -1.103
 -26.038   -1.105
 -25.961   -1.107
 -25.884   -1.109
 -25.807   -1.111
 -25.729   -1.112
 -25.652   -1.112
 -25.575   -1.112
 -25.498   -1.111
 -25.420   -1.110
 -25.343   -1.108
 -25.266   -1.106
 -25.189   -1.105
 -25.111   -1.106
 -25.034   -1.107
 -24.957   -1.109
 -24.880   -1.111
 -24.802   -1.112
 -24.725   -1.113
 -24.648   -1.113
 -24.571   -1.112
 -24.493   -1.110
 -24.416   -1.109
 -24.339   -1.107
 -24.262   -1.105
 -24.184   -1.105
 -24.107   -1.106
 -24.030   -1.108
 -23.953   -1.110
 -23.875   -1.112
 -23.798   -1.113
 -23.721   -1.114
 -23.644   -1.113
 -23.566   -1.112
 -23.489   -1.111
 -23.412   -1.109
 -23.335   -1.107
 -23.257   -1.106
 -23.180   -1.105
 -23.103   -1.106
 -23.026   -1.109
 -22.948   -1.111
 -22.871   -1.113
 -22.794   -1.114
 -22.717   -1.115
 -22.639   -1.115
 -22.562   -1.114
 -22.485   -1.113
 -22.408   -1.111
 -22.330   -1.108
 -22.253   -1.106
 -22.176   -1.106
 -22.099   -1.106
 -22.021   -1.108
 -21.944   -1.110
 -21.867   -1.112
 -21.790   -1.114
 -21.712   -1.115
 -21.635   -1.116
 -21.558   -1.116
 -21.481   -1.115
 -21.403   -1.114
 -21.326   -1.111
 -21.249   -1.109
 -21.172   -1.107
 -21.094   -1.106
 -21.017   -1.106
 -20.940   -1.108
 -20.863   -1.110
 -20.785   -1.112
 -20.708   -1.115
 -20.631   -1.116
 -20.554   -1.117
 -20.476   -1.118
 -20.399   -1.117
 -20.322   -1.116
 -20.245   -1.115
 -20.167   -1.112
 -20.090   -1.110
 -20.013   -1.108
 -19.936   -1.107
 -19.858   -1.107
 -19.781   -1.108
 -19.704   -1.110
 -19.627   -1.112
 -19.549   -1.115
 -19.472   -1.117
 -19.395   -1.118
 -19.318   -1.120
 -19.240   -1.120
 -19.163   -1.119
 -19.086   -1.117
 -19.009   -1.115
 -18.931   -1.113
 -18.854   -1.111
 -18.777   -1.110
 -18.700   -1.109
 -18.622   -1.109
 -18.545   -1.109
 -18.468   -1.110
 -18.391   -1.112
 -18.307   -1.114
 -18.223   -1.117
 -18.138   -1.119
 -18.054   -1.120
 -17.970   -1.121
 -17.886   -1.121
 -17.802   -1.120
 -17.717   -1.119
 -17.633   -1.117
 -17.549   -1.114
 -17.465   -1.112
 -17.380   -1.110
 -17.296   -1.110
 -17.212   -1.110
 -17.128   -1.110
 -17.044   -1.110
 -16.959   -1.110
 -16.875   -1.110
 -16.791   -1.110
 -16.707   -1.110
 -16.623   -1.110
 -16.538   -1.110
 -16.454   -1.110
 -16.370   -1.111
 -16.286   -1.111
 -16.201   -1.111
 -16.117   -1.111
 -16.033   -1.111
 -15.949   -1.112
 -15.865   -1.112
 -15.780   -1.114
 -15.696   -1.118
 -15.612   -1.127
 -15.528   -1.144
 -15.444   -1.168
 -15.359   -1.193
 -15.275   -1.208
 -15.191   -1.214
 -15.107   -1.207
 -15.022   -1.189
 -14.938   -1.164
 -14.854   -1.141
 -14.770   -1.126
 -14.686   -1.118
 -14.601   -1.115
 -14.517   -1.114
 -14.433   -1.114
 -14.349   -1.115
 -14.265   -1.118
 -14.180   -1.124
 -14.096   -1.137
 -14.012   -1.157
 -13.928   -1.179
 -13.843   -1.192
 -13.759   -1.199
 -13.675   -1.196
 -13.591   -1.186
 -13.507   -1.166
 -13.422   -1.145
 -13.338   -1.129
 -13.254   -1.120
 -13.170   -1.117
 -13.086   -1.116
 -13.001   -1.118
 -12.917   -1.123
 -12.833   -1.135
 -12.749   -1.153
 -12.664   -1.173
 -12.580   -1.188
 -12.496   -1.195
 -12.412   -1.193
 -12.328   -1.184
 -12.243   -1.167
 -12.159   -1.146
 -12.075   -1.131
 -11.991   -1.122
 -11.907   -1.119
 -11.822   -1.121
 -11.738   -1.128
 -11.654   -1.141
 -11.570   -1.161
 -11.485   -1.181
 -11.401   -1.191
 -11.317   -1.195
 -11.233   -1.190
 -11.149   -1.179
 -11.064   -1.159
 -10.980   -1.141
 -10.896   -1.128
 -10.812   -1.123
 -10.728   -1.125
 -10.643   -1.135
 -10.559   -1.152
 -10.475   -1.173
 -10.391   -1.189
 -10.306   -1.196
 -10.222   -1.196
 -10.138   -1.188
 -10.054   -1.171
  -9.970   -1.151
  -9.885   -1.135
  -9.801   -1.128
  -9.730   -1.123
  -9.659   -1.122
  -9.588   -1.126
  -9.518   -1.135
  -9.447   -1.147
  -9.376   -1.162
  -9.305   -1.175
  -9.235   -1.182
  -9.164   -1.187
  -9.093   -1.186
  -9.022   -1.181
  -8.952   -1.172
  -8.881   -1.159
  -8.810   -1.144
  -8.739   -1.133
  -8.669   -1.127
  -8.598   -1.127
  -8.527   -1.134
  -8.457   -1.147
  -8.386   -1.162
  -8.315   -1.177
  -8.244   -1.186
  -8.174   -1.191
  -8.103   -1.191
  -8.032   -1.185
  -7.961   -1.174
  -7.891   -1.159
  -7.820   -1.145
  -7.749   -1.135
  -7.678   -1.132
  -7.608   -1.136
  -7.537   -1.148
  -7.466   -1.164
  -7.395   -1.180
  -7.325   -1.190
  -7.254   -1.196
  -7.183   -1.196
  -7.113   -1.188
  -7.042   -1.176
  -6.971   -1.159
  -6.900   -1.143
  -6.830   -1.130
  -6.759   -1.121
  -6.688   -1.116
  -6.617   -1.114
  -6.547   -1.113
  -6.476   -1.113
  -6.405   -1.112
  -6.334   -1.112
  -6.264   -1.112
  -6.193   -1.112
  -6.122   -1.112
  -6.051   -1.112
  -5.981   -1.112
  -5.910   -1.112
  -5.839   -1.112
  -5.769   -1.112
  -5.698   -1.112
  -5.627   -1.112
  -5.556   -1.112
  -5.486   -1.112
  -5.415   -1.112
  -5.344   -1.112
  -5.273   -1.112
  -5.203   -1.112
  -5.132   -1.112
  -5.061   -1.112
  -4.990   -1.113
  -4.920   -1.113
  -4.849   -1.112
  -4.778   -1.112
  -4.707   -1.112
  -4.637   -1.112
  -4.566   -1.112
  -4.495   -1.112
  -4.425   -1.112
  -4.354   -1.112
  -4.283   -1.112
  -4.212   -1.112
  -4.142   -1.112
  -4.071   -1.112
  -4.000   -1.112
  -3.929   -1.112
  -3.859   -1.112
  -3.788   -1.112
  -3.717   -1.112
  -3.646   -1.112
  -3.576   -1.112
  -3.505   -1.112
  -3.434   -1.112
  -3.364   -1.112
  -3.293   -1.112
  -3.222   -1.112
  -3.151   -1.112
  -3.081   -1.112
  -3.010   -1.112
  -2.939   -1.112
  -2.868   -1.112
  -2.798   -1.112
  -2.727   -1.112
  -2.656   -1.112
  -2.585   -1.112
  -2.515   -1.112
  -2.444   -1.112
  -2.373   -1.112
  -2.302   -1.112
  -2.232   -1.112
  -2.161   -1.112
  -2.090   -1.112
  -2.020   -1.112
  -1.949   -1.112
  -1.878   -1.112
  -1.807   -1.112
  -1.737   -1.112
  -1.666   -1.112
  -1.595   -1.112
  -1.524   -1.112
  -1.454   -1.112
  -1.383   -1.112
  -1.312   -1.112
  -1.241   -1.112
  -1.171   -1.112
  -1.100   -1.112
  -1.029   -1.112
  -0.958   -1.112
  -0.888   -1.112
  -0.817   -1.112
  -0.746   -1.112
  -0.676   -1.112
  -0.605   -1.112
  -0.534   -1.112
  -0.463   -1.111
  -0.393   -1.111
  -0.322   -1.111
  -0.251   -1.111
  -0.180   -1.111
  -0.110   -1.111
  -0.039   -1.111
   0.035   -1.111
   0.114   -1.111
   0.192   -1.111
   0.270   -1.111
   0.349   -1.111
   0.427   -1.111
   0.505   -1.111
   0.584   -1.111
   0.662   -1.111
   0.740   -1.111
   0.818   -1.112
   0.897   -1.112
   0.975   -1.112
   1.053   -1.112
   1.132   -1.112
   1.210   -1.112
   1.288   -1.112
   1.367   -1.112
   1.445   -1.112
   1.523   -1.112
   1.602   -1.112
   1.680   -1.112
   1.758   -1.112
   1.837   -1.112
   1.915   -1.112
   1.993   -1.112
   2.072   -1.112
   2.150   -1.112
   2.228   -1.112
   2.307   -1.112
   2.385   -1.112
   2.463   -1.112
   2.542   -1.112
   2.620   -1.112
   2.698   -1.112
   2.777   -1.112
   2.855   -1.113
   2.933   -1.113
   3.012   -1.113
   3.090   -1.113
   3.168   -1.113
   3.247   -1.113
   3.325   -1.113
   3.403   -1.113
   3.482   -1.113
   3.560   -1.113
   3.638   -1.113
   3.716   -1.113
   3.795   -1.113
   3.873   -1.113
   3.951   -1.113
   4.030   -1.113
   4.108   -1.113
   4.186   -1.113
   4.265   -1.113
   4.343   -1.113
   4.421   -1.113
   4.500   -1.114
   4.578   -1.114
   4.656   -1.114
   4.735   -1.114
   4.813   -1.114
   4.891   -1.114
   4.970   -1.114
   5.048   -1.114
   5.126   -1.114
   5.205   -1.114
   5.283   -1.114
   5.361   -1.114
   5.440   -1.114
   5.518   -1.115
   5.596   -1.115
   5.675   -1.115
   5.753   -1.115
   5.831   -1.115
   5.910   -1.115
   5.988   -1.115
   6.066   -1.115
   6.145   -1.116
   6.223   -1.116
   6.301   -1.116
   6.380   -1.116
   6.458   -1.117
   6.536   -1.117
   6.614   -1.117
   6.693   -1.117
   6.771   -1.117
   6.849   -1.116
   6.928   -1.116
   7.006   -1.117
   7.084   -1.117
   7.163   -1.117
   7.241   -1.117
   7.319   -1.117
   7.398   -1.117
   7.476   -1.117
   7.554   -1.118
   7.633   -1.118
   7.711   -1.119
   7.789   -1.119
   7.868   -1.119
   7.946   -1.119
   8.024   -1.119
   8.103   -1.118
   8.181   -1.118
   8.259   -1.118
   8.338   -1.118
   8.416   -1.119
   8.494   -1.119
   8.573   -1.119
   8.651   -1.119
   8.729   -1.119
   8.808   -1.120
   8.886   -1.120
   8.964   -1.120
   9.043   -1.121
   9.121   -1.120
   9.199   -1.120
   9.277   -1.120
   9.356   -1.120
   9.434   -1.120
   9.512   -1.120
   9.591   -1.120
   9.669   -1.121
   9.747   -1.121
   9.826   -1.121
   9.904   -1.122
   9.982   -1.122
  10.061   -1.122
  10.139   -1.123
  10.217   -1.123
  10.296   -1.124
  10.374   -1.124


==> Intermediate_Field_Spectra/Spectrum_at_-1.2_T.txt <==
    Freq Spectrum
 -32.837   -1.200
 -32.759   -1.200
 -32.682   -1.201
 -32.605   -1.201
 -32.528   -1.201
 -32.450   -1.201
 -32.373   -1.201
 -32.296   -1.201
 -32.219   -1.201
 -32.141   -1.201
 -32.064   -1.201
 -31.987   -1.201
 -31.910   -1.201
 -31.833   -1.201
 -31.755   -1.201
 -31.678   -1.201
 -31.601   -1.201
 -31.524   -1.201
 -31.446   -1.201
 -31.369   -1.201
 -31.292   -1.201
 -31.215   -1.201
 -31.137   -1.201
 -31.060   -1.201
 -30.983   -1.201
 -30.906   -1.200
 -30.828   -1.200
 -30.751   -1.200
 -30.674   -1.200
 -30.597   -1.200
 -30.519   -1.200
 -30.442   -1.200
 -30.365   -1.200
 -30.288   -1.200
 -30.210   -1.200
 -30.133   -1.200
 -30.056   -1.200
 -29.979   -1.200
 -29.902   -1.200
 -29.824   -1.200
 -29.747   -1.200
 -29.670   -1.200
 -29.593   -1.200
 -29.515   -1.200
 -29.438   -1.200
 -29.361   -1.200
 -29.284   -1.200
 -29.206   -1.200
 -29.129   -1.200
 -29.052   -1.200
 -28.975   -1.200
 -28.897   -1.200
 -28.820   -1.200
 -28.743   -1.200
 -28.666   -1.201
 -28.588   -1.202
 -28.511   -1.204
 -28.434   -1.207
 -28.357   -1.209
 -28.280   -1.210
 -28.202   -1.211
 -28.125   -1.212
 -28.048   -1.212
 -27.971   -1.211
 -27.893   -1.209
 -27.816   -1.208
 -27.739   -1.207
 -27.662   -1.205
 -27.584   -1.204
 -27.507   -1.205
 -27.430   -1.207
 -27.353   -1.208
 -27.275   -1.209
 -27.198   -1.211
 -27.121   -1.212
 -27.044   -1.212
 -26.966   -1.211
 -26.889   -1.209
 -26.812   -1.208
 -26.735   -1.206
 -26.658   -1.204
 -26.580   -1.204
 -26.503   -1.204
 -26.426   -1.205
 -26.349   -1.207
 -26.271   -1.209
 -26.194   -1.210
 -26.117   -1.211
 -26.040   -1.212
 -25.962   -1.211
 -25.885   -1.210
 -25.808   -1.209
 -25.731   -1.207
 -25.653   -1.205
 -25.576   -1.203
 -25.499   -1.203
 -25.422   -1.204
 -25.344   -1.205
 -25.267   -1.208
 -25.190   -1.209
 -25.113   -1.211
 -25.035   -1.212
 -24.958   -1.213
 -24.881   -1.212
 -24.804   -1.211
 -24.727   -1.209
 -24.649   -1.208
 -24.572   -1.205
 -24.495   -1.204
 -24.418   -1.203
 -24.340   -1.204
 -24.263   -1.205
 -24.186   -1.208
 -24.109   -1.210
 -24.031   -1.211
 -23.954   -1.213
 -23.877   -1.214
 -23.800   -1.213
 -23.722   -1.212
 -23.645   -1.211
 -23.568   -1.209
 -23.491   -1.207
 -23.413   -1.205
 -23.336   -1.204
 -23.259   -1.203
 -23.182   -1.204
 -23.105   -1.206
 -23.027   -1.208
 -22.950   -1.211
 -22.873   -1.212
 -22.796   -1.214
 -22.718   -1.215
 -22.641   -1.215
 -22.564   -1.214
 -22.487   -1.212
 -22.409   -1.211
 -22.332   -1.208
 -22.255   -1.206
 -22.178   -1.205
 -22.100   -1.204
 -22.023   -1.204
 -21.946   -1.205
 -21.869   -1.207
 -21.791   -1.210
 -21.714   -1.212
 -21.637   -1.214
 -21.560   -1.215
 -21.483   -1.216
 -21.405   -1.216
 -21.328   -1.215
 -21.251   -1.214
 -21.174   -1.212
 -21.096   -1.210
 -21.019   -1.207
 -20.942   -1.206
 -20.865   -1.205
 -20.787   -1.205
 -20.710   -1.206
 -20.633   -1.207
 -20.556   -1.209
 -20.478   -1.211
 -20.401   -1.214
 -20.324   -1.215
 -20.247   -1.217
 -20.169   -1.218
 -20.092   -1.218
 -20.015   -1.217
 -19.938   -1.216
 -19.860   -1.214
 -19.783   -1.212
 -19.706   -1.209
 -19.629   -1.208
 -19.552   -1.207
 -19.474   -1.207
 -19.397   -1.206
 -19.320   -1.206
 -19.243   -1.207
 -19.165   -1.207
 -19.088   -1.207
 -19.011   -1.207
 -18.934   -1.207
 -18.856   -1.207
 -18.779   -1.207
 -18.702   -1.207
 -18.625   -1.207
 -18.547   -1.207
 -18.470   -1.207
 -18.393   -1.207
 -18.309   -1.207
 -18.225   -1.208
 -18.141   -1.208
 -18.057   -1.208
 -17.972   -1.208
 -17.888   -1.208
 -17.804   -1.208
 -17.720   -1.208
 -17.636   -1.208
 -17.551   -1.208
 -17.467   -1.209
 -17.383   -1.209
 -17.299   -1.209
 -17.214   -1.210
 -17.130   -1.213
 -17.046   -1.220
 -16.962   -1.234
 -16.877   -1.256
 -16.793   -1.280
 -16.709   -1.300
 -16.625   -1.311
 -16.541   -1.309
 -16.456   -1.296
 -16.372   -1.273
 -16.288   -1.248
 -16.204   -1.229
 -16.119   -1.218
 -16.035   -1.213
 -15.951   -1.211
 -15.867   -1.211
 -15.782   -1.212
 -15.698   -1.214
 -15.614   -1.221
 -15.530   -1.234
 -15.445   -1.254
 -15.361   -1.276
 -15.277   -1.291
 -15.193   -1.300
 -15.109   -1.297
 -15.024   -1.287
 -14.940   -1.268
 -14.856   -1.246
 -14.772   -1.229
 -14.687   -1.219
 -14.603   -1.215
 -14.519   -1.214
 -14.435   -1.216
 -14.350   -1.222
 -14.266   -1.234
 -14.182   -1.252
 -14.098   -1.273
 -14.014   -1.288
 -13.929   -1.296
 -13.845   -1.295
 -13.761   -1.285
 -13.677   -1.268
 -13.592   -1.247
 -13.508   -1.230
 -13.424   -1.221
 -13.340   -1.217
 -13.255   -1.219
 -13.171   -1.226
 -13.087   -1.240
 -13.003   -1.260
 -12.919   -1.280
 -12.834   -1.291
 -12.750   -1.297
 -12.666   -1.292
 -12.582   -1.280
 -12.497   -1.260
 -12.413   -1.241
 -12.329   -1.227
 -12.245   -1.221
 -12.160   -1.223
 -12.076   -1.232
 -11.992   -1.249
 -11.908   -1.270
 -11.824   -1.287
 -11.739   -1.296
 -11.655   -1.297
 -11.571   -1.289
 -11.487   -1.273
 -11.402   -1.252
 -11.318   -1.235
 -11.234   -1.226
 -11.150   -1.227
 -11.065   -1.238
 -10.981   -1.256
 -10.897   -1.278
 -10.813   -1.293
 -10.729   -1.301
 -10.644   -1.299
 -10.560   -1.288
 -10.476   -1.269
 -10.392   -1.248
 -10.307   -1.234
 -10.223   -1.231
 -10.139   -1.240
 -10.055   -1.258
  -9.970   -1.280
  -9.886   -1.296
  -9.802   -1.305
  -9.730   -1.311
  -9.660   -1.311
  -9.589   -1.306
  -9.518   -1.297
  -9.448   -1.283
  -9.377   -1.268
  -9.306   -1.256
  -9.235   -1.250
  -9.165   -1.251
  -9.094   -1.258
  -9.023   -1.271
  -8.953   -1.286
  -8.882   -1.301
  -8.811   -1.311
  -8.740   -1.316
  -8.670   -1.315
  -8.599   -1.307
  -8.528   -1.294
  -8.458   -1.277
  -8.387   -1.261
  -8.316   -1.248
  -8.245   -1.239
  -8.175   -1.235
  -8.104   -1.232
  -8.033   -1.231
  -7.962   -1.231
  -7.892   -1.231
  -7.821   -1.231
  -7.750   -1.231
  -7.680   -1.230
  -7.609   -1.230
  -7.538   -1.230
  -7.467   -1.230
  -7.397   -1.230
  -7.326   -1.230
  -7.255   -1.230
  -7.185   -1.230
  -7.114   -1.230
  -7.043   -1.230
  -6.972   -1.230
  -6.902   -1.230
  -6.831   -1.230
  -6.760   -1.230
  -6.689   -1.230
  -6.619   -1.230
  -6.548   -1.230
  -6.477   -1.230
  -6.407   -1.230
  -6.336   -1.230
  -6.265   -1.230
  -6.194   -1.230
  -6.124   -1.230
  -6.053   -1.230
  -5.982   -1.230
  -5.912   -1.230
  -5.841   -1.230
  -5.770   -1.230
  -5.699   -1.230
  -5.629   -1.230
  -5.558   -1.230
  -5.487   -1.230
  -5.417   -1.230
  -5.346   -1.230
  -5.275   -1.230
  -5.204   -1.230
  -5.134   -1.230
  -5.063   -1.230
  -4.992   -1.230
  -4.921   -1.230
  -4.851   -1.230
  -4.780   -1.230
  -4.709   -1.230
  -4.639   -1.230
  -4.568   -1.230
  -4.497   -1.230
  -4.426   -1.229
  -4.356   -1.229
  -4.285   -1.229
  -4.214   -1.229
  -4.144   -1.229
  -4.073   -1.229
  -4.002   -1.229
  -3.931   -1.229
  -3.861   -1.229
  -3.790   -1.229
  -3.719   -1.229
  -3.648   -1.229
  -3.578   -1.229
  -3.507   -1.229
  -3.436   -1.229
  -3.366   -1.229
  -3.295   -1.229
  -3.224   -1.229
  -3.153   -1.229
  -3.083   -1.229
  -3.012   -1.229
  -2.941   -1.229
  -2.871   -1.229
  -2.800   -1.229
  -2.729   -1.229
  -2.658   -1.229
  -2.588   -1.229
  -2.517   -1.229
  -2.446   -1.229
  -2.376   -1.228
  -2.305   -1.229
  -2.234   -1.228
  -2.163   -1.228
  -2.093   -1.228
  -2.022   -1.228
  -1.951   -1.228
  -1.880   -1.228
  -1.810   -1.228
  -1.739   -1.228
  -1.668   -1.228
  -1.598   -1.228
  -1.527   -1.228
  -1.456   -1.228
  -1.385   -1.228
  -1.315   -1.228
  -1.244   -1.228
  -1.173   -1.228
  -1.103   -1.228
  -1.032   -1.228
  -0.961   -1.228
  -0.890   -1.228
  -0.820   -1.228
  -0.749   -1.228
  -0.678   -1.228
  -0.607   -1.228
  -0.537   -1.228
  -0.466   -1.228
  -0.395   -1.228
  -0.325   -1.228
  -0.254   -1.228
  -0.183   -1.228
  -0.112   -1.228
  -0.042   -1.228
   0.032   -1.228
   0.110   -1.228
   0.189   -1.228
   0.267   -1.228
   0.345   -1.228
   0.424   -1.228
   0.502   -1.228
   0.580   -1.228
   0.659   -1.228
   0.737   -1.228
   0.815   -1.228
   0.894   -1.228
   0.972   -1.228
   1.050   -1.228
   1.129   -1.228
   1.207   -1.228
   1.285   -1.228
   1.363   -1.228
   1.442   -1.228
   1.520   -1.228
   1.598   -1.228
   1.677   -1.229
   1.755   -1.229
   1.833   -1.229
   1.912   -1.229
   1.990   -1.229
   2.068   -1.229
   2.147   -1.229
   2.225   -1.229
   2.303   -1.229
   2.382   -1.229
   2.460   -1.229
   2.538   -1.229
   2.617   -1.229
   2.695   -1.229
   2.773   -1.229
   2.852   -1.229
   2.930   -1.229
   3.008   -1.229
   3.086   -1.229
   3.165   -1.229
   3.243   -1.229
   3.321   -1.229
   3.400   -1.230
   3.478   -1.230
   3.556   -1.230
   3.635   -1.230
   3.713   -1.230
   3.791   -1.230
   3.870   -1.230
   3.948   -1.230
   4.026   -1.230
   4.105   -1.230
   4.183   -1.230
   4.261   -1.230
   4.340   -1.231
   4.418   -1.231
   4.496   -1.231
   4.574   -1.231
   4.653   -1.231
   4.731   -1.231
   4.809   -1.231
   4.888   -1.231
   4.966   -1.231
   5.044   -1.231
   5.123   -1.232
   5.201   -1.232
   5.279   -1.232
   5.358   -1.232
   5.436   -1.232
   5.514   -1.232
   5.593   -1.233
   5.671   -1.233
   5.749   -1.233
   5.828   -1.233
   5.906   -1.233
   5.984   -1.233
   6.063   -1.233
   6.141   -1.234
   6.219   -1.234
   6.297   -1.234
   6.376   -1.234
   6.454   -1.234
   6.532   -1.234
   6.611   -1.235
   6.689   -1.235
   6.767   -1.235
   6.846   -1.236
   6.924   -1.236
   7.002   -1.236
   7.081   -1.236
   7.159   -1.236
   7.237   -1.236
   7.316   -1.236
   7.394   -1.236
   7.472   -1.236
   7.551   -1.236
   7.629   -1.236
   7.707   -1.237
   7.785   -1.237
   7.864   -1.237
   7.942   -1.237
   8.020   -1.238
   8.099   -1.238
   8.177   -1.238
   8.255   -1.238
   8.334   -1.238
   8.412   -1.238
   8.490   -1.238
   8.569   -1.238
   8.647   -1.238
   8.725   -1.238
   8.804   -1.239
   8.882   -1.239
   8.960   -1.239
   9.039   -1.239
   9.117   -1.239
   9.195   -1.240
   9.274   -1.240
   9.352   -1.240
   9.430   -1.241
   9.508   -1.241
   9.587   -1.241
   9.665   -1.240
   9.743   -1.240
   9.822   -1.241
   9.900   -1.241
   9.978   -1.241
  10.057   -1.241
  10.135   -1.241
  10.213   -1.242
  10.292   -1.242
  10.370   -1.243


==> Intermediate_Field_Spectra/Spectrum_at_-1.3_T.txt <==
    Freq Spectrum
 -32.838   -1.300
 -32.761   -1.300
 -32.683   -1.301
 -32.606   -1.301
 -32.529   -1.301
 -32.452   -1.301
 -32.374   -1.301
 -32.297   -1.301
 -32.220   -1.301
 -32.143   -1.301
 -32.065   -1.301
 -31.988   -1.301
 -31.911   -1.301
 -31.834   -1.301
 -31.756   -1.301
 -31.679   -1.301
 -31.602   -1.302
 -31.525   -1.302
 -31.447   -1.303
 -31.370   -1.304
 -31.293   -1.306
 -31.216   -1.308
 -31.138   -1.310
 -31.061   -1.311
 -30.984   -1.312
 -30.907   -1.313
 -30.829   -1.314
 -30.752   -1.314
 -30.675   -1.313
 -30.598   -1.311
 -30.520   -1.310
 -30.443   -1.309
 -30.366   -1.307
 -30.289   -1.306
 -30.211   -1.307
 -30.134   -1.308
 -30.057   -1.309
 -29.980   -1.310
 -29.902   -1.311
 -29.825   -1.312
 -29.748   -1.313
 -29.671   -1.313
 -29.593   -1.312
 -29.516   -1.310
 -29.439   -1.309
 -29.362   -1.308
 -29.284   -1.306
 -29.207   -1.305
 -29.130   -1.305
 -29.053   -1.306
 -28.976   -1.307
 -28.898   -1.309
 -28.821   -1.310
 -28.744   -1.311
 -28.667   -1.312
 -28.589   -1.313
 -28.512   -1.312
 -28.435   -1.310
 -28.358   -1.309
 -28.280   -1.307
 -28.203   -1.305
 -28.126   -1.304
 -28.049   -1.303
 -27.971   -1.303
 -27.894   -1.305
 -27.817   -1.307
 -27.740   -1.308
 -27.662   -1.310
 -27.585   -1.311
 -27.508   -1.312
 -27.431   -1.312
 -27.353   -1.310
 -27.276   -1.309
 -27.199   -1.308
 -27.122   -1.306
 -27.044   -1.304
 -26.967   -1.302
 -26.890   -1.302
 -26.813   -1.303
 -26.735   -1.304
 -26.658   -1.306
 -26.581   -1.308
 -26.504   -1.309
 -26.426   -1.311
 -26.349   -1.312
 -26.272   -1.312
 -26.195   -1.311
 -26.117   -1.309
 -26.040   -1.308
 -25.963   -1.306
 -25.886   -1.304
 -25.808   -1.302
 -25.731   -1.302
 -25.654   -1.302
 -25.577   -1.303
 -25.499   -1.305
 -25.422   -1.308
 -25.345   -1.310
 -25.268   -1.311
 -25.191   -1.312
 -25.113   -1.313
 -25.036   -1.313
 -24.959   -1.312
 -24.882   -1.310
 -24.804   -1.309
 -24.727   -1.307
 -24.650   -1.305
 -24.573   -1.303
 -24.495   -1.302
 -24.418   -1.302
 -24.341   -1.303
 -24.264   -1.305
 -24.186   -1.308
 -24.109   -1.310
 -24.032   -1.311
 -23.955   -1.313
 -23.877   -1.314
 -23.800   -1.314
 -23.723   -1.314
 -23.646   -1.312
 -23.568   -1.311
 -23.491   -1.309
 -23.414   -1.307
 -23.337   -1.305
 -23.259   -1.304
 -23.182   -1.303
 -23.105   -1.303
 -23.028   -1.304
 -22.950   -1.306
 -22.873   -1.308
 -22.796   -1.310
 -22.719   -1.312
 -22.641   -1.314
 -22.564   -1.315
 -22.487   -1.316
 -22.410   -1.316
 -22.332   -1.314
 -22.255   -1.313
 -22.178   -1.311
 -22.101   -1.309
 -22.023   -1.307
 -21.946   -1.305
 -21.869   -1.304
 -21.792   -1.304
 -21.714   -1.304
 -21.637   -1.304
 -21.560   -1.304
 -21.483   -1.304
 -21.406   -1.304
 -21.328   -1.305
 -21.251   -1.305
 -21.174   -1.305
 -21.097   -1.305
 -21.019   -1.305
 -20.942   -1.305
 -20.865   -1.305
 -20.788   -1.306
 -20.710   -1.306
 -20.633   -1.306
 -20.556   -1.306
 -20.479   -1.306
 -20.401   -1.306
 -20.324   -1.307
 -20.247   -1.307
 -20.170   -1.307
 -20.092   -1.307
 -20.015   -1.307
 -19.938   -1.307
 -19.861   -1.307
 -19.783   -1.307
 -19.706   -1.308
 -19.629   -1.308
 -19.552   -1.308
 -19.474   -1.308
 -19.397   -1.308
 -19.320   -1.308
 -19.243   -1.308
 -19.165   -1.308
 -19.088   -1.309
 -19.011   -1.309
 -18.934   -1.309
 -18.856   -1.309
 -18.779   -1.309
 -18.702   -1.310
 -18.625   -1.313
 -18.547   -1.319
 -18.470   -1.331
 -18.393   -1.352
 -18.309   -1.376
 -18.225   -1.397
 -18.141   -1.409
 -18.057   -1.411
 -17.973   -1.400
 -17.888   -1.380
 -17.804   -1.356
 -17.720   -1.335
 -17.636   -1.322
 -17.551   -1.315
 -17.467   -1.312
 -17.383   -1.311
 -17.299   -1.312
 -17.215   -1.315
 -17.130   -1.322
 -17.046   -1.336
 -16.962   -1.355
 -16.878   -1.377
 -16.794   -1.392
 -16.709   -1.401
 -16.625   -1.400
 -16.541   -1.389
 -16.457   -1.371
 -16.372   -1.349
 -16.288   -1.331
 -16.204   -1.320
 -16.120   -1.315
 -16.036   -1.315
 -15.951   -1.317
 -15.867   -1.323
 -15.783   -1.336
 -15.699   -1.355
 -15.615   -1.376
 -15.530   -1.390
 -15.446   -1.399
 -15.362   -1.397
 -15.278   -1.387
 -15.193   -1.370
 -15.109   -1.349
 -15.025   -1.332
 -14.941   -1.322
 -14.857   -1.318
 -14.772   -1.320
 -14.688   -1.327
 -14.604   -1.341
 -14.520   -1.361
 -14.436   -1.381
 -14.351   -1.393
 -14.267   -1.400
 -14.183   -1.395
 -14.099   -1.383
 -14.014   -1.364
 -13.930   -1.344
 -13.846   -1.330
 -13.762   -1.323
 -13.678   -1.323
 -13.593   -1.332
 -13.509   -1.348
 -13.425   -1.369
 -13.341   -1.387
 -13.256   -1.398
 -13.172   -1.401
 -13.088   -1.393
 -13.004   -1.379
 -12.920   -1.358
 -12.835   -1.340
 -12.751   -1.328
 -12.667   -1.327
 -12.583   -1.335
 -12.499   -1.352
 -12.414   -1.373
 -12.330   -1.391
 -12.246   -1.401
 -12.162   -1.402
 -12.077   -1.393
 -11.993   -1.377
 -11.909   -1.356
 -11.825   -1.339
 -11.741   -1.331
 -11.656   -1.335
 -11.572   -1.350
 -11.488   -1.372
 -11.404   -1.391
 -11.320   -1.403
 -11.235   -1.406
 -11.151   -1.398
 -11.067   -1.382
 -10.983   -1.361
 -10.898   -1.343
 -10.814   -1.336
 -10.730   -1.343
 -10.646   -1.360
 -10.562   -1.383
 -10.477   -1.400
 -10.393   -1.410
 -10.309   -1.408
 -10.225   -1.395
 -10.141   -1.375
 -10.056   -1.352
  -9.972   -1.334
  -9.888   -1.324
  -9.804   -1.319
  -9.732   -1.316
  -9.661   -1.315
  -9.591   -1.314
  -9.520   -1.314
  -9.449   -1.314
  -9.378   -1.314
  -9.308   -1.314
  -9.237   -1.314
  -9.166   -1.314
  -9.096   -1.314
  -9.025   -1.314
  -8.954   -1.314
  -8.883   -1.314
  -8.813   -1.314
  -8.742   -1.314
  -8.671   -1.314
  -8.601   -1.314
  -8.530   -1.314
  -8.459   -1.314
  -8.389   -1.314
  -8.318   -1.314
  -8.247   -1.314
  -8.176   -1.314
  -8.106   -1.314
  -8.035   -1.314
  -7.964   -1.314
  -7.894   -1.314
  -7.823   -1.314
  -7.752   -1.314
  -7.681   -1.314
  -7.611   -1.314
  -7.540   -1.314
  -7.469   -1.314
  -7.399   -1.314
  -7.328   -1.314
  -7.257   -1.314
  -7.187   -1.314
  -7.116   -1.314
  -7.045   -1.314
  -6.974   -1.314
  -6.904   -1.314
  -6.833   -1.314
  -6.762   -1.314
  -6.692   -1.314
  -6.621   -1.314
  -6.550   -1.314
  -6.479   -1.314
  -6.409   -1.314
  -6.338   -1.314
  -6.267   -1.314
  -6.197   -1.314
  -6.126   -1.314
  -6.055   -1.314
  -5.985   -1.314
  -5.914   -1.314
  -5.843   -1.314
  -5.772   -1.314
  -5.702   -1.314
  -5.631   -1.313
  -5.560   -1.313
  -5.490   -1.313
  -5.419   -1.313
  -5.348   -1.313
  -5.277   -1.313
  -5.207   -1.313
  -5.136   -1.313
  -5.065   -1.313
  -4.995   -1.313
  -4.924   -1.313
  -4.853   -1.313
  -4.783   -1.313
  -4.712   -1.313
  -4.641   -1.313
  -4.570   -1.313
  -4.500   -1.313
  -4.429   -1.313
  -4.358   -1.313
  -4.288   -1.313
  -4.217   -1.313
  -4.146   -1.313
  -4.075   -1.313
  -4.005   -1.313
  -3.934   -1.313
  -3.863   -1.313
  -3.793   -1.313
  -3.722   -1.313
  -3.651   -1.313
  -3.581   -1.312
  -3.510   -1.312
  -3.439   -1.313
  -3.368   -1.313
  -3.298   -1.313
  -3.227   -1.313
  -3.156   -1.313
  -3.086   -1.313
  -3.015   -1.313
  -2.944   -1.313
  -2.873   -1.313
  -2.803   -1.312
  -2.732   -1.312
  -2.661   -1.312
  -2.591   -1.312
  -2.520   -1.312
  -2.449   -1.312
  -2.379   -1.312
  -2.308   -1.312
  -2.237   -1.312
  -2.166   -1.312
  -2.096   -1.312
  -2.025   -1.312
  -1.954   -1.312
  -1.884   -1.312
  -1.813   -1.312
  -1.742   -1.312
  -1.671   -1.312
  -1.601   -1.312
  -1.530   -1.312
  -1.459   -1.312
  -1.389   -1.312
  -1.318   -1.312
  -1.247   -1.312
  -1.177   -1.312
  -1.106   -1.312
  -1.035   -1.312
  -0.964   -1.312
  -0.894   -1.312
  -0.823   -1.312
  -0.752   -1.311
  -0.682   -1.311
  -0.611   -1.311
  -0.540   -1.311
  -0.469   -1.311
  -0.399   -1.311
  -0.328   -1.311
  -0.257   -1.311
  -0.187   -1.311
  -0.116   -1.312
  -0.045   -1.312
   0.028   -1.312
   0.107   -1.312
   0.185   -1.312
   0.263   -1.312
   0.341   -1.312
   0.420   -1.312
   0.498   -1.312
   0.576   -1.312
   0.655   -1.312
   0.733   -1.312
   0.811   -1.312
   0.890   -1.312
   0.968   -1.312
   1.046   -1.312
   1.125   -1.312
   1.203   -1.312
   1.281   -1.312
   1.360   -1.312
   1.438   -1.312
   1.516   -1.312
   1.595   -1.312
   1.673   -1.312
   1.751   -1.312
   1.829   -1.312
   1.908   -1.312
   1.986   -1.312
   2.064   -1.312
   2.143   -1.313
   2.221   -1.313
   2.299   -1.313
   2.378   -1.313
   2.456   -1.313
   2.534   -1.313
   2.613   -1.313
   2.691   -1.313
   2.769   -1.313
   2.848   -1.313
   2.926   -1.313
   3.004   -1.313
   3.083   -1.313
   3.161   -1.313
   3.239   -1.313
   3.318   -1.313
   3.396   -1.314
   3.474   -1.314
   3.552   -1.314
   3.631   -1.314
   3.709   -1.314
   3.787   -1.314
   3.866   -1.314
   3.944   -1.314
   4.022   -1.314
   4.101   -1.314
   4.179   -1.314
   4.257   -1.314
   4.336   -1.314
   4.414   -1.314
   4.492   -1.315
   4.571   -1.315
   4.649   -1.315
   4.727   -1.315
   4.806   -1.315
   4.884   -1.315
   4.962   -1.315
   5.040   -1.315
   5.119   -1.315
   5.197   -1.316
   5.275   -1.316
   5.354   -1.316
   5.432   -1.316
   5.510   -1.316
   5.589   -1.316
   5.667   -1.316
   5.745   -1.317
   5.824   -1.317
   5.902   -1.317
   5.980   -1.317
   6.059   -1.317
   6.137   -1.317
   6.215   -1.318
   6.294   -1.318
   6.372   -1.318
   6.450   -1.318
   6.529   -1.318
   6.607   -1.318
   6.685   -1.318
   6.763   -1.319
   6.842   -1.319
   6.920   -1.319
   6.998   -1.319
   7.077   -1.319
   7.155   -1.320
   7.233   -1.320
   7.312   -1.320
   7.390   -1.320
   7.468   -1.321
   7.547   -1.321
   7.625   -1.321
   7.703   -1.321
   7.782   -1.321
   7.860   -1.321
   7.938   -1.321
   8.017   -1.321
   8.095   -1.321
   8.173   -1.322
   8.251   -1.322
   8.330   -1.322
   8.408   -1.322
   8.486   -1.323
   8.565   -1.323
   8.643   -1.323
   8.721   -1.323
   8.800   -1.323
   8.878   -1.323
   8.956   -1.323
   9.035   -1.323
   9.113   -1.323
   9.191   -1.324
   9.270   -1.324
   9.348   -1.324
   9.426   -1.324
   9.505   -1.324
   9.583   -1.325
   9.661   -1.325
   9.740   -1.326
   9.818   -1.326
   9.896   -1.326
   9.974   -1.326
  10.053   -1.326
  10.131   -1.326
  10.209   -1.326
  10.288   -1.326
  10.366   -1.327


==> Intermediate_Field_Spectra/Spectrum_at_-1.4_T.txt <==
    Freq Spectrum
 -32.840   -1.400
 -32.763   -1.400
 -32.686   -1.400
 -32.609   -1.399
 -32.531   -1.398
 -32.454   -1.397
 -32.377   -1.396
 -32.300   -1.395
 -32.222   -1.393
 -32.145   -1.393
 -32.068   -1.393
 -31.991   -1.394
 -31.913   -1.395
 -31.836   -1.397
 -31.759   -1.398
 -31.682   -1.399
 -31.604   -1.400
 -31.527   -1.401
 -31.450   -1.401
 -31.373   -1.400
 -31.295   -1.398
 -31.218   -1.397
 -31.141   -1.396
 -31.064   -1.394
 -30.986   -1.392
 -30.909   -1.392
 -30.832   -1.392
 -30.755   -1.393
 -30.677   -1.395
 -30.600   -1.396
 -30.523   -1.397
 -30.446   -1.399
 -30.368   -1.400
 -30.291   -1.401
 -30.214   -1.400
 -30.137   -1.399
 -30.059   -1.397
 -29.982   -1.396
 -29.905   -1.395
 -29.828   -1.393
 -29.750   -1.391
 -29.673   -1.390
 -29.596   -1.391
 -29.519   -1.392
 -29.441   -1.394
 -29.364   -1.396
 -29.287   -1.397
 -29.210   -1.398
 -29.132   -1.399
 -29.055   -1.400
 -28.978   -1.400
 -28.901   -1.399
 -28.823   -1.397
 -28.746   -1.396
 -28.669   -1.394
 -28.592   -1.392
 -28.514   -1.390
 -28.437   -1.389
 -28.360   -1.389
 -28.283   -1.390
 -28.205   -1.392
 -28.128   -1.394
 -28.051   -1.396
 -27.974   -1.397
 -27.896   -1.399
 -27.819   -1.400
 -27.742   -1.400
 -27.665   -1.399
 -27.587   -1.398
 -27.510   -1.396
 -27.433   -1.395
 -27.356   -1.393
 -27.278   -1.391
 -27.201   -1.389
 -27.124   -1.389
 -27.047   -1.389
 -26.969   -1.390
 -26.892   -1.392
 -26.815   -1.394
 -26.738   -1.396
 -26.660   -1.397
 -26.583   -1.399
 -26.506   -1.400
 -26.429   -1.400
 -26.351   -1.400
 -26.274   -1.398
 -26.197   -1.397
 -26.120   -1.395
 -26.042   -1.393
 -25.965   -1.391
 -25.888   -1.390
 -25.811   -1.389
 -25.733   -1.388
 -25.656   -1.389
 -25.579   -1.390
 -25.502   -1.392
 -25.424   -1.394
 -25.347   -1.396
 -25.270   -1.398
 -25.193   -1.399
 -25.115   -1.401
 -25.038   -1.401
 -24.961   -1.401
 -24.884   -1.399
 -24.806   -1.398
 -24.729   -1.396
 -24.652   -1.394
 -24.575   -1.392
 -24.497   -1.390
 -24.420   -1.390
 -24.343   -1.389
 -24.266   -1.389
 -24.188   -1.389
 -24.111   -1.389
 -24.034   -1.389
 -23.957   -1.389
 -23.879   -1.389
 -23.802   -1.389
 -23.725   -1.389
 -23.648   -1.389
 -23.570   -1.390
 -23.493   -1.390
 -23.416   -1.390
 -23.339   -1.390
 -23.261   -1.390
 -23.184   -1.390
 -23.107   -1.390
 -23.030   -1.390
 -22.952   -1.390
 -22.875   -1.391
 -22.798   -1.391
 -22.721   -1.391
 -22.643   -1.391
 -22.566   -1.391
 -22.489   -1.391
 -22.412   -1.391
 -22.334   -1.391
 -22.257   -1.391
 -22.180   -1.391
 -22.103   -1.392
 -22.025   -1.392
 -21.948   -1.392
 -21.871   -1.392
 -21.794   -1.392
 -21.716   -1.392
 -21.639   -1.392
 -21.562   -1.392
 -21.485   -1.393
 -21.407   -1.393
 -21.330   -1.393
 -21.253   -1.393
 -21.176   -1.393
 -21.098   -1.393
 -21.021   -1.393
 -20.944   -1.393
 -20.867   -1.394
 -20.789   -1.394
 -20.712   -1.394
 -20.635   -1.394
 -20.558   -1.394
 -20.480   -1.394
 -20.403   -1.394
 -20.326   -1.395
 -20.249   -1.395
 -20.171   -1.396
 -20.094   -1.399
 -20.017   -1.407
 -19.940   -1.420
 -19.862   -1.440
 -19.785   -1.464
 -19.708   -1.483
 -19.631   -1.496
 -19.553   -1.497
 -19.476   -1.487
 -19.399   -1.468
 -19.322   -1.445
 -19.244   -1.424
 -19.167   -1.409
 -19.090   -1.402
 -19.013   -1.399
 -18.935   -1.398
 -18.858   -1.399
 -18.781   -1.403
 -18.704   -1.411
 -18.626   -1.425
 -18.549   -1.446
 -18.472   -1.467
 -18.394   -1.482
 -18.311   -1.490
 -18.227   -1.487
 -18.143   -1.475
 -18.058   -1.456
 -17.974   -1.434
 -17.890   -1.417
 -17.806   -1.407
 -17.722   -1.402
 -17.637   -1.401
 -17.553   -1.404
 -17.469   -1.411
 -17.385   -1.425
 -17.301   -1.445
 -17.216   -1.466
 -17.132   -1.479
 -17.048   -1.487
 -16.964   -1.485
 -16.880   -1.474
 -16.795   -1.457
 -16.711   -1.436
 -16.627   -1.419
 -16.543   -1.408
 -16.459   -1.404
 -16.374   -1.406
 -16.290   -1.414
 -16.206   -1.429
 -16.122   -1.449
 -16.037   -1.469
 -15.953   -1.482
 -15.869   -1.488
 -15.785   -1.484
 -15.701   -1.471
 -15.616   -1.453
 -15.532   -1.432
 -15.448   -1.417
 -15.364   -1.410
 -15.280   -1.410
 -15.195   -1.418
 -15.111   -1.433
 -15.027   -1.454
 -14.943   -1.473
 -14.859   -1.485
 -14.774   -1.490
 -14.690   -1.483
 -14.606   -1.470
 -14.522   -1.450
 -14.438   -1.431
 -14.353   -1.417
 -14.269   -1.414
 -14.185   -1.419
 -14.101   -1.434
 -14.017   -1.455
 -13.932   -1.475
 -13.848   -1.487
 -13.764   -1.492
 -13.680   -1.486
 -13.596   -1.472
 -13.511   -1.452
 -13.427   -1.432
 -13.343   -1.420
 -13.259   -1.420
 -13.174   -1.430
 -13.090   -1.449
 -13.006   -1.471
 -12.922   -1.486
 -12.838   -1.495
 -12.753   -1.492
 -12.669   -1.480
 -12.585   -1.460
 -12.501   -1.440
 -12.417   -1.426
 -12.332   -1.425
 -12.248   -1.436
 -12.164   -1.457
 -12.080   -1.478
 -11.996   -1.493
 -11.911   -1.499
 -11.827   -1.493
 -11.743   -1.478
 -11.659   -1.455
 -11.575   -1.433
 -11.490   -1.417
 -11.406   -1.409
 -11.322   -1.405
 -11.238   -1.404
 -11.154   -1.403
 -11.069   -1.403
 -10.985   -1.403
 -10.901   -1.403
 -10.817   -1.403
 -10.733   -1.403
 -10.648   -1.403
 -10.564   -1.403
 -10.480   -1.403
 -10.396   -1.403
 -10.311   -1.404
 -10.227   -1.404
 -10.143   -1.404
 -10.059   -1.404
  -9.975   -1.404
  -9.890   -1.404
  -9.806   -1.404
  -9.734   -1.404
  -9.663   -1.404
  -9.593   -1.404
  -9.522   -1.404
  -9.451   -1.404
  -9.380   -1.404
  -9.310   -1.405
  -9.239   -1.405
  -9.168   -1.405
  -9.098   -1.405
  -9.027   -1.405
  -8.956   -1.405
  -8.885   -1.405
  -8.815   -1.405
  -8.744   -1.405
  -8.673   -1.405
  -8.603   -1.405
  -8.532   -1.405
  -8.461   -1.405
  -8.390   -1.405
  -8.320   -1.405
  -8.249   -1.405
  -8.178   -1.405
  -8.108   -1.405
  -8.037   -1.405
  -7.966   -1.405
  -7.895   -1.405
  -7.825   -1.404
  -7.754   -1.405
  -7.683   -1.405
  -7.613   -1.404
  -7.542   -1.404
  -7.471   -1.404
  -7.400   -1.404
  -7.330   -1.404
  -7.259   -1.404
  -7.188   -1.404
  -7.118   -1.404
  -7.047   -1.404
  -6.976   -1.404
  -6.905   -1.404
  -6.835   -1.404
  -6.764   -1.404
  -6.693   -1.404
  -6.623   -1.404
  -6.552   -1.404
  -6.481   -1.404
  -6.410   -1.404
  -6.340   -1.404
  -6.269   -1.404
  -6.198   -1.404
  -6.128   -1.404
  -6.057   -1.404
  -5.986   -1.404
  -5.915   -1.404
  -5.845   -1.404
  -5.774   -1.404
  -5.703   -1.404
  -5.633   -1.404
  -5.562   -1.404
  -5.491   -1.404
  -5.420   -1.404
  -5.350   -1.404
  -5.279   -1.404
  -5.208   -1.404
  -5.138   -1.404
  -5.067   -1.404
  -4.996   -1.404
  -4.925   -1.404
  -4.855   -1.404
  -4.784   -1.404
  -4.713   -1.404
  -4.642   -1.404
  -4.572   -1.404
  -4.501   -1.404
  -4.430   -1.404
  -4.360   -1.404
  -4.289   -1.403
  -4.218   -1.403
  -4.147   -1.403
  -4.077   -1.403
  -4.006   -1.403
  -3.935   -1.403
  -3.865   -1.403
  -3.794   -1.403
  -3.723   -1.403
  -3.652   -1.403
  -3.582   -1.403
  -3.511   -1.403
  -3.440   -1.403
  -3.370   -1.403
  -3.299   -1.403
  -3.228   -1.403
  -3.157   -1.403
  -3.087   -1.403
  -3.016   -1.403
  -2.945   -1.403
  -2.875   -1.403
  -2.804   -1.403
  -2.733   -1.403
  -2.662   -1.403
  -2.592   -1.403
  -2.521   -1.403
  -2.450   -1.403
  -2.380   -1.403
  -2.309   -1.403
  -2.238   -1.403
  -2.167   -1.403
  -2.097   -1.403
  -2.026   -1.403
  -1.955   -1.403
  -1.885   -1.403
  -1.814   -1.403
  -1.743   -1.403
  -1.672   -1.403
  -1.602   -1.403
  -1.531   -1.403
  -1.460   -1.403
  -1.390   -1.403
  -1.319   -1.403
  -1.248   -1.403
  -1.177   -1.403
  -1.107   -1.403
  -1.036   -1.403
  -0.965   -1.403
  -0.895   -1.403
  -0.824   -1.402
  -0.753   -1.402
  -0.682   -1.402
  -0.612   -1.402
  -0.541   -1.402
  -0.470   -1.402
  -0.400   -1.402
  -0.329   -1.402
  -0.258   -1.402
  -0.187   -1.402
  -0.117   -1.402
  -0.046   -1.402
   0.027   -1.402
   0.106   -1.402
   0.184   -1.402
   0.262   -1.402
   0.341   -1.402
   0.419   -1.402
   0.497   -1.402
   0.576   -1.402
   0.654   -1.403
   0.732   -1.403
   0.811   -1.403
   0.889   -1.403
   0.967   -1.403
   1.046   -1.403
   1.124   -1.403
   1.202   -1.403
   1.280   -1.403
   1.359   -1.403
   1.437   -1.403
   1.515   -1.403
   1.594   -1.403
   1.672   -1.403
   1.750   -1.403
   1.829   -1.403
   1.907   -1.403
   1.985   -1.403
   2.064   -1.403
   2.142   -1.403
   2.220   -1.403
   2.299   -1.403
   2.377   -1.403
   2.455   -1.403
   2.534   -1.403
   2.612   -1.403
   2.690   -1.404
   2.769   -1.404
   2.847   -1.404
   2.925   -1.404
   3.003   -1.404
   3.082   -1.404
   3.160   -1.404
   3.238   -1.404
   3.317   -1.404
   3.395   -1.404
   3.473   -1.404
   3.552   -1.404
   3.630   -1.404
   3.708   -1.404
   3.787   -1.404
   3.865   -1.405
   3.943   -1.405
   4.022   -1.405
   4.100   -1.405
   4.178   -1.405
   4.257   -1.405
   4.335   -1.405
   4.413   -1.405
   4.491   -1.405
   4.570   -1.405
   4.648   -1.405
   4.726   -1.405
   4.805   -1.405
   4.883   -1.406
   4.961   -1.406
   5.040   -1.406
   5.118   -1.406
   5.196   -1.406
   5.275   -1.406
   5.353   -1.406
   5.431   -1.406
   5.510   -1.406
   5.588   -1.406
   5.666   -1.407
   5.745   -1.407
   5.823   -1.407
   5.901   -1.407
   5.980   -1.407
   6.058   -1.407
   6.136   -1.407
   6.214   -1.407
   6.293   -1.408
   6.371   -1.408
   6.449   -1.408
   6.528   -1.408
   6.606   -1.408
   6.684   -1.408
   6.763   -1.408
   6.841   -1.409
   6.919   -1.409
   6.998   -1.409
   7.076   -1.409
   7.154   -1.409
   7.233   -1.409
   7.311   -1.410
   7.389   -1.410
   7.468   -1.410
   7.546   -1.410
   7.624   -1.410
   7.702   -1.411
   7.781   -1.411
   7.859   -1.411
   7.937   -1.411
   8.016   -1.411
   8.094   -1.411
   8.172   -1.411
   8.251   -1.411
   8.329   -1.411
   8.407   -1.412
   8.486   -1.412
   8.564   -1.412
   8.642   -1.412
   8.721   -1.412
   8.799   -1.413
   8.877   -1.413
   8.956   -1.413
   9.034   -1.413
   9.112   -1.414
   9.191   -1.414
   9.269   -1.414
   9.347   -1.414
   9.425   -1.414
   9.504   -1.414
   9.582   -1.414
   9.660   -1.414
   9.739   -1.414
   9.817   -1.414
   9.895   -1.415
   9.974   -1.415
  10.052   -1.415
  10.130   -1.416
  10.209   -1.417
  10.287   -1.417
  10.365   -1.417


==> Intermediate_Field_Spectra/Spectrum_at_-1.5_T.txt <==
    Freq Spectrum
 -32.839   -1.500
 -32.762   -1.501
 -32.684   -1.500
 -32.607   -1.500
 -32.530   -1.500
 -32.453   -1.501
 -32.375   -1.503
 -32.298   -1.504
 -32.221   -1.506
 -32.144   -1.507
 -32.067   -1.508
 -31.989   -1.509
 -31.912   -1.510
 -31.835   -1.510
 -31.758   -1.509
 -31.680   -1.507
 -31.603   -1.506
 -31.526   -1.505
 -31.449   -1.503
 -31.371   -1.501
 -31.294   -1.500
 -31.217   -1.499
 -31.140   -1.499
 -31.062   -1.500
 -30.985   -1.502
 -30.908   -1.504
 -30.831   -1.505
 -30.753   -1.506
 -30.676   -1.508
 -30.599   -1.509
 -30.522   -1.510
 -30.445   -1.509
 -30.367   -1.508
 -30.290   -1.506
 -30.213   -1.505
 -30.136   -1.504
 -30.058   -1.502
 -29.981   -1.500
 -29.904   -1.498
 -29.827   -1.498
 -29.749   -1.498
 -29.672   -1.499
 -29.595   -1.501
 -29.518   -1.503
 -29.440   -1.504
 -29.363   -1.505
 -29.286   -1.507
 -29.209   -1.508
 -29.131   -1.509
 -29.054   -1.509
 -28.977   -1.508
 -28.900   -1.506
 -28.823   -1.505
 -28.745   -1.503
 -28.668   -1.501
 -28.591   -1.499
 -28.514   -1.498
 -28.436   -1.497
 -28.359   -1.497
 -28.282   -1.497
 -28.205   -1.499
 -28.127   -1.501
 -28.050   -1.503
 -27.973   -1.504
 -27.896   -1.506
 -27.818   -1.507
 -27.741   -1.508
 -27.664   -1.509
 -27.587   -1.508
 -27.509   -1.507
 -27.432   -1.505
 -27.355   -1.504
 -27.278   -1.502
 -27.200   -1.500
 -27.123   -1.498
 -27.046   -1.497
 -26.969   -1.496
 -26.892   -1.496
 -26.814   -1.496
 -26.737   -1.496
 -26.660   -1.496
 -26.583   -1.496
 -26.505   -1.496
 -26.428   -1.496
 -26.351   -1.496
 -26.274   -1.496
 -26.196   -1.496
 -26.119   -1.496
 -26.042   -1.496
 -25.965   -1.496
 -25.887   -1.496
 -25.810   -1.496
 -25.733   -1.496
 -25.656   -1.496
 -25.578   -1.496
 -25.501   -1.496
 -25.424   -1.496
 -25.347   -1.496
 -25.270   -1.497
 -25.192   -1.497
 -25.115   -1.497
 -25.038   -1.497
 -24.961   -1.497
 -24.883   -1.497
 -24.806   -1.497
 -24.729   -1.497
 -24.652   -1.497
 -24.574   -1.497
 -24.497   -1.497
 -24.420   -1.497
 -24.343   -1.498
 -24.265   -1.498
 -24.188   -1.498
 -24.111   -1.498
 -24.034   -1.498
 -23.956   -1.498
 -23.879   -1.498
 -23.802   -1.498
 -23.725   -1.498
 -23.648   -1.498
 -23.570   -1.499
 -23.493   -1.499
 -23.416   -1.499
 -23.339   -1.499
 -23.261   -1.499
 -23.184   -1.499
 -23.107   -1.499
 -23.030   -1.499
 -22.952   -1.500
 -22.875   -1.500
 -22.798   -1.500
 -22.721   -1.500
 -22.643   -1.500
 -22.566   -1.500
 -22.489   -1.500
 -22.412   -1.500
 -22.334   -1.500
 -22.257   -1.500
 -22.180   -1.500
 -22.103   -1.501
 -22.025   -1.501
 -21.948   -1.501
 -21.871   -1.501
 -21.794   -1.501
 -21.717   -1.502
 -21.639   -1.503
 -21.562   -1.507
 -21.485   -1.514
 -21.408   -1.527
 -21.330   -1.547
 -21.253   -1.570
 -21.176   -1.589
 -21.099   -1.602
 -21.021   -1.604
 -20.944   -1.595
 -20.867   -1.579
 -20.790   -1.557
 -20.712   -1.535
 -20.635   -1.520
 -20.558   -1.510
 -20.481   -1.506
 -20.403   -1.505
 -20.326   -1.506
 -20.249   -1.510
 -20.172   -1.519
 -20.095   -1.535
 -20.017   -1.555
 -19.940   -1.576
 -19.863   -1.590
 -19.786   -1.598
 -19.708   -1.596
 -19.631   -1.584
 -19.554   -1.567
 -19.477   -1.545
 -19.399   -1.527
 -19.322   -1.516
 -19.245   -1.510
 -19.168   -1.509
 -19.090   -1.511
 -19.013   -1.519
 -18.936   -1.533
 -18.859   -1.552
 -18.781   -1.572
 -18.704   -1.586
 -18.627   -1.596
 -18.550   -1.595
 -18.473   -1.585
 -18.395   -1.569
 -18.312   -1.548
 -18.228   -1.530
 -18.143   -1.518
 -18.059   -1.513
 -17.975   -1.514
 -17.891   -1.521
 -17.807   -1.535
 -17.722   -1.554
 -17.638   -1.574
 -17.554   -1.588
 -17.470   -1.596
 -17.386   -1.595
 -17.301   -1.584
 -17.217   -1.567
 -17.133   -1.547
 -17.049   -1.530
 -16.964   -1.519
 -16.880   -1.517
 -16.796   -1.522
 -16.712   -1.535
 -16.628   -1.554
 -16.543   -1.574
 -16.459   -1.589
 -16.375   -1.598
 -16.291   -1.596
 -16.207   -1.584
 -16.122   -1.568
 -16.038   -1.547
 -15.954   -1.531
 -15.870   -1.522
 -15.785   -1.523
 -15.701   -1.533
 -15.617   -1.551
 -15.533   -1.572
 -15.449   -1.588
 -15.364   -1.599
 -15.280   -1.599
 -15.196   -1.589
 -15.112   -1.573
 -15.028   -1.553
 -14.943   -1.535
 -14.859   -1.527
 -14.775   -1.529
 -14.691   -1.542
 -14.606   -1.562
 -14.522   -1.583
 -14.438   -1.597
 -14.354   -1.603
 -14.270   -1.598
 -14.185   -1.584
 -14.101   -1.565
 -14.017   -1.545
 -13.933   -1.533
 -13.849   -1.533
 -13.764   -1.545
 -13.680   -1.565
 -13.596   -1.586
 -13.512   -1.601
 -13.427   -1.607
 -13.343   -1.601
 -13.259   -1.585
 -13.175   -1.564
 -13.091   -1.542
 -13.006   -1.526
 -12.922   -1.517
 -12.838   -1.513
 -12.754   -1.511
 -12.670   -1.511
 -12.585   -1.511
 -12.501   -1.511
 -12.417   -1.511
 -12.333   -1.511
 -12.248   -1.511
 -12.164   -1.511
 -12.080   -1.511
 -11.996   -1.511
 -11.912   -1.511
 -11.827   -1.511
 -11.743   -1.511
 -11.659   -1.511
 -11.575   -1.511
 -11.491   -1.511
 -11.406   -1.511
 -11.322   -1.511
 -11.238   -1.511
 -11.154   -1.511
 -11.069   -1.511
 -10.985   -1.511
 -10.901   -1.511
 -10.817   -1.511
 -10.733   -1.511
 -10.648   -1.511
 -10.564   -1.511
 -10.480   -1.511
 -10.396   -1.511
 -10.312   -1.511
 -10.227   -1.511
 -10.143   -1.512
 -10.059   -1.512
  -9.975   -1.512
  -9.890   -1.512
  -9.806   -1.512
  -9.734   -1.512
  -9.663   -1.512
  -9.593   -1.512
  -9.522   -1.512
  -9.451   -1.512
  -9.381   -1.512
  -9.310   -1.512
  -9.239   -1.512
  -9.168   -1.512
  -9.098   -1.512
  -9.027   -1.513
  -8.956   -1.513
  -8.886   -1.513
  -8.815   -1.513
  -8.744   -1.513
  -8.674   -1.513
  -8.603   -1.513
  -8.532   -1.513
  -8.462   -1.513
  -8.391   -1.513
  -8.320   -1.513
  -8.249   -1.513
  -8.179   -1.513
  -8.108   -1.513
  -8.037   -1.513
  -7.967   -1.513
  -7.896   -1.513
  -7.825   -1.513
  -7.755   -1.513
  -7.684   -1.513
  -7.613   -1.513
  -7.542   -1.513
  -7.472   -1.513
  -7.401   -1.513
  -7.330   -1.513
  -7.260   -1.513
  -7.189   -1.513
  -7.118   -1.513
  -7.048   -1.513
  -6.977   -1.513
  -6.906   -1.513
  -6.836   -1.513
  -6.765   -1.513
  -6.694   -1.513
  -6.623   -1.513
  -6.553   -1.513
  -6.482   -1.513
  -6.411   -1.513
  -6.341   -1.513
  -6.270   -1.513
  -6.199   -1.513
  -6.129   -1.513
  -6.058   -1.513
  -5.987   -1.513
  -5.916   -1.513
  -5.846   -1.513
  -5.775   -1.513
  -5.704   -1.513
  -5.634   -1.513
  -5.563   -1.513
  -5.492   -1.513
  -5.422   -1.513
  -5.351   -1.513
  -5.280   -1.513
  -5.210   -1.513
  -5.139   -1.513
  -5.068   -1.513
  -4.997   -1.513
  -4.927   -1.512
  -4.856   -1.512
  -4.785   -1.512
  -4.715   -1.512
  -4.644   -1.512
  -4.573   -1.512
  -4.503   -1.512
  -4.432   -1.512
  -4.361   -1.512
  -4.291   -1.512
  -4.220   -1.512
  -4.149   -1.512
  -4.078   -1.512
  -4.008   -1.512
  -3.937   -1.512
  -3.866   -1.512
  -3.796   -1.512
  -3.725   -1.512
  -3.654   -1.512
  -3.584   -1.512
  -3.513   -1.512
  -3.442   -1.512
  -3.371   -1.512
  -3.301   -1.512
  -3.230   -1.512
  -3.159   -1.512
  -3.089   -1.512
  -3.018   -1.513
  -2.947   -1.512
  -2.877   -1.512
  -2.806   -1.512
  -2.735   -1.512
  -2.665   -1.512
  -2.594   -1.512
  -2.523   -1.512
  -2.452   -1.512
  -2.382   -1.512
  -2.311   -1.512
  -2.240   -1.512
  -2.170   -1.512
  -2.099   -1.512
  -2.028   -1.512
  -1.958   -1.512
  -1.887   -1.512
  -1.816   -1.512
  -1.745   -1.512
  -1.675   -1.512
  -1.604   -1.512
  -1.533   -1.512
  -1.463   -1.512
  -1.392   -1.512
  -1.321   -1.512
  -1.251   -1.512
  -1.180   -1.512
  -1.109   -1.512
  -1.039   -1.512
  -0.968   -1.512
  -0.897   -1.512
  -0.826   -1.512
  -0.756   -1.512
  -0.685   -1.512
  -0.614   -1.512
  -0.544   -1.512
  -0.473   -1.512
  -0.402   -1.512
  -0.332   -1.512
  -0.261   -1.512
  -0.190   -1.512
  -0.119   -1.512
  -0.049   -1.512
   0.024   -1.512
   0.103   -1.512
   0.181   -1.512
   0.259   -1.512
   0.338   -1.512
   0.416   -1.512
   0.494   -1.512
   0.572   -1.512
   0.651   -1.512
   0.729   -1.512
   0.807   -1.512
   0.886   -1.512
   0.964   -1.512
   1.042   -1.512
   1.121   -1.512
   1.199   -1.512
   1.277   -1.512
   1.356   -1.512
   1.434   -1.512
   1.512   -1.512
   1.590   -1.512
   1.669   -1.512
   1.747   -1.512
   1.825   -1.513
   1.904   -1.513
   1.982   -1.513
   2.060   -1.513
   2.139   -1.513
   2.217   -1.513
   2.295   -1.513
   2.374   -1.513
   2.452   -1.513
   2.530   -1.513
   2.609   -1.513
   2.687   -1.513
   2.765   -1.513
   2.843   -1.513
   2.922   -1.513
   3.000   -1.513
   3.078   -1.513
   3.157   -1.513
   3.235   -1.513
   3.313   -1.513
   3.392   -1.513
   3.470   -1.513
   3.548   -1.513
   3.627   -1.513
   3.705   -1.513
   3.783   -1.513
   3.861   -1.513
   3.940   -1.513
   4.018   -1.513
   4.096   -1.513
   4.175   -1.513
   4.253   -1.514
   4.331   -1.514
   4.410   -1.514
   4.488   -1.514
   4.566   -1.514
   4.645   -1.514
   4.723   -1.514
   4.801   -1.514
   4.879   -1.514
   4.958   -1.514
   5.036   -1.514
   5.114   -1.514
   5.193   -1.514
   5.271   -1.514
   5.349   -1.514
   5.428   -1.515
   5.506   -1.515
   5.584   -1.515
   5.663   -1.515
   5.741   -1.515
   5.819   -1.515
   5.898   -1.515
   5.976   -1.515
   6.054   -1.515
   6.132   -1.515
   6.211   -1.515
   6.289   -1.515
   6.367   -1.516
   6.446   -1.516
   6.524   -1.516
   6.602   -1.516
   6.681   -1.516
   6.759   -1.516
   6.837   -1.516
   6.916   -1.517
   6.994   -1.517
   7.072   -1.517
   7.150   -1.517
   7.229   -1.517
   7.307   -1.517
   7.385   -1.517
   7.464   -1.517
   7.542   -1.517
   7.620   -1.518
   7.699   -1.518
   7.777   -1.518
   7.855   -1.518
   7.934   -1.518
   8.012   -1.518
   8.090   -1.519
   8.169   -1.519
   8.247   -1.519
   8.325   -1.519
   8.403   -1.519
   8.482   -1.519
   8.560   -1.519
   8.638   -1.519
   8.717   -1.519
   8.795   -1.520
   8.873   -1.520
   8.952   -1.520
   9.030   -1.520
   9.108   -1.520
   9.187   -1.520
   9.265   -1.521
   9.343   -1.521
   9.421   -1.521
   9.500   -1.522
   9.578   -1.522
   9.656   -1.522
   9.735   -1.522
   9.813   -1.522
   9.891   -1.522
   9.970   -1.522
  10.048   -1.522
  10.126   -1.523
  10.205   -1.524
  10.283   -1.524
  10.361   -1.525


==> Intermediate_Field_Spectra/Spectrum_reference.txt <==
    Freq Spectrum
 -32.831    0.000
 -32.754   -0.006
 -32.676   -0.010
 -32.599   -0.015
 -32.522   -0.019
 -32.445   -0.022
 -32.367   -0.025
 -32.290   -0.028
 -32.213   -0.029
 -32.136   -0.032
 -32.058   -0.034
 -31.981   -0.034
 -31.904   -0.036
 -31.827   -0.037
 -31.749   -0.038
 -31.672   -0.039
 -31.595   -0.040
 -31.518   -0.040
 -31.440   -0.041
 -31.363   -0.042
 -31.286   -0.043
 -31.209   -0.043
 -31.131   -0.044
 -31.054   -0.045
 -30.977   -0.045
 -30.900   -0.045
 -30.822   -0.045
 -30.745   -0.045
 -30.668   -0.045
 -30.591   -0.046
 -30.513   -0.045
 -30.436   -0.045
 -30.359   -0.045
 -30.282   -0.044
 -30.204   -0.045
 -30.127   -0.046
 -30.050   -0.045
 -29.973   -0.045
 -29.895   -0.045
 -29.818   -0.044
 -29.741   -0.044
 -29.664   -0.044
 -29.587   -0.043
 -29.509   -0.042
 -29.432   -0.042
 -29.355   -0.040
 -29.278   -0.040
 -29.200   -0.040
 -29.123   -0.038
 -29.046   -0.038
 -28.969   -0.037
 -28.891   -0.036
 -28.814   -0.037
 -28.737   -0.038
 -28.660   -0.040
 -28.582   -0.050
 -28.505   -0.071
 -28.428   -0.104
 -28.351   -0.154
 -28.273   -0.208
 -28.196   -0.292
 -28.119   -0.271
 -28.042   -0.274
 -27.964   -0.258
 -27.887   -0.220
 -27.810   -0.173
 -27.733   -0.154
 -27.655   -0.114
 -27.578   -0.077
 -27.501   -0.049
 -27.424   -0.033
 -27.346   -0.024
 -27.269   -0.019
 -27.192   -0.018
 -27.115   -0.017
 -27.037   -0.015
 -26.960   -0.015
 -26.883   -0.015
 -26.806   -0.013
 -26.728   -0.014
 -26.651   -0.014
 -26.574   -0.013
 -26.497   -0.013
 -26.419   -0.013
 -26.342   -0.013
 -26.265   -0.014
 -26.188   -0.013
 -26.110   -0.012
 -26.033   -0.013
 -25.956   -0.014
 -25.879   -0.014
 -25.802   -0.015
 -25.724   -0.016
 -25.647   -0.017
 -25.570   -0.018
 -25.493   -0.018
 -25.415   -0.019
 -25.338   -0.020
 -25.261   -0.022
 -25.184   -0.023
 -25.106   -0.024
 -25.029   -0.025
 -24.952   -0.025
 -24.875   -0.027
 -24.797   -0.028
 -24.720   -0.030
 -24.643   -0.031
 -24.566   -0.032
 -24.488   -0.033
 -24.411   -0.034
 -24.334   -0.035
 -24.257   -0.037
 -24.179   -0.037
 -24.102   -0.038
 -24.025   -0.039
 -23.948   -0.040
 -23.870   -0.041
 -23.793   -0.043
 -23.716   -0.043
 -23.639   -0.046
 -23.561   -0.048
 -23.484   -0.049
 -23.407   -0.051
 -23.330   -0.052
 -23.252   -0.052
 -23.175   -0.054
 -23.098   -0.055
 -23.021   -0.055
 -22.943   -0.056
 -22.866   -0.058
 -22.789   -0.058
 -22.712   -0.059
 -22.634   -0.060
 -22.557   -0.061
 -22.480   -0.062
 -22.403   -0.063
 -22.325   -0.062
 -22.248   -0.063
 -22.171   -0.063
 -22.094   -0.063
 -22.017   -0.064
 -21.939   -0.065
 -21.862   -0.064
 -21.785   -0.065
 -21.708   -0.066
 -21.630   -0.065
 -21.553   -0.067
 -21.476   -0.068
 -21.399   -0.067
 -21.321   -0.068
 -21.244   -0.069
 -21.167   -0.068
 -21.090   -0.069
 -21.012   -0.069
 -20.935   -0.068
 -20.858   -0.069
 -20.781   -0.071
 -20.703   -0.070
 -20.626   -0.071
 -20.549   -0.071
 -20.472   -0.070
 -20.394   -0.071
 -20.317   -0.071
 -20.240   -0.070
 -20.163   -0.069
 -20.085   -0.070
 -20.008   -0.069
 -19.931   -0.070
 -19.854   -0.070
 -19.776   -0.069
 -19.699   -0.070
 -19.622   -0.071
 -19.545   -0.069
 -19.467   -0.070
 -19.390   -0.071
 -19.313   -0.071
 -19.236   -0.072
 -19.158   -0.077
 -19.081   -0.088
 -19.004   -0.110
 -18.927   -0.143
 -18.849   -0.184
 -18.772   -0.240
 -18.695   -0.309
 -18.618   -0.397
 -18.540   -0.538
 -18.463   -0.624
 -18.386   -0.627
 -18.302   -0.602
 -18.218   -0.472
 -18.133   -0.310
 -18.049   -0.179
 -17.965   -0.107
 -17.881   -0.079
 -17.796   -0.070
 -17.712   -0.069
 -17.628   -0.069
 -17.544   -0.068
 -17.459   -0.068
 -17.375   -0.068
 -17.291   -0.068
 -17.207   -0.069
 -17.122   -0.070
 -17.038   -0.071
 -16.954   -0.071
 -16.870   -0.073
 -16.785   -0.073
 -16.701   -0.075
 -16.617   -0.076
 -16.533   -0.076
 -16.448   -0.077
 -16.364   -0.079
 -16.280   -0.080
 -16.196   -0.081
 -16.111   -0.083
 -16.027   -0.084
 -15.943   -0.086
 -15.859   -0.088
 -15.774   -0.089
 -15.690   -0.092
 -15.606   -0.094
 -15.522   -0.094
 -15.437   -0.096
 -15.353   -0.099
 -15.269   -0.098
 -15.185   -0.100
 -15.100   -0.103
 -15.016   -0.104
 -14.932   -0.106
 -14.848   -0.109
 -14.763   -0.108
 -14.679   -0.110
 -14.595   -0.112
 -14.511   -0.113
 -14.426   -0.114
 -14.342   -0.116
 -14.258   -0.116
 -14.174   -0.117
 -14.089   -0.119
 -14.005   -0.119
 -13.921   -0.122
 -13.837   -0.123
 -13.752   -0.123
 -13.668   -0.124
 -13.584   -0.125
 -13.500   -0.125
 -13.415   -0.126
 -13.331   -0.126
 -13.247   -0.125
 -13.163   -0.126
 -13.078   -0.126
 -12.994   -0.126
 -12.910   -0.126
 -12.826   -0.126
 -12.741   -0.125
 -12.657   -0.126
 -12.573   -0.126
 -12.489   -0.125
 -12.404   -0.125
 -12.320   -0.124
 -12.236   -0.123
 -12.152   -0.124
 -12.067   -0.124
 -11.983   -0.123
 -11.899   -0.122
 -11.815   -0.123
 -11.730   -0.123
 -11.646   -0.123
 -11.562   -0.123
 -11.478   -0.121
 -11.393   -0.121
 -11.309   -0.121
 -11.225   -0.122
 -11.141   -0.121
 -11.056   -0.121
 -10.972   -0.121
 -10.888   -0.121
 -10.804   -0.122
 -10.719   -0.122
 -10.635   -0.122
 -10.551   -0.122
 -10.467   -0.123
 -10.382   -0.123
 -10.298   -0.125
 -10.214   -0.132
 -10.130   -0.150
 -10.046   -0.186
  -9.961   -0.245
  -9.877   -0.309
  -9.794   -0.414
  -9.723   -0.361
  -9.652   -0.367
  -9.582   -0.351
  -9.511   -0.298
  -9.440   -0.292
  -9.369   -0.261
  -9.298   -0.230
  -9.227   -0.195
  -9.156   -0.166
  -9.085   -0.144
  -9.015   -0.132
  -8.944   -0.125
  -8.873   -0.123
  -8.802   -0.123
  -8.731   -0.123
  -8.660   -0.123
  -8.589   -0.123
  -8.518   -0.124
  -8.448   -0.124
  -8.377   -0.126
  -8.306   -0.127
  -8.235   -0.128
  -8.164   -0.128
  -8.093   -0.130
  -8.022   -0.131
  -7.951   -0.132
  -7.881   -0.133
  -7.810   -0.135
  -7.739   -0.136
  -7.668   -0.137
  -7.597   -0.137
  -7.526   -0.139
  -7.455   -0.140
  -7.384   -0.141
  -7.314   -0.143
  -7.243   -0.144
  -7.172   -0.145
  -7.101   -0.146
  -7.030   -0.147
  -6.959   -0.149
  -6.888   -0.150
  -6.817   -0.152
  -6.747   -0.153
  -6.676   -0.154
  -6.605   -0.154
  -6.534   -0.155
  -6.463   -0.156
  -6.392   -0.157
  -6.321   -0.158
  -6.250   -0.159
  -6.180   -0.160
  -6.109   -0.161
  -6.038   -0.162
  -5.967   -0.163
  -5.896   -0.164
  -5.825   -0.166
  -5.754   -0.167
  -5.683   -0.168
  -5.613   -0.169
  -5.542   -0.170
  -5.471   -0.172
  -5.400   -0.173
  -5.329   -0.174
  -5.258   -0.175
  -5.187   -0.176
  -5.116   -0.177
  -5.046   -0.178
  -4.975   -0.180
  -4.904   -0.180
  -4.833   -0.181
  -4.762   -0.182
  -4.691   -0.183
  -4.620   -0.184
  -4.549   -0.185
  -4.479   -0.185
  -4.408   -0.186
  -4.337   -0.186
  -4.266   -0.187
  -4.195   -0.188
  -4.124   -0.189
  -4.053   -0.190
  -3.982   -0.190
  -3.912   -0.191
  -3.841   -0.191
  -3.770   -0.192
  -3.699   -0.193
  -3.628   -0.194
  -3.557   -0.194
  -3.486   -0.194
  -3.415   -0.195
  -3.345   -0.195
  -3.274   -0.196
  -3.203   -0.197
  -3.132   -0.197
  -3.061   -0.198
  -2.990   -0.198
  -2.919   -0.199
  -2.848   -0.199
  -2.778   -0.200
  -2.707   -0.200
  -2.636   -0.199
  -2.565   -0.199
  -2.494   -0.199
  -2.423   -0.199
  -2.352   -0.199
  -2.281   -0.199
  -2.211   -0.199
  -2.140   -0.199
  -2.069   -0.199
  -1.998   -0.200
  -1.927   -0.200
  -1.856   -0.200
  -1.785   -0.200
  -1.714   -0.200
  -1.644   -0.200
  -1.573   -0.200
  -1.502   -0.201
  -1.431   -0.201
  -1.360   -0.200
  -1.289   -0.201
  -1.218   -0.202
  -1.147   -0.203
  -1.077   -0.204
  -1.006   -0.205
  -0.935   -0.206
  -0.864   -0.208
  -0.793   -0.213
  -0.722   -0.223
  -0.651   -0.242
  -0.580   -0.272
  -0.510   -0.316
  -0.439   -0.365
  -0.368   -0.447
  -0.297   -0.563
  -0.226   -0.655
  -0.155   -0.889
  -0.084   -1.020
  -0.013   -1.062
   0.064   -1.068
   0.142   -0.908
   0.221   -0.686
   0.299   -0.475
   0.378   -0.334
   0.456   -0.266
   0.535   -0.241
   0.613   -0.235
   0.692   -0.236
   0.770   -0.237
   0.849   -0.238
   0.927   -0.240
   1.006   -0.242
   1.084   -0.245
   1.163   -0.248
   1.241   -0.250
   1.320   -0.252
   1.398   -0.254
   1.477   -0.256
   1.555   -0.259
   1.634   -0.261
   1.712   -0.264
   1.791   -0.267
   1.869   -0.269
   1.948   -0.272
   2.026   -0.275
   2.105   -0.276
   2.183   -0.279
   2.262   -0.281
   2.340   -0.283
   2.419   -0.286
   2.497   -0.288
   2.576   -0.291
   2.654   -0.293
   2.733   -0.296
   2.811   -0.298
   2.890   -0.301
   2.968   -0.303
   3.047   -0.305
   3.125   -0.307
   3.204   -0.308
   3.282   -0.310
   3.361   -0.312
   3.439   -0.314
   3.518   -0.316
   3.596   -0.318
   3.675   -0.320
   3.753   -0.322
   3.832   -0.323
   3.910   -0.326
   3.989   -0.327
   4.067   -0.329
   4.146   -0.330
   4.224   -0.331
   4.303   -0.332
   4.381   -0.334
   4.460   -0.335
   4.538   -0.336
   4.617   -0.338
   4.695   -0.339
   4.774   -0.340
   4.852   -0.342
   4.931   -0.344
   5.009   -0.346
   5.088   -0.347
   5.166   -0.349
   5.245   -0.350
   5.323   -0.351
   5.402   -0.352
   5.480   -0.354
   5.559   -0.355
   5.637   -0.356
   5.716   -0.358
   5.794   -0.360
   5.873   -0.361
   5.951   -0.363
   6.030   -0.365
   6.108   -0.367
   6.187   -0.368
   6.265   -0.370
   6.344   -0.372
   6.422   -0.373
   6.501   -0.375
   6.579   -0.376
   6.658   -0.378
   6.736   -0.381
   6.815   -0.383
   6.893   -0.384
   6.972   -0.386
   7.050   -0.388
   7.129   -0.390
   7.207   -0.392
   7.286   -0.394
   7.364   -0.397
   7.443   -0.398
   7.521   -0.400
   7.600   -0.402
   7.678   -0.405
   7.757   -0.407
   7.835   -0.409
   7.914   -0.412
   7.992   -0.415
   8.071   -0.418
   8.149   -0.426
   8.228   -0.443
   8.306   -0.477
   8.385   -0.535
   8.463   -0.610
   8.542   -0.692
   8.620   -0.775
   8.701   -0.745
   8.781   -0.708
   8.862   -0.651
   8.943   -0.623
   9.023   -0.597
   9.104   -0.547
   9.184   -0.504
   9.265   -0.473
   9.345   -0.456
   9.426   -0.448
   9.506   -0.445
   9.587   -0.444
   9.667   -0.443
   9.748   -0.443
   9.828   -0.443
   9.909   -0.443
   9.989   -0.442
  10.070   -0.442
  10.150   -0.442
  10.231   -0.442
  10.311   -0.442
  10.392   -0.442
  10.472   -0.442
  10.553   -0.442
  10.633   -0.442
  10.714   -0.443
  10.794   -0.443
  10.875   -0.443
  10.956   -0.442
  11.036   -0.442
  11.117   -0.442
  11.197   -0.442
  11.278   -0.442
  11.358   -0.442
  11.439   -0.442
  11.519   -0.442
  11.600   -0.443
  11.680   -0.443
  11.761   -0.443
  11.841   -0.443
  11.922   -0.443
  12.002   -0.443
  12.083   -0.443
  12.163   -0.444
  12.244   -0.444
  12.324   -0.444
  12.405   -0.444
  12.485   -0.444
  12.566   -0.445
  12.646   -0.445
  12.727   -0.445
  12.808   -0.445
  12.888   -0.445
  12.969   -0.445
  13.049   -0.446
  13.130   -0.447
  13.210   -0.447
  13.291   -0.447
  13.371   -0.448
  13.452   -0.448
  13.532   -0.449
  13.613   -0.450
  13.693   -0.450
  13.774   -0.451
  13.854   -0.451
  13.935   -0.452
  14.015   -0.452
  14.096   -0.453
  14.176   -0.454
  14.257   -0.455
  14.337   -0.456
  14.418   -0.457
  14.498   -0.458
  14.579   -0.459
  14.659   -0.460
  14.740   -0.461
  14.821   -0.462
  14.901   -0.463
  14.982   -0.464
  15.062   -0.465
  15.143   -0.466
  15.223   -0.468
  15.304   -0.469
  15.384   -0.470
  15.465   -0.471
  15.545   -0.473
  15.626   -0.474
  15.706   -0.475
  15.787   -0.477
  15.867   -0.478
  15.948   -0.479
  16.028   -0.480
  16.109   -0.481
  16.189   -0.482
  16.270   -0.483
  16.350   -0.484
  16.431   -0.485
  16.511   -0.485
  16.592   -0.487
  16.673   -0.488
  16.753   -0.489
  16.834   -0.490
  16.914   -0.490
  16.995   -0.491
  17.075   -0.492
  17.156   -0.493
  17.236   -0.493
  17.317   -0.493
  17.397   -0.494
  17.478   -0.496
  17.558   -0.498
  17.639   -0.505
  17.719   -0.517
  17.800   -0.537
  17.880   -0.565
  17.961   -0.597
  18.041   -0.634
  18.122   -0.708
  18.202   -0.788
  18.283   -0.823
  18.363   -0.868
  18.433   -0.871
  18.500   -0.834
  18.567   -0.772
  18.633   -0.694
  18.700   -0.620
  18.767   -0.562
  18.833   -0.526
  18.900   -0.508
  18.966   -0.500
  19.033   -0.497
  19.100   -0.496
  19.166   -0.496
  19.233   -0.495
  19.300   -0.495
  19.366   -0.495
  19.433   -0.495
  19.500   -0.495
  19.566   -0.495
  19.633   -0.495
  19.699   -0.494
  19.766   -0.494
  19.833   -0.494
  19.899   -0.494
  19.966   -0.494
  20.033   -0.494
  20.099   -0.493
  20.166   -0.493
  20.233   -0.493
  20.299   -0.493
  20.366   -0.493
  20.432   -0.493
  20.499   -0.492
  20.566   -0.492
  20.632   -0.492
  20.699   -0.492
  20.766   -0.492
  20.832   -0.492
  20.899   -0.491
  20.966   -0.491
  21.032   -0.491
  21.099   -0.491
  21.165   -0.491
  21.232   -0.491
  21.299   -0.491
  21.365   -0.490
  21.432   -0.490
  21.499   -0.490
  21.565   -0.490
  21.632   -0.490
  21.699   -0.490
  21.765   -0.490
  21.832   -0.489
  21.899   -0.489
  21.965   -0.489
  22.032   -0.489
  22.098   -0.489
  22.165   -0.489
  22.232   -0.489
  22.298   -0.489
  22.365   -0.489
  22.432   -0.489
  22.498   -0.489
  22.565   -0.489
  22.632   -0.489
  22.698   -0.489
  22.765   -0.489
  22.831   -0.489
  22.898   -0.489
  22.965   -0.489
  23.031   -0.489
  23.098   -0.489
  23.165   -0.489
  23.231   -0.489
  23.298   -0.489
  23.365   -0.490
  23.431   -0.490
  23.498   -0.490
  23.564   -0.491
  23.631   -0.491
  23.698   -0.491
  23.764   -0.491
  23.831   -0.492
  23.898   -0.492
  23.964   -0.492
  24.031   -0.493
  24.098   -0.493
  24.164   -0.493
  24.231   -0.494
  24.297   -0.494
  24.364   -0.495
  24.431   -0.495
  24.497   -0.496
  24.564   -0.496
  24.631   -0.497
  24.697   -0.497
  24.764   -0.497
  24.831   -0.497
  24.897   -0.498
  24.964   -0.499
  25.031   -0.499
  25.097   -0.500
  25.164   -0.500
  25.230   -0.500
  25.297   -0.501
  25.364   -0.501
  25.430   -0.502
  25.497   -0.502
  25.564   -0.503
  25.630   -0.503
  25.697   -0.504
  25.764   -0.504
  25.830   -0.504
  25.897   -0.504
  25.963   -0.505
  26.030   -0.505
  26.097   -0.506
  26.163   -0.506
  26.230   -0.506
  26.297   -0.507
  26.363   -0.507
  26.430   -0.507
  26.497   -0.508
  26.563   -0.511
  26.630   -0.518
  26.696   -0.532
  26.763   -0.556
  26.830   -0.590
  26.896   -0.626
  26.963   -0.685
  27.037   -0.671
  27.113   -0.672
  27.188   -0.662
  27.264   -0.636
  27.339   -0.606
  27.415   -0.595
  27.490   -0.568
  27.566   -0.543
  27.641   -0.526
  27.717   -0.515
  27.793   -0.509
  27.868   -0.507
  27.944   -0.506
  28.019   -0.505
  28.095   -0.505
  28.170   -0.505
  28.246   -0.505
  28.321   -0.504
  28.397   -0.504
  28.473   -0.504
  28.548   -0.503
  28.624   -0.503
  28.699   -0.503
  28.775   -0.503
  28.850   -0.502
  28.926   -0.502
  29.002   -0.502
  29.077   -0.502
  29.153   -0.502
  29.228   -0.502
  29.304   -0.502
  29.379   -0.502
  29.455   -0.502
  29.530   -0.502
  29.606   -0.502
  29.682   -0.502
  29.757   -0.502
  29.833   -0.502
  29.908   -0.502
  29.984   -0.502
  30.059   -0.502
  30.135   -0.503
  30.210   -0.503
  30.286   -0.503
  30.362   -0.503
  30.437   -0.504
  30.513   -0.504
  30.588   -0.504
  30.664   -0.504
  30.739   -0.505
  30.815   -0.505
  30.890   -0.505
  30.966   -0.506
  31.042   -0.506
  31.117   -0.506
  31.193   -0.507
  31.268   -0.507
  31.344   -0.508
  31.419   -0.508
  31.495   -0.508
  31.571   -0.509
  31.646   -0.509
  31.722   -0.510
  31.797   -0.510
  31.873   -0.510
  31.948   -0.511
  32.024   -0.512
  32.099   -0.512
  32.175   -0.513
  32.251   -0.513
  32.326   -0.513
  32.402   -0.513
  32.477   -0.514
  32.553   -0.514
  32.628   -0.514
  32.704   -0.515
  32.779   -0.515
  32.855   -0.515
  32.931   -0.516
  33.006   -0.516
  33.082   -0.516
  33.157   -0.517
  33.233   -0.517
  33.308   -0.518
  33.384   -0.518
  33.459   -0.518
  33.535   -0.519
  33.611   -0.519
  33.686   -0.519
  33.762   -0.519
  33.837   -0.520
  33.913   -0.520
  33.988   -0.520
  34.064   -0.521
  34.140   -0.521
  34.215   -0.521
  34.291   -0.521
  34.366   -0.522
  34.442   -0.522
  34.517   -0.522
  34.593   -0.522
  34.668   -0.522
  34.744   -0.522
  34.820   -0.523
  34.895   -0.523
  34.971   -0.523
  35.046   -0.523
  35.122   -0.523
  35.197   -0.524
  35.273   -0.524
  35.348   -0.524
  35.424   -0.524
  35.500   -0.524
  35.575   -0.524
  35.651   -0.524
  35.726   -0.524
  35.802   -0.524
  35.877   -0.525
  35.953   -0.526
  36.029   -0.530
  36.104   -0.537
  36.180   -0.550
  36.255   -0.566
  36.331   -0.584
  36.406   -0.611
  36.482   -0.649
  36.557   -0.680
  36.633   -0.717
  36.709   -0.755
  36.784   -0.750
  36.860   -0.734
  36.935   -0.686
  37.011   -0.625
  37.086   -0.572
  37.162   -0.540
  37.237   -0.526
  37.313   -0.521
  37.389   -0.520
  37.464   -0.519
  37.540   -0.518
  37.615   -0.518
  37.691   -0.517
  37.766   -0.517
  37.842   -0.516
  37.917   -0.516
  37.993   -0.516
  38.069   -0.516
  38.144   -0.515
  38.220   -0.515
  38.295   -0.514
  38.371   -0.514
  38.446   -0.514
  38.522   -0.514
  38.598   -0.513
  38.673   -0.513


==> Linear_fits.txt <==
     Freq      nu_A  linear_A      nu_B  linear_B      nu_C  linear_C      nu_D  linear_D
 195921.4     0.000     0.000    -0.036    -0.103    -0.993    -0.864    -1.061    -1.069
 195921.5     0.000     0.000     0.017    -0.092    -0.319    -0.777    -0.941    -0.968
 195921.6     0.000     0.000    -0.074    -0.081    -0.775    -0.690    -0.946    -0.866
 195921.7     0.000     0.000    -0.015    -0.070    -0.693    -0.602    -0.827    -0.765
 195921.8     0.000     0.000    -0.178    -0.059    -0.473    -0.515    -0.636    -0.663
 195921.9     0.000     0.000     0.105    -0.048    -0.498    -0.428    -0.508    -0.561
 195922.0     0.000     0.000    -0.143    -0.037    -0.319    -0.340    -0.606    -0.460
 195922.1     0.000     0.000    -0.169    -0.025    -0.235    -0.253    -0.317    -0.358
 195922.2     0.000     0.000    -0.102    -0.014    -0.138    -0.165    -0.322    -0.257
 195922.3     0.000     0.000     0.064    -0.003     0.132    -0.078    -0.073    -0.155
 195922.4     0.000     0.000    -0.162     0.008    -0.095     0.009    -0.065    -0.054
 195922.5     0.000     0.000    -0.354     0.019    -0.410     0.097     0.158     0.048
 195922.6     0.000     0.000     0.138     0.030    -0.000     0.184     0.154     0.149
 195922.7     0.000     0.000     0.168     0.041     0.445     0.271     0.314     0.251
 195922.8     0.000     0.000     0.204     0.052     0.311     0.359     0.340     0.352
 195922.9     0.000     0.000     0.256     0.063     0.630     0.446     0.599     0.454
 195923.0     0.000     0.000     0.122     0.075     0.633     0.534     0.610     0.556
 195923.1     0.000     0.000    -0.041     0.086     0.658     0.621     0.583     0.657
 195923.2     0.000     0.000     0.033     0.097     0.638     0.708     0.743     0.759
 195923.3     0.000     0.000     0.077     0.108     0.626     0.796     0.769     0.860
 195923.4     0.000     0.000     0.256     0.119     1.014     0.883     0.888     0.962


==> Lines.txt <==
      -B        B        1        2        3        4        5        6        7        8        9       10       11       12       13       14       15       16       17       18       19       20       21       22       23       24       25       26       27       28       29       30       31       32       33       34       35       36       37       38       39       40       41       42       43       44       45       46       47       48       49       50       51       52       53       54       55       56       57       58       59       60
 -0.0000   0.0000   9.1926   9.1926   9.1926   9.1926   9.1926   9.1926   9.1926   8.9412   8.9412   8.9412   8.9412   8.9412   8.9412   8.9412   0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   0.0000  -0.2514  -0.2514  -0.2514  -0.2514  -0.2514  -0.2514  -0.2514   9.1926   8.9412   8.7400   8.7400   8.7400   8.7400   8.7400   8.9412   8.7400   8.5892   8.5892   8.5892   8.5892   8.5892   0.0000   0.0000  -0.2514  -0.4526  -0.4526  -0.4526  -0.4526  -0.4526  -0.4526  -0.2514  -0.4526  -0.6035  -0.6035  -0.6035  -0.6035  -0.6035
 -0.0140   0.0140   9.6918   9.5994   9.5031   9.4020   9.2945   9.1780   9.0469   9.2627   9.2007   9.1373   9.0722   9.0052   8.9356   8.8628   0.0823   0.2013   0.2044   0.2046   0.2010   0.1921   0.1752   0.1448   0.1959  -0.2278  -0.1943  -0.1612  -0.1288  -0.0973  -0.0672  -0.0394   8.8008   8.7472   8.7396   8.7552   8.7783   8.8051   8.8341   8.5197   8.4661   8.4331   8.4128   8.4008   8.3944   8.3922  -0.1959  -0.1014  -0.2557  -0.3629  -0.4458  -0.5202  -0.5899  -0.6564  -0.7206  -0.3824  -0.5368  -0.6694  -0.7882  -0.8977  -1.0006  -1.0982
 -0.0290   0.0290  10.2617  10.1071   9.9468   9.7798   9.6048   9.4193   9.2194   9.5795   9.4666   9.3512   9.2333   9.1129   8.9903   8.8668   0.3684   0.4447   0.4823   0.5181   0.5513   0.5809   0.6049   0.6195   0.4058  -0.2375  -0.1582  -0.0775   0.0048   0.0891   0.1759   0.2670   8.4778   8.5324   8.5961   8.6644   8.7350   8.8067   8.8789   7.9803   7.9963   8.0191   8.0467   8.0777   8.1112   8.1466  -0.4058  -0.1221  -0.2819  -0.4277  -0.5641  -0.6937  -0.8181  -0.9381  -1.0545  -0.6196  -0.8181  -1.0047  -1.1818  -1.3511  -1.5136  -1.6704
 -0.0800   0.0800  12.2573  11.9483  11.6256  11.2872  10.9306  10.5522  10.1472  10.6464  10.3856  10.1129   9.8264   9.5237   9.2016   8.8557   1.5291   1.2823   1.4533   1.6337   1.8251   2.0297   2.2504   2.4912   1.1195  -0.3286  -0.1093   0.1210   0.3642   0.6228   0.8998   1.1997   7.5109   7.8017   8.0708   8.3225   8.5596   8.7845   8.9989   6.0987   6.3400   6.5609   6.7654   6.9566   7.1367   7.3073  -1.1195  -0.1451  -0.5001  -0.8301  -1.1397  -1.4323  -1.7104  -1.9761  -2.2308  -1.5572  -1.9618  -2.3400  -2.6967  -3.0353  -3.3583  -3.6677
 -0.1200   0.1200  13.8498  13.4452  13.0181  12.5637  12.0755  11.5436  10.9515  11.4972  11.1418  10.7650  10.3622   9.9269   9.4493   8.9131   2.4585   1.9253   2.1875   2.4693   2.7751   3.1113   3.4876   3.9201   1.6793  -0.4273  -0.1158   0.2163   0.5736   0.9627   1.3933   1.8818   6.8218   7.3047   7.7303   8.1148   8.4679   8.7961   9.1039   4.6694   5.1021   5.4785   5.8147   6.1204   6.4020   6.6641  -1.6793  -0.2095  -0.7512  -1.2339  -1.6738  -2.0809  -2.4616  -2.8206  -3.1614  -2.3620  -2.9539  -3.4858  -3.9739  -4.4283  -4.8556  -5.2604
 -0.1600   0.1600  15.4573  14.9725  14.4561  13.9003  13.2930  12.6140  11.8247  12.3606  11.9253  11.4594  10.9549  10.3998   9.7742   9.0392   3.3902   2.5557   2.8961   3.2656   3.6722   4.1277   4.6522   5.2841   2.2391  -0.5410  -0.1511   0.2689   0.7267   1.2345   1.8123   2.4987   6.2014   6.8838   7.4579   7.9623   8.4169   8.8338   9.2208   3.3052   3.9373   4.4618   4.9173   5.3239   5.6933   6.0336  -2.2391  -0.3392  -1.0780  -1.7074  -2.2659  -2.7736  -3.2426  -3.6808  -4.0937  -3.2353  -4.0245  -4.7035  -5.3108  -5.8666  -6.3831  -6.8680
 -0.2000   0.2000  17.0762  16.5234  15.9310  15.2880  14.5763  13.7641  12.7814  13.2343  12.7312  12.1893  11.5974  10.9376  10.1781   9.2490   4.3229   3.1758   3.5829   4.0276   4.5210   5.0810   5.7394   6.5660   2.7989  -0.6662  -0.2093   0.2858   0.8304   1.4423   2.1534   3.0335   5.6645   6.5416   7.2498   7.8589   8.4008   8.8935   9.3479   2.0233   2.8500   3.5084   4.0684   4.5618   5.0065   5.4135  -2.7989  -0.5510  -1.4832  -2.2456  -2.9081  -3.5026  -4.0471  -4.5525  -5.0266  -4.1922  -5.1748  -5.9869  -6.6986  -7.3417  -7.9341  -8.4870
 -0.2400   0.2400  18.7041  18.0933  17.4362  16.7189  15.9184  14.9916  13.8347  14.1164  13.5554  12.9488  12.2825  11.5337  10.6591   9.5553   5.2561   3.7874   4.2517   4.7606   5.3280   5.9769   6.7504   7.7521   3.3586  -0.8003  -0.2862   0.2731   0.8916   1.5921   2.4180   3.4726   5.2240   6.2761   7.0996   7.7978   8.4141   8.9713   9.4833   0.8372   1.8389   2.6125   3.2614   3.8288   4.3376   4.8018  -3.3586  -0.8587  -1.9650  -2.8420  -3.5931  -4.2616  -4.8703  -5.4334  -5.9599  -5.2455  -6.4023  -7.3291  -8.1296  -8.8469  -9.5040 -10.1149
 -0.2800   0.2800  20.3392  19.6785  18.9662  18.1862  17.3116  16.2903  14.9906  15.0054  14.3947  13.7328  13.0038  12.1806  11.2113   9.9642   6.1895   4.3922   4.9057   5.4694   6.0993   6.8225   7.6908   8.8359   3.9184  -0.9416  -0.3781   0.2360   0.9169   1.6915   2.6118   3.8095   4.8861   6.0817   7.0000   7.7726   8.4516   9.0639   9.6256  -0.2467   0.8985   1.7668   2.4900   3.1199   3.6836   4.1970  -3.9184  -1.2685  -2.5178  -3.4891  -4.3143  -5.0452  -5.7089  -6.3214  -6.8933  -6.4014  -7.7010  -8.7223  -9.5969 -10.3769 -11.0892 -11.7500
 -0.3600   0.3600  23.6259  22.8845  22.0844  21.2070  20.2212  19.0665  17.5878  16.7994  16.1081  15.3584  14.5318  13.5972  12.4941  11.0675   8.0567   5.5858   6.1791   6.8301   7.5573   8.3917   9.3939  10.7188   5.0380  -1.2407  -0.5973   0.1041   0.8821   1.7677   2.8215   4.1985   4.4958   5.8712   6.9234   7.8075   8.5840   9.2840   9.9260  -2.1296  -0.8046   0.1975   1.0320   1.7591   2.4101   3.0034  -5.0380  -2.3732  -3.8014  -4.9061  -5.8422  -6.6702  -7.4214  -8.1142  -8.7606  -8.9986 -10.4773 -11.6320 -12.6178 -13.4951 -14.2953 -15.0367
 -0.4000   0.4000  25.2757  24.5013  23.6661  22.7511  21.7245  20.5255  19.0019  17.7027  16.9784  16.1936  15.3293  14.3539  13.2063  11.7346   8.9905   6.1763   6.8023   7.4882   8.2529   9.1282  10.1749  11.5450   5.5977  -1.3967  -0.7206   0.0157   0.8312   1.7576   2.8557   4.2777   4.4161   5.8367   6.9334   7.8584   8.6726   9.4076  10.0824  -2.9558  -1.5856  -0.5390   0.3363   1.1010   1.7869   2.4129  -5.5977  -3.0408  -4.5139  -5.6629  -6.6397  -7.5054  -8.2914  -9.0170  -9.6944 -10.4127 -11.9363 -13.1353 -14.1619 -15.0769 -15.9121 -16.6865
 -0.4400   0.4400  26.9288  26.1255  25.2598  24.3127  23.2528  22.0205  20.4723  18.6093  17.8560  17.0407  16.1444  15.1355  13.9546  12.4581   9.9242   6.7635   7.4183   8.1345   8.9312   9.8398  10.9199  12.3150   6.1575  -1.5561  -0.8512  -0.0845   0.7629   1.7226   2.8540   4.3008   4.3927   5.8382   6.9683   7.9268   8.7730   9.5384  10.2422  -3.7258  -2.3307  -1.2506  -0.3420   0.4547   1.1709   1.8257  -6.1575  -3.7646  -5.2625  -6.4446  -7.4547  -8.3523  -9.1688  -9.9232 -10.6282 -11.8831 -13.4313 -14.6636 -15.7235 -16.6706 -17.5362 -18.3396
 -0.4800   0.4800  28.5848  27.7557  26.8634  25.8891  24.8019  23.5449  21.9857  19.5187  18.7396  17.8977  16.9741  15.9379  14.7322  13.2246  10.8581   7.3479   8.0282   8.7710   9.5949  10.5308  11.6357  13.0419   6.7173  -1.7183  -0.9878  -0.1947   0.6799   1.6668   2.8230   4.2808   4.4124   5.8689   7.0240   8.0097   8.8832   9.6753  10.4047  -4.4527  -3.0465  -1.9416  -1.0057  -0.1818   0.5610   1.2413  -6.7173  -4.5314  -6.0402  -7.2471  -8.2844  -9.2092 -10.0522 -10.8323 -11.5620 -13.3965 -14.9557 -16.2127 -17.2999 -18.2742 -19.1665 -19.9957
 -0.7000   0.7000  37.7289  36.7985  35.8061  34.7360  33.5644  32.2525  30.7268  24.5558  23.6755  22.7335  21.7139  20.5932  19.3322  17.8576  15.9944  10.5266  11.3075  12.1500  13.0695  14.0899  15.2502  16.6236   9.7960  -2.6466  -1.8154  -0.9226   0.0475   1.1187   2.3299   3.7544   4.9377   6.3614   7.5718   8.6422   9.6116  10.5036  11.3340  -8.0344  -6.6610  -5.5007  -4.4804  -3.5608  -2.7183  -1.9374  -9.7960  -9.1656 -10.6409 -11.9027 -13.0242 -14.0445 -14.9874 -15.8683 -16.6985 -22.1376 -23.6633 -24.9753 -26.1468 -27.2169 -28.2093 -29.1397
 -1.1000   1.1000  54.4368  53.4111  52.3325  51.1913  49.9741  48.6619  47.2264  33.7955  32.8200  31.7918  30.7010  29.5344  28.2730  26.8883  25.3340  16.2246  17.1004  18.0287  19.0192  20.0853  21.2461  22.5298  15.3938  -4.4167  -3.4907  -2.5121  -1.4711  -0.3543   0.8571   2.1917   6.4995   7.8336   9.0446  10.1608  11.2013  12.1794  13.1050 -13.9407 -12.6569 -11.4962 -10.4300  -9.4395  -8.5112  -7.6354 -15.3938 -18.1971 -19.5822 -20.8442 -22.0113 -23.1025 -24.1312 -25.1072 -26.0380 -38.6372 -40.0728 -41.3849 -42.6021 -43.7433 -44.8219 -45.8476
 -1.5000   1.5000  71.1903  70.1153  68.9959  67.8259  66.5969  65.2984  63.9161  43.0804  42.0556  40.9866  39.8670  38.6885  37.4406  36.1090  34.6738  21.8775  22.8023  23.7712  24.7905  25.8685  27.0157  28.2465  20.9915  -6.2324  -5.2573  -4.2381  -3.1684  -2.0399  -0.8420   0.4394   8.2514   9.5325  10.7300  11.8581  12.9275  13.9464  14.9211 -19.6573 -18.4265 -17.2793 -16.2013 -15.1820 -14.2131 -13.2883 -20.9915 -27.4182 -28.7502 -29.9984 -31.1772 -32.2973 -33.3666 -34.3918 -35.3779 -55.3269 -56.7092 -58.0077 -59.2367 -60.4068 -61.5261 -62.6011


==> Lorentzian_fits.txt <==
     Freq      avgA f_A(freq)      avgB f_B(freq)      avgC f_C(freq)      avgD f_D(freq)
   -55.11 -0.003450 -0.003612 -0.002616 -0.002036 -0.003008 -0.002890 -0.005547 -0.005342
   -54.78 -0.003653 -0.003638 -0.001947 -0.002058 -0.003041 -0.002911 -0.005251 -0.005376
   -54.44 -0.003625 -0.003664 -0.002046 -0.002079 -0.003265 -0.002932 -0.005011 -0.005410
   -54.11 -0.003769 -0.003689 -0.002320 -0.002100 -0.003081 -0.002953 -0.005539 -0.005444
   -53.77 -0.003849 -0.003715 -0.002147 -0.002121 -0.003188 -0.002974 -0.005094 -0.005477
   -53.44 -0.003801 -0.003740 -0.001781 -0.002142 -0.002759 -0.002995 -0.005611 -0.005510
   -53.11 -0.003898 -0.003765 -0.001933 -0.002163 -0.003152 -0.003016 -0.005773 -0.005543
   -52.77 -0.003860 -0.003790 -0.001849 -0.002184 -0.003261 -0.003036 -0.005503 -0.005575
   -52.44 -0.004238 -0.003815 -0.002189 -0.002204 -0.002928 -0.003056 -0.005435 -0.005608
   -52.10 -0.003982 -0.003839 -0.002175 -0.002224 -0.003232 -0.003076 -0.005893 -0.005640
   -51.77 -0.004057 -0.003864 -0.002190 -0.002244 -0.003091 -0.003096 -0.005462 -0.005672
   -51.44 -0.003822 -0.003888 -0.001924 -0.002264 -0.003055 -0.003116 -0.005906 -0.005703
   -51.10 -0.003735 -0.003912 -0.002423 -0.002284 -0.003175 -0.003136 -0.006041 -0.005734
   -50.77 -0.003794 -0.003936 -0.002550 -0.002304 -0.002942 -0.003155 -0.006291 -0.005765
   -50.43 -0.003858 -0.003959 -0.002522 -0.002323 -0.003011 -0.003175 -0.006011 -0.005796
   -50.10 -0.003919 -0.003983 -0.002256 -0.002343 -0.003085 -0.003194 -0.005883 -0.005827
   -49.77 -0.004205 -0.004006 -0.002677 -0.002362 -0.003077 -0.003213 -0.005880 -0.005857
   -49.43 -0.003861 -0.004029 -0.002734 -0.002381 -0.003521 -0.003232 -0.005710 -0.005887
   -49.10 -0.003837 -0.004052 -0.002727 -0.002400 -0.003305 -0.003250 -0.005651 -0.005917
   -48.76 -0.004122 -0.004075 -0.002435 -0.002418 -0.003065 -0.003269 -0.006053 -0.005946
   -48.43 -0.004024 -0.004097 -0.002620 -0.002437 -0.003312 -0.003287 -0.006273 -0.005975
   -48.10 -0.004068 -0.004119 -0.002428 -0.002455 -0.003447 -0.003305 -0.005581 -0.006004
   -47.76 -0.004201 -0.004141 -0.002353 -0.002474 -0.003498 -0.003323 -0.006084 -0.006033
   -47.43 -0.004473 -0.004163 -0.002366 -0.002492 -0.003542 -0.003341 -0.006250 -0.006061
   -47.09 -0.004399 -0.004185 -0.002089 -0.002509 -0.003260 -0.003359 -0.005839 -0.006089
   -46.76 -0.004280 -0.004207 -0.002436 -0.002527 -0.003327 -0.003376 -0.006159 -0.006117
   -46.43 -0.004052 -0.004228 -0.002816 -0.002545 -0.003403 -0.003394 -0.006029 -0.006145
   -46.09 -0.004345 -0.004249 -0.002439 -0.002562 -0.003175 -0.003411 -0.006407 -0.006172
   -45.76 -0.004382 -0.004270 -0.002894 -0.002579 -0.003363 -0.003428 -0.006154 -0.006199
   -45.42 -0.004167 -0.004290 -0.002622 -0.002596 -0.003062 -0.003445 -0.006148 -0.006226
   -45.09 -0.004410 -0.004311 -0.002925 -0.002613 -0.003456 -0.003462 -0.006102 -0.006252
   -44.76 -0.004301 -0.004331 -0.002632 -0.002630 -0.003426 -0.003478 -0.006284 -0.006278
   -44.42 -0.004419 -0.004351 -0.002861 -0.002647 -0.003439 -0.003494 -0.006390 -0.006304
   -44.09 -0.004323 -0.004371 -0.002626 -0.002663 -0.003627 -0.003511 -0.005932 -0.006330
   -43.75 -0.003905 -0.004391 -0.002481 -0.002679 -0.003251 -0.003527 -0.006330 -0.006355
   -43.42 -0.004197 -0.004410 -0.002678 -0.002695 -0.003076 -0.003542 -0.006522 -0.006380
   -43.09 -0.004726 -0.004429 -0.002590 -0.002711 -0.003571 -0.003558 -0.006588 -0.006405
   -42.75 -0.004326 -0.004448 -0.002488 -0.002727 -0.003801 -0.003573 -0.006366 -0.006430
   -42.42 -0.004443 -0.004467 -0.003096 -0.002742 -0.003730 -0.003589 -0.006355 -0.006454
   -42.08 -0.004673 -0.004486 -0.002743 -0.002758 -0.003441 -0.003604 -0.006345 -0.006478
   -41.75 -0.004683 -0.004504 -0.002740 -0.002773 -0.003626 -0.003619 -0.006313 -0.006501
   -41.42 -0.004363 -0.004522 -0.003058 -0.002788 -0.003708 -0.003633 -0.006935 -0.006524
   -41.08 -0.004287 -0.004540 -0.002595 -0.002802 -0.003685 -0.003648 -0.006398 -0.006547
   -40.75 -0.004490 -0.004558 -0.002915 -0.002817 -0.003751 -0.003662 -0.006611 -0.006570
   -40.41 -0.004324 -0.004575 -0.002465 -0.002831 -0.003595 -0.003676 -0.006282 -0.006592
   -40.08 -0.004908 -0.004593 -0.002942 -0.002846 -0.003582 -0.003690 -0.006760 -0.006614
   -39.75 -0.005220 -0.004610 -0.002703 -0.002860 -0.003764 -0.003704 -0.006973 -0.006636
   -39.41 -0.003967 -0.004626 -0.002766 -0.002873 -0.003780 -0.003717 -0.006746 -0.006658
   -39.08 -0.004738 -0.004643 -0.002808 -0.002887 -0.003872 -0.003731 -0.006573 -0.006679
   -38.74 -0.004502 -0.004659 -0.002828 -0.002901 -0.004098 -0.003744 -0.006594 -0.006699
   -38.41 -0.004722 -0.004675 -0.002877 -0.002914 -0.003885 -0.003757 -0.006749 -0.006720
   -38.08 -0.004860 -0.004691 -0.002649 -0.002927 -0.003855 -0.003769 -0.006751 -0.006740
   -37.74 -0.005062 -0.004707 -0.003048 -0.002940 -0.004031 -0.003782 -0.006704 -0.006760
   -37.41 -0.004696 -0.004722 -0.003384 -0.002952 -0.003882 -0.003794 -0.006918 -0.006779
   -37.07 -0.004964 -0.004737 -0.002454 -0.002965 -0.003465 -0.003806 -0.006824 -0.006798
   -36.74 -0.004704 -0.004752 -0.002619 -0.002977 -0.003720 -0.003818 -0.006887 -0.006817
   -36.41 -0.004577 -0.004767 -0.002799 -0.002989 -0.003674 -0.003829 -0.006742 -0.006835
   -36.07 -0.004764 -0.004781 -0.003103 -0.003001 -0.004048 -0.003841 -0.007047 -0.006853
   -35.74 -0.004577 -0.004795 -0.002725 -0.003012 -0.003775 -0.003852 -0.006741 -0.006871
   -35.40 -0.004459 -0.004809 -0.002645 -0.003024 -0.004064 -0.003863 -0.006868 -0.006888
   -35.07 -0.004604 -0.004822 -0.002826 -0.003035 -0.003618 -0.003874 -0.006769 -0.006905
   -34.74 -0.004968 -0.004836 -0.002806 -0.003046 -0.003785 -0.003884 -0.006829 -0.006921
   -34.40 -0.004935 -0.004849 -0.003353 -0.003057 -0.003930 -0.003894 -0.007004 -0.006937
   -34.07 -0.004864 -0.004861 -0.003107 -0.003067 -0.004218 -0.003904 -0.006966 -0.006953
   -33.73 -0.005065 -0.004874 -0.003192 -0.003077 -0.003900 -0.003914 -0.006842 -0.006968
   -33.40 -0.005064 -0.004886 -0.003028 -0.003087 -0.003787 -0.003923 -0.007082 -0.006983
   -33.07 -0.005056 -0.004898 -0.003074 -0.003097 -0.003726 -0.003932 -0.006875 -0.006998
   -32.73 -0.004854 -0.004909 -0.003339 -0.003107 -0.004043 -0.003941 -0.007061 -0.007012
   -32.40 -0.005015 -0.004920 -0.003087 -0.003116 -0.003935 -0.003950 -0.006824 -0.007025
   -32.06 -0.004357 -0.004931 -0.003077 -0.003125 -0.003954 -0.003958 -0.006876 -0.007038
   -31.73 -0.004904 -0.004942 -0.002757 -0.003134 -0.004025 -0.003966 -0.006882 -0.007051
   -31.40 -0.004922 -0.004952 -0.003033 -0.003142 -0.003991 -0.003974 -0.006921 -0.007063
   -31.06 -0.004679 -0.004962 -0.003100 -0.003150 -0.003860 -0.003981 -0.007199 -0.007075
   -30.73 -0.004775 -0.004972 -0.002528 -0.003158 -0.003827 -0.003989 -0.006881 -0.007086
   -30.39 -0.004803 -0.004981 -0.003076 -0.003166 -0.003734 -0.003995 -0.007349 -0.007097
   -30.06 -0.004949 -0.004990 -0.002883 -0.003173 -0.004389 -0.004002 -0.007059 -0.007107
   -29.73 -0.005024 -0.004998 -0.003628 -0.003180 -0.003919 -0.004008 -0.006928 -0.007117
   -29.39 -0.005081 -0.005007 -0.003549 -0.003187 -0.003866 -0.004014 -0.006983 -0.007126
   -29.06 -0.005300 -0.005014 -0.003294 -0.003194 -0.003893 -0.004020 -0.007136 -0.007135
   -28.72 -0.005037 -0.005022 -0.003198 -0.003200 -0.003921 -0.004025 -0.007008 -0.007143
   -28.39 -0.005113 -0.005029 -0.003710 -0.003206 -0.003931 -0.004030 -0.006795 -0.007151
   -28.06 -0.004789 -0.005036 -0.003359 -0.003211 -0.003943 -0.004034 -0.007038 -0.007158
   -27.72 -0.005136 -0.005042 -0.003484 -0.003216 -0.003965 -0.004038 -0.006763 -0.007164
   -27.39 -0.004976 -0.005048 -0.003345 -0.003221 -0.003751 -0.004042 -0.007656 -0.007170
   -27.05 -0.004715 -0.005053 -0.003345 -0.003226 -0.003875 -0.004045 -0.007315 -0.007175
   -26.72 -0.005280 -0.005058 -0.003118 -0.003230 -0.003794 -0.004048 -0.007020 -0.007179
   -26.39 -0.004988 -0.005062 -0.003531 -0.003234 -0.003958 -0.004050 -0.007056 -0.007183
   -26.05 -0.005122 -0.005066 -0.003118 -0.003237 -0.004134 -0.004052 -0.007364 -0.007186
   -25.72 -0.004950 -0.005070 -0.002826 -0.003240 -0.003892 -0.004054 -0.006964 -0.007189
   -25.38 -0.004978 -0.005073 -0.002881 -0.003243 -0.003885 -0.004055 -0.007102 -0.007190
   -25.05 -0.004689 -0.005075 -0.003276 -0.003245 -0.004110 -0.004055 -0.007429 -0.007191
   -24.72 -0.004732 -0.005077 -0.003286 -0.003246 -0.004098 -0.004055 -0.006988 -0.007191
   -24.38 -0.004983 -0.005079 -0.003262 -0.003248 -0.003929 -0.004055 -0.007246 -0.007190
   -24.05 -0.005167 -0.005080 -0.003328 -0.003249 -0.003996 -0.004054 -0.007052 -0.007189
   -23.71 -0.004671 -0.005080 -0.003635 -0.003249 -0.003935 -0.004052 -0.006926 -0.007186
   -23.38 -0.004976 -0.005080 -0.003186 -0.003249 -0.004326 -0.004050 -0.007133 -0.007183
   -23.05 -0.005198 -0.005079 -0.003758 -0.003248 -0.004306 -0.004047 -0.007225 -0.007178
   -22.71 -0.005323 -0.005077 -0.003379 -0.003247 -0.003828 -0.004044 -0.007161 -0.007173
   -22.38 -0.004875 -0.005075 -0.003521 -0.003246 -0.004124 -0.004040 -0.007335 -0.007166
   -22.04 -0.004942 -0.005072 -0.003329 -0.003243 -0.004095 -0.004035 -0.007042 -0.007159
   -21.71 -0.005104 -0.005068 -0.002846 -0.003241 -0.003552 -0.004030 -0.007401 -0.007150
   -21.38 -0.005131 -0.005063 -0.003128 -0.003237 -0.004513 -0.004023 -0.007007 -0.007140
   -21.04 -0.004884 -0.005058 -0.002869 -0.003233 -0.003973 -0.004016 -0.006897 -0.007129
   -20.71 -0.005328 -0.005052 -0.002971 -0.003228 -0.004188 -0.004009 -0.007022 -0.007117
   -20.37 -0.005060 -0.005045 -0.002919 -0.003223 -0.003740 -0.004000 -0.007303 -0.007103
   -20.04 -0.005532 -0.005037 -0.002923 -0.003217 -0.004051 -0.003991 -0.007325 -0.007088
   -19.71 -0.005040 -0.005028 -0.003278 -0.003210 -0.003657 -0.003980 -0.007231 -0.007071
   -19.37 -0.005025 -0.005018 -0.003253 -0.003203 -0.004317 -0.003969 -0.006904 -0.007053
   -19.04 -0.005390 -0.005007 -0.003502 -0.003195 -0.003801 -0.003956 -0.006984 -0.007033
   -18.70 -0.005070 -0.004995 -0.003434 -0.003185 -0.004169 -0.003943 -0.007367 -0.007011
   -18.37 -0.005239 -0.004982 -0.003239 -0.003175 -0.004216 -0.003928 -0.007286 -0.006988
   -18.04 -0.004950 -0.004968 -0.003204 -0.003164 -0.003998 -0.003913 -0.006983 -0.006963
   -17.70 -0.005063 -0.004952 -0.003622 -0.003153 -0.003712 -0.003896 -0.007177 -0.006935
   -17.37 -0.004661 -0.004936 -0.003156 -0.003140 -0.004013 -0.003877 -0.006805 -0.006906
   -17.03 -0.004805 -0.004917 -0.003051 -0.003126 -0.004020 -0.003858 -0.006907 -0.006874
   -16.70 -0.005074 -0.004898 -0.003232 -0.003111 -0.003876 -0.003837 -0.007147 -0.006840
   -16.37 -0.004761 -0.004877 -0.002941 -0.003095 -0.003763 -0.003814 -0.007020 -0.006804
   -16.03 -0.005078 -0.004854 -0.003035 -0.003078 -0.003736 -0.003790 -0.006651 -0.006765
   -15.70 -0.004824 -0.004829 -0.003147 -0.003059 -0.003928 -0.003764 -0.007156 -0.006723
   -15.36 -0.004704 -0.004803 -0.002994 -0.003039 -0.003856 -0.003736 -0.006735 -0.006678
   -15.03 -0.004643 -0.004775 -0.003023 -0.003018 -0.003456 -0.003707 -0.006905 -0.006630
   -14.70 -0.004913 -0.004744 -0.002779 -0.002995 -0.003798 -0.003675 -0.006521 -0.006579
   -14.36 -0.004880 -0.004712 -0.003110 -0.002971 -0.003516 -0.003642 -0.006470 -0.006524
   -14.03 -0.004638 -0.004677 -0.002993 -0.002945 -0.003779 -0.003606 -0.006441 -0.006465
   -13.69 -0.004319 -0.004641 -0.002977 -0.002918 -0.003968 -0.003568 -0.006838 -0.006403
   -13.36 -0.004430 -0.004601 -0.003106 -0.002889 -0.003488 -0.003527 -0.006251 -0.006336
   -13.03 -0.004887 -0.004559 -0.003120 -0.002858 -0.003742 -0.003484 -0.006447 -0.006265
   -12.69 -0.004389 -0.004514 -0.002908 -0.002824 -0.003589 -0.003438 -0.005989 -0.006189
   -12.36 -0.004514 -0.004466 -0.002949 -0.002789 -0.003121 -0.003389 -0.006155 -0.006108
   -12.02 -0.004648 -0.004415 -0.003202 -0.002752 -0.003616 -0.003337 -0.006106 -0.006021
   -11.69 -0.004692 -0.004361 -0.002455 -0.002713 -0.003436 -0.003282 -0.006048 -0.005929
   -11.36 -0.004315 -0.004303 -0.002468 -0.002671 -0.003379 -0.003224 -0.005730 -0.005831
   -11.02 -0.004444 -0.004241 -0.002606 -0.002627 -0.003406 -0.003162 -0.005811 -0.005727
   -10.69 -0.004575 -0.004175 -0.002413 -0.002580 -0.002956 -0.003096 -0.005931 -0.005615
   -10.35 -0.004387 -0.004105 -0.002459 -0.002530 -0.003272 -0.003026 -0.005598 -0.005497
   -10.02 -0.003721 -0.004031 -0.002488 -0.002478 -0.002782 -0.002953 -0.005591 -0.005371
    -9.69 -0.003962 -0.003952 -0.002478 -0.002423 -0.002857 -0.002875 -0.005398 -0.005237
    -9.35 -0.003702 -0.003868 -0.002280 -0.002365 -0.002900 -0.002792 -0.005035 -0.005095
    -9.02 -0.003652 -0.003778 -0.002362 -0.002303 -0.002524 -0.002705 -0.005052 -0.004945
    -8.68 -0.003694 -0.003684 -0.002419 -0.002239 -0.002354 -0.002614 -0.004936 -0.004785
    -8.35 -0.003738 -0.003583 -0.002134 -0.002171 -0.002901 -0.002517 -0.004600 -0.004616
    -8.02 -0.003336 -0.003477 -0.002251 -0.002100 -0.002274 -0.002416 -0.004164 -0.004437
    -7.68 -0.003603 -0.003365 -0.002213 -0.002025 -0.002320 -0.002310 -0.004408 -0.004248
    -7.35 -0.003403 -0.003246 -0.002142 -0.001947 -0.002297 -0.002200 -0.003715 -0.004050
    -7.01 -0.003513 -0.003121 -0.002164 -0.001866 -0.002049 -0.002084 -0.003891 -0.003842
    -6.68 -0.002943 -0.002989 -0.001746 -0.001782 -0.001812 -0.001964 -0.003469 -0.003624
    -6.35 -0.002480 -0.002850 -0.001867 -0.001694 -0.001701 -0.001841 -0.003058 -0.003397
    -6.01 -0.002389 -0.002706 -0.001689 -0.001604 -0.001175 -0.001713 -0.002949 -0.003162
    -5.68 -0.002416 -0.002555 -0.001584 -0.001510 -0.001824 -0.001583 -0.002872 -0.002918
    -5.34 -0.002407 -0.002398 -0.001225 -0.001415 -0.001748 -0.001450 -0.002394 -0.002669
    -5.01 -0.001947 -0.002235 -0.000891 -0.001317 -0.000981 -0.001316 -0.002307 -0.002415
    -4.68 -0.002186 -0.002068 -0.000741 -0.001218 -0.000984 -0.001182 -0.002109 -0.002159
    -4.34 -0.001587 -0.001896 -0.000707 -0.001118 -0.001099 -0.001048 -0.001899 -0.001902
    -4.01 -0.001666 -0.001722 -0.000975 -0.001018 -0.001290 -0.000918 -0.001463 -0.001648
    -3.67 -0.001421 -0.001547 -0.000911 -0.000919 -0.000525 -0.000791 -0.001192 -0.001401
    -3.34 -0.001634 -0.001372 -0.000683 -0.000821 -0.000777 -0.000670 -0.001351 -0.001164
    -3.01 -0.001070 -0.001199 -0.000711 -0.000726 -0.000625 -0.000557 -0.000940 -0.000941
    -2.67 -0.000707 -0.001030 -0.000994 -0.000635 -0.000697 -0.000454 -0.000780 -0.000736
    -2.34 -0.000773 -0.000869 -0.000441 -0.000550 -0.000501 -0.000363 -0.000345 -0.000555
    -2.00 -0.000856 -0.000717 -0.000442 -0.000470 -0.000382 -0.000285 -0.000572 -0.000400
    -1.67 -0.001017 -0.000578 -0.000402 -0.000398 -0.000495 -0.000222 -0.000551 -0.000277
    -1.34 -0.000457 -0.000454 -0.000235 -0.000335 -0.000244 -0.000175  0.000000 -0.000187
    -1.00 -0.000517 -0.000347 -0.000294 -0.000281 -0.000400 -0.000146 -0.000036 -0.000134
    -0.67 -0.000186 -0.000261 -0.000537 -0.000238 -0.000608 -0.000136 -0.000317 -0.000118
    -0.33 -0.000266 -0.000198 -0.000043 -0.000208 -0.000390 -0.000144 -0.000412 -0.000141
     0.00  0.000000 -0.000158 -0.000191 -0.000189 -0.000250 -0.000170 -0.000088 -0.000201
     0.33 -0.000038 -0.000143  0.000000 -0.000183 -0.000680 -0.000215 -0.000549 -0.000298
     0.67 -0.000231 -0.000154 -0.000668 -0.000190  0.000000 -0.000276 -0.000777 -0.000428
     1.00 -0.000229 -0.000190 -0.000295 -0.000209 -0.000555 -0.000352 -0.000643 -0.000588
     1.34 -0.000257 -0.000250 -0.000086 -0.000241 -0.000410 -0.000443 -0.000672 -0.000775
     1.67 -0.000409 -0.000333 -0.000256 -0.000284 -0.000311 -0.000545 -0.001160 -0.000983
     2.00 -0.000536 -0.000436 -0.000637 -0.000339 -0.000407 -0.000658 -0.001064 -0.001209
     2.34 -0.000480 -0.000558 -0.000528 -0.000403 -0.001082 -0.000779 -0.001304 -0.001449
     2.67 -0.000915 -0.000696 -0.000587 -0.000475 -0.001005 -0.000906 -0.001665 -0.001699
     3.01 -0.000948 -0.000846 -0.000553 -0.000556 -0.001179 -0.001038 -0.001830 -0.001954
     3.34 -0.001322 -0.001007 -0.000660 -0.000642 -0.000975 -0.001172 -0.002184 -0.002211
     3.67 -0.001344 -0.001175 -0.000959 -0.000734 -0.001128 -0.001308 -0.002150 -0.002468
     4.01 -0.001004 -0.001348 -0.000618 -0.000829 -0.001453 -0.001445 -0.002617 -0.002722
     4.34 -0.001421 -0.001523 -0.001294 -0.000927 -0.001682 -0.001580 -0.002803 -0.002971
     4.68 -0.001442 -0.001699 -0.000853 -0.001027 -0.001781 -0.001712 -0.002719 -0.003214
     5.01 -0.001901 -0.001874 -0.000898 -0.001127 -0.001902 -0.001842 -0.003169 -0.003448
     5.34 -0.001891 -0.002047 -0.000959 -0.001227 -0.001927 -0.001969 -0.004082 -0.003674
     5.68 -0.002261 -0.002216 -0.001085 -0.001327 -0.001958 -0.002092 -0.003930 -0.003891
     6.01 -0.002297 -0.002380 -0.001525 -0.001425 -0.002251 -0.002210 -0.004090 -0.004098
     6.35 -0.002417 -0.002539 -0.001617 -0.001521 -0.002209 -0.002323 -0.004493 -0.004296
     6.68 -0.002603 -0.002692 -0.001592 -0.001614 -0.001955 -0.002432 -0.004444 -0.004483
     7.01 -0.002452 -0.002838 -0.001609 -0.001705 -0.001999 -0.002536 -0.004683 -0.004661
     7.35 -0.002957 -0.002979 -0.001517 -0.001793 -0.002437 -0.002636 -0.004544 -0.004829
     7.68 -0.003082 -0.003112 -0.001966 -0.001878 -0.002812 -0.002730 -0.005085 -0.004988
     8.02 -0.003115 -0.003239 -0.002173 -0.001960 -0.002859 -0.002820 -0.005506 -0.005138
     8.35 -0.003305 -0.003360 -0.002010 -0.002038 -0.003139 -0.002905 -0.005201 -0.005279
     8.68 -0.003559 -0.003474 -0.001996 -0.002113 -0.002696 -0.002986 -0.005636 -0.005412
     9.02 -0.003543 -0.003582 -0.002414 -0.002184 -0.003200 -0.003063 -0.005278 -0.005537
     9.35 -0.003571 -0.003684 -0.002365 -0.002252 -0.003115 -0.003135 -0.005696 -0.005655
     9.69 -0.003494 -0.003781 -0.002132 -0.002317 -0.003452 -0.003204 -0.005830 -0.005765
    10.02 -0.003936 -0.003872 -0.002388 -0.002379 -0.003405 -0.003268 -0.005991 -0.005869
    10.35 -0.004423 -0.003957 -0.002466 -0.002437 -0.003353 -0.003330 -0.005882 -0.005967
    10.69 -0.003917 -0.004038 -0.002172 -0.002493 -0.003696 -0.003387 -0.005920 -0.006059
    11.02 -0.003992 -0.004114 -0.002495 -0.002545 -0.003463 -0.003442 -0.006279 -0.006145
    11.36 -0.004471 -0.004185 -0.002477 -0.002595 -0.003445 -0.003493 -0.006404 -0.006225
    11.69 -0.004296 -0.004253 -0.002822 -0.002642 -0.003948 -0.003542 -0.006516 -0.006301
    12.02 -0.004455 -0.004316 -0.002497 -0.002687 -0.003953 -0.003587 -0.006357 -0.006372
    12.36 -0.004106 -0.004375 -0.003204 -0.002729 -0.004045 -0.003630 -0.006245 -0.006439
    12.69 -0.004631 -0.004431 -0.002602 -0.002769 -0.003410 -0.003671 -0.006445 -0.006501
    13.03 -0.004643 -0.004483 -0.003264 -0.002806 -0.003664 -0.003709 -0.006652 -0.006560
    13.36 -0.004650 -0.004532 -0.002966 -0.002842 -0.003921 -0.003745 -0.006785 -0.006615
    13.69 -0.004591 -0.004579 -0.003074 -0.002875 -0.003825 -0.003779 -0.006378 -0.006666
    14.03 -0.004493 -0.004622 -0.003103 -0.002907 -0.004071 -0.003811 -0.006816 -0.006714
    14.36 -0.004790 -0.004663 -0.003026 -0.002936 -0.003900 -0.003841 -0.006914 -0.006759
    14.70 -0.005049 -0.004701 -0.002902 -0.002964 -0.004144 -0.003869 -0.006585 -0.006801
    15.03 -0.004779 -0.004736 -0.002721 -0.002990 -0.003719 -0.003895 -0.007054 -0.006841
    15.36 -0.005028 -0.004770 -0.002740 -0.003015 -0.004215 -0.003920 -0.006865 -0.006877
    15.70 -0.004894 -0.004801 -0.002817 -0.003038 -0.003866 -0.003943 -0.006805 -0.006912
    16.03 -0.005048 -0.004830 -0.002905 -0.003059 -0.003837 -0.003965 -0.007159 -0.006944
    16.37 -0.004611 -0.004858 -0.002682 -0.003079 -0.004442 -0.003985 -0.006886 -0.006973
    16.70 -0.004927 -0.004883 -0.003018 -0.003098 -0.004118 -0.004005 -0.006914 -0.007001
    17.03 -0.005089 -0.004907 -0.002970 -0.003116 -0.003893 -0.004022 -0.007163 -0.007026
    17.37 -0.005026 -0.004929 -0.003369 -0.003133 -0.004243 -0.004039 -0.007085 -0.007050
    17.70 -0.005077 -0.004950 -0.003439 -0.003148 -0.004112 -0.004055 -0.007614 -0.007072
    18.04 -0.004993 -0.004969 -0.003083 -0.003162 -0.003799 -0.004069 -0.006768 -0.007092
    18.37 -0.004959 -0.004987 -0.003175 -0.003175 -0.004011 -0.004083 -0.006979 -0.007111
    18.70 -0.005035 -0.005003 -0.003627 -0.003188 -0.003934 -0.004095 -0.007125 -0.007128
    19.04 -0.004864 -0.005018 -0.003255 -0.003199 -0.004442 -0.004107 -0.007156 -0.007143
    19.37 -0.005014 -0.005032 -0.002938 -0.003209 -0.004190 -0.004117 -0.007362 -0.007158
    19.71 -0.004753 -0.005045 -0.003120 -0.003219 -0.004103 -0.004127 -0.007186 -0.007170
    20.04 -0.004980 -0.005057 -0.003099 -0.003228 -0.003962 -0.004136 -0.007051 -0.007182
    20.37 -0.005216 -0.005068 -0.003472 -0.003235 -0.004181 -0.004144 -0.007043 -0.007192
    20.71 -0.005023 -0.005078 -0.003002 -0.003243 -0.004181 -0.004152 -0.007429 -0.007201
    21.04 -0.005050 -0.005086 -0.003173 -0.003249 -0.004323 -0.004159 -0.007144 -0.007210
    21.38 -0.005448 -0.005094 -0.003357 -0.003255 -0.004310 -0.004165 -0.007440 -0.007216
    21.71 -0.005669 -0.005101 -0.003084 -0.003260 -0.004352 -0.004170 -0.007294 -0.007222
    22.04 -0.005095 -0.005107 -0.003311 -0.003264 -0.004224 -0.004175 -0.007257 -0.007227
    22.38 -0.005267 -0.005113 -0.003510 -0.003268 -0.003960 -0.004179 -0.006937 -0.007231
    22.71 -0.005135 -0.005117 -0.003239 -0.003271 -0.004024 -0.004183 -0.007020 -0.007234
    23.05 -0.005122 -0.005121 -0.003146 -0.003274 -0.004217 -0.004186 -0.007092 -0.007236
    23.38 -0.004933 -0.005124 -0.003245 -0.003276 -0.004362 -0.004188 -0.007215 -0.007238
    23.71 -0.005179 -0.005127 -0.003487 -0.003277 -0.004063 -0.004190 -0.007440 -0.007238
    24.05 -0.005051 -0.005129 -0.002935 -0.003278 -0.004409 -0.004191 -0.007369 -0.007238
    24.38 -0.005187 -0.005130 -0.003296 -0.003279 -0.003688 -0.004192 -0.007492 -0.007237
    24.72 -0.005018 -0.005130 -0.003607 -0.003279 -0.004120 -0.004193 -0.006937 -0.007235
    25.05 -0.005301 -0.005130 -0.003371 -0.003278 -0.004158 -0.004193 -0.006682 -0.007232
    25.38 -0.004978 -0.005130 -0.003052 -0.003277 -0.004245 -0.004192 -0.007449 -0.007229
    25.72 -0.005063 -0.005128 -0.002903 -0.003276 -0.003862 -0.004191 -0.007017 -0.007225
    26.05 -0.005282 -0.005127 -0.003331 -0.003274 -0.003922 -0.004190 -0.007252 -0.007221
    26.39 -0.005212 -0.005124 -0.003087 -0.003272 -0.004004 -0.004188 -0.007310 -0.007215
    26.72 -0.004988 -0.005122 -0.003313 -0.003270 -0.004528 -0.004186 -0.007100 -0.007209
    27.05 -0.004815 -0.005118 -0.003133 -0.003267 -0.004165 -0.004184 -0.007456 -0.007203
    27.39 -0.005082 -0.005115 -0.003475 -0.003263 -0.003838 -0.004181 -0.006996 -0.007196
    27.72 -0.004960 -0.005111 -0.003324 -0.003259 -0.004189 -0.004178 -0.006998 -0.007188
    28.06 -0.005227 -0.005106 -0.003174 -0.003255 -0.004033 -0.004174 -0.007487 -0.007180
    28.39 -0.005079 -0.005101 -0.003456 -0.003251 -0.004266 -0.004170 -0.007354 -0.007172
    28.72 -0.005115 -0.005095 -0.003455 -0.003246 -0.004244 -0.004166 -0.007423 -0.007162
    29.06 -0.005083 -0.005090 -0.003363 -0.003241 -0.004323 -0.004161 -0.007605 -0.007153
    29.39 -0.004852 -0.005083 -0.003480 -0.003236 -0.004323 -0.004156 -0.007422 -0.007142
    29.73 -0.005277 -0.005077 -0.003304 -0.003230 -0.004179 -0.004151 -0.006955 -0.007132
    30.06 -0.005075 -0.005070 -0.003521 -0.003224 -0.003998 -0.004146 -0.007081 -0.007121
    30.39 -0.005139 -0.005062 -0.002825 -0.003217 -0.003699 -0.004140 -0.007244 -0.007109
    30.73 -0.005078 -0.005054 -0.002955 -0.003211 -0.004012 -0.004134 -0.007101 -0.007097
    31.06 -0.004679 -0.005046 -0.002813 -0.003204 -0.004093 -0.004127 -0.007269 -0.007084
    31.40 -0.005468 -0.005038 -0.003034 -0.003196 -0.003944 -0.004120 -0.006922 -0.007071
    31.73 -0.005023 -0.005029 -0.002872 -0.003189 -0.004505 -0.004114 -0.006786 -0.007058
    32.06 -0.004859 -0.005020 -0.002994 -0.003181 -0.004074 -0.004106 -0.006863 -0.007044
    32.40 -0.005069 -0.005010 -0.003032 -0.003173 -0.003922 -0.004099 -0.006989 -0.007029
    32.73 -0.005175 -0.005000 -0.002845 -0.003165 -0.004077 -0.004091 -0.007034 -0.007015
    33.07 -0.005185 -0.004990 -0.003293 -0.003156 -0.004021 -0.004083 -0.006854 -0.007000
    33.40 -0.004853 -0.004980 -0.002956 -0.003147 -0.003944 -0.004075 -0.006935 -0.006984
    33.73 -0.004909 -0.004969 -0.003596 -0.003138 -0.004401 -0.004066 -0.006665 -0.006968
    34.07 -0.004819 -0.004958 -0.003536 -0.003129 -0.004420 -0.004057 -0.006846 -0.006952
    34.40 -0.004991 -0.004946 -0.003235 -0.003119 -0.003917 -0.004048 -0.006961 -0.006935
    34.74 -0.004587 -0.004935 -0.003247 -0.003109 -0.003978 -0.004039 -0.006769 -0.006918
    35.07 -0.005291 -0.004923 -0.003257 -0.003099 -0.004419 -0.004030 -0.006745 -0.006901
    35.40 -0.005046 -0.004910 -0.003208 -0.003089 -0.004042 -0.004020 -0.006880 -0.006883
    35.74 -0.004445 -0.004898 -0.002825 -0.003079 -0.003811 -0.004010 -0.007101 -0.006865
    36.07 -0.004748 -0.004885 -0.003132 -0.003068 -0.004158 -0.004000 -0.006800 -0.006847
    36.41 -0.004696 -0.004872 -0.002977 -0.003057 -0.003705 -0.003990 -0.006395 -0.006828
    36.74 -0.004812 -0.004859 -0.002638 -0.003046 -0.003763 -0.003979 -0.006976 -0.006809
    37.07 -0.004550 -0.004845 -0.002781 -0.003034 -0.003735 -0.003968 -0.006253 -0.006789
    37.41 -0.004741 -0.004831 -0.002729 -0.003023 -0.003802 -0.003957 -0.006881 -0.006769
    37.74 -0.004961 -0.004817 -0.003193 -0.003011 -0.004088 -0.003946 -0.006764 -0.006749
    38.08 -0.004712 -0.004803 -0.002998 -0.002999 -0.004004 -0.003935 -0.006451 -0.006729
    38.41 -0.004456 -0.004788 -0.002922 -0.002987 -0.003967 -0.003923 -0.006130 -0.006708
    38.74 -0.004681 -0.004773 -0.003158 -0.002974 -0.003759 -0.003911 -0.006502 -0.006687
    39.08 -0.004796 -0.004758 -0.002804 -0.002961 -0.003738 -0.003899 -0.006856 -0.006665
    39.41 -0.004865 -0.004743 -0.003371 -0.002949 -0.003610 -0.003887 -0.006579 -0.006644
    39.75 -0.004639 -0.004727 -0.003240 -0.002936 -0.004054 -0.003875 -0.006753 -0.006621
    40.08 -0.004551 -0.004712 -0.003234 -0.002922 -0.003470 -0.003862 -0.006514 -0.006599
    40.41 -0.004734 -0.004696 -0.003277 -0.002909 -0.003630 -0.003849 -0.006666 -0.006576
    40.75 -0.004429 -0.004679 -0.002977 -0.002895 -0.003770 -0.003836 -0.006419 -0.006553
    41.08 -0.004626 -0.004663 -0.002552 -0.002881 -0.003703 -0.003823 -0.006523 -0.006530
    41.42 -0.004311 -0.004646 -0.002837 -0.002867 -0.003997 -0.003810 -0.006631 -0.006507
    41.75 -0.004897 -0.004629 -0.002855 -0.002853 -0.003907 -0.003796 -0.006589 -0.006483
    42.08 -0.004326 -0.004612 -0.002478 -0.002839 -0.003657 -0.003782 -0.006645 -0.006459
    42.42 -0.004807 -0.004594 -0.002852 -0.002824 -0.003783 -0.003768 -0.006393 -0.006434
    42.75 -0.004684 -0.004577 -0.002738 -0.002810 -0.003856 -0.003754 -0.006433 -0.006409
    43.09 -0.004280 -0.004559 -0.002593 -0.002795 -0.003827 -0.003740 -0.006058 -0.006384
    43.42 -0.004645 -0.004541 -0.002943 -0.002780 -0.003935 -0.003726 -0.006232 -0.006359
    43.75 -0.005021 -0.004523 -0.003160 -0.002764 -0.003731 -0.003711 -0.006247 -0.006333
    44.09 -0.004943 -0.004504 -0.002930 -0.002749 -0.003369 -0.003696 -0.005935 -0.006308
    44.42 -0.004573 -0.004485 -0.002960 -0.002733 -0.003862 -0.003681 -0.006301 -0.006281
    44.76 -0.004382 -0.004467 -0.003132 -0.002718 -0.003682 -0.003666 -0.006039 -0.006255
    45.09 -0.004185 -0.004447 -0.002703 -0.002702 -0.003814 -0.003651 -0.006246 -0.006228
    45.42 -0.004166 -0.004428 -0.002845 -0.002685 -0.003784 -0.003635 -0.005972 -0.006201
    45.76 -0.004095 -0.004409 -0.002743 -0.002669 -0.003873 -0.003620 -0.006462 -0.006174
    46.09 -0.004671 -0.004389 -0.002776 -0.002653 -0.003752 -0.003604 -0.006195 -0.006146
    46.43 -0.004609 -0.004369 -0.002498 -0.002636 -0.003812 -0.003588 -0.006044 -0.006119
    46.76 -0.004404 -0.004349 -0.002419 -0.002619 -0.003273 -0.003572 -0.006118 -0.006091
    47.09 -0.004453 -0.004328 -0.002509 -0.002602 -0.003741 -0.003556 -0.006073 -0.006062
    47.43 -0.004279 -0.004308 -0.002717 -0.002585 -0.003729 -0.003539 -0.006241 -0.006034
    47.76 -0.004450 -0.004287 -0.002365 -0.002568 -0.003585 -0.003522 -0.005971 -0.006005
    48.10 -0.004090 -0.004266 -0.002220 -0.002550 -0.003763 -0.003506 -0.006311 -0.005976
    48.43 -0.003966 -0.004245 -0.002604 -0.002533 -0.003562 -0.003489 -0.006068 -0.005946
    48.76 -0.003982 -0.004224 -0.002077 -0.002515 -0.003229 -0.003472 -0.005839 -0.005917
    49.10 -0.004222 -0.004202 -0.002651 -0.002497 -0.003273 -0.003454 -0.006080 -0.005887
    49.43 -0.003906 -0.004180 -0.002628 -0.002479 -0.003254 -0.003437 -0.005844 -0.005857
    49.77 -0.004367 -0.004158 -0.002644 -0.002460 -0.003386 -0.003419 -0.006348 -0.005826
    50.10 -0.003986 -0.004136 -0.002704 -0.002442 -0.003337 -0.003402 -0.005701 -0.005796
    50.43 -0.004240 -0.004114 -0.002625 -0.002423 -0.003645 -0.003384 -0.005814 -0.005765
    50.77 -0.004298 -0.004091 -0.002537 -0.002405 -0.003671 -0.003366 -0.005724 -0.005733
    51.10 -0.004537 -0.004069 -0.002425 -0.002386 -0.003699 -0.003347 -0.005908 -0.005702
    51.44 -0.004025 -0.004046 -0.002183 -0.002367 -0.003096 -0.003329 -0.005805 -0.005670
    51.77 -0.003938 -0.004023 -0.002405 -0.002347 -0.003093 -0.003310 -0.005828 -0.005638
    52.10 -0.004319 -0.004000 -0.002239 -0.002328 -0.003396 -0.003292 -0.005489 -0.005606
    52.44 -0.004005 -0.003976 -0.002013 -0.002308 -0.003400 -0.003273 -0.005580 -0.005574
    52.77 -0.003883 -0.003952 -0.001666 -0.002289 -0.003238 -0.003254 -0.005404 -0.005541
    53.11 -0.004211 -0.003929 -0.001833 -0.002269 -0.003224 -0.003235 -0.005405 -0.005508
    53.44 -0.003891 -0.003905 -0.001851 -0.002249 -0.003096 -0.003215 -0.005267 -0.005475
    53.77 -0.003894 -0.003880 -0.002433 -0.002229 -0.002856 -0.003196 -0.005671 -0.005442
    54.11 -0.003724 -0.003856 -0.002559 -0.002208 -0.003366 -0.003176 -0.005758 -0.005408
    54.44 -0.003715 -0.003831 -0.002431 -0.002188 -0.003156 -0.003157 -0.005357 -0.005374
    54.78 -0.003822 -0.003807 -0.002371 -0.002167 -0.002987 -0.003137 -0.005363 -0.005340
    55.11 -0.003701 -0.003782 -0.002095 -0.002146 -0.002916 -0.003117 -0.005309 -0.005305


==> calc_gamma_0_y_data.txt <==
   B_data    y_data 
   3.0011    4.3149
   3.0011    4.3525
   7.0001   22.9353
   7.0001   22.9051
   7.0001   22.8663
   7.0001   22.9819
  -3.0011    4.3591
  -3.0011    4.3385
  -7.0001   22.8497
  -7.0001   22.9639
  -7.0001   22.9357
  -7.0001   22.8731


==> calc_gamma_0_y_fit.txt <==
    B_fit     y_fit 
  -8.0000   29.8792
  -7.6735   27.5025
  -7.3469   25.2249
  -7.0204   23.0463
  -6.6939   20.9667
  -6.3673   18.9862
  -6.0408   17.1047
  -5.7143   15.3222
  -5.3878   13.6387
  -5.0612   12.0543
  -4.7347   10.5689
  -4.4082    9.1825
  -4.0816    7.8951
  -3.7551    6.7068
  -3.4286    5.6175
  -3.1020    4.6272
  -2.7755    3.7360
  -2.4490    2.9437
  -2.1224    2.2506
  -1.7959    1.6564
  -1.4694    1.1613
  -1.1429    0.7651
  -0.8163    0.4681
  -0.4898    0.2700
  -0.1633    0.1710
   0.1633    0.1710
   0.4898    0.2700
   0.8163    0.4681
   1.1429    0.7651
   1.4694    1.1613
   1.7959    1.6564
   2.1224    2.2506
   2.4490    2.9437
   2.7755    3.7360
   3.1020    4.6272
   3.4286    5.6175
   3.7551    6.7068
   4.0816    7.8951
   4.4082    9.1825
   4.7347   10.5689
   5.0612   12.0543
   5.3878   13.6387
   5.7143   15.3222
   6.0408   17.1047
   6.3673   18.9862
   6.6939   20.9667
   7.0204   23.0463
   7.3469   25.2249
   7.6735   27.5025
   8.0000   29.8792

